An ALNS Heuristic for Large-Scale Line Planning with Mode Choice and Line Generation

Demand responsiveness is an important consideration in public transport line planning, as network design and service quality influence passenger demand. However, accounting for this interaction further complicates an already challenging combinatorial optimization problem. To address this challenge, we propose a scalable Adaptive Large Neighborhood Search (ALNS) algorithm for large-scale line planning with endogenous demand. The algorithm jointly optimizes lines and frequencies while accounting for passenger mode choice, passenger assignment, and vehicle capacities. Candidate lines are generated dynamically throughout the search, and solutions are evaluated using an embedded evaluation procedure for passenger assignment and demand estimation, together with a dedicated local search procedure for frequency optimization. The proposed methodology is evaluated on the public transport network of Odense, Denmark, comprising approximately 1,800 origin-destination pairs. Computational results demonstrate the applicability of the approach to realistic, large-scale instances. The optimized networks concentrate resources on fewer, higher-frequency services, reducing average headways from approximately 41 minutes to 6.8-13 minutes while substantially increasing public transport ridership. Furthermore, the results show that network design is highly sensitive to assumptions regarding passenger behavior, highlighting the importance of carefully calibrated demand models when incorporating demand responsiveness into line planning.

==> best_solution_panel_TOD_beta0p05_objective_combo40_avg_headway_initconstructive.csv <==
subsidy,value_mean,value_sd
0.0,16.302500000000002,0.9974585761379322
20.0,13.030539999999998,2.2656877181112143
30.0,7.985580000000001,0.49705941473608345
40.0,7.725120000000001,0.438182627577944
60.0,7.43962,1.0615437373100662
80.0,7.019420000000001,0.5358272727495513


==> best_solution_panel_TOD_beta0p05_objective_combo40_avg_headway_initdefault.csv <==
subsidy,value_mean,value_sd
0.0,16.29167,1.2559956210557068
20.0,9.05905,0.40653236101884355
30.0,7.732249999999999,0.5962002501956313
40.0,7.15081,0.2177285386796033
60.0,6.9046,0.16446345760955183
80.0,6.84034,0.5610404010011718


==> best_solution_panel_TOD_beta0p05_objective_combo40_avg_line_length_initconstructive.csv <==
subsidy,value_mean,value_sd
0.0,9.0,0.0
20.0,12.040000000000001,3.9246231241568497
30.0,12.07,3.808192922283919
40.0,13.550476190476193,3.7134215518940286
60.0,16.475,2.610534806377544
80.0,16.318452380952383,3.725373968133124


==> best_solution_panel_TOD_beta0p05_objective_combo40_avg_line_length_initdefault.csv <==
subsidy,value_mean,value_sd
0.0,9.0,0.0
20.0,13.740952380952383,3.6668901189385075
30.0,16.941785714285714,3.6715448133425417
40.0,17.15831196581197,2.019724410231162
60.0,17.472236652236653,1.912173561724105
80.0,18.944155844155844,1.7119472032633787


==> best_solution_panel_TOD_beta0p05_objective_combo40_nr_lines_initconstructive.csv <==
subsidy,value_mean,value_sd
0.0,4.3,0.48304589153964794
20.0,7.8,3.910100879630715
30.0,16.9,3.178049716414141
40.0,19.3,2.1628170930011112
60.0,26.0,3.9157800414902435
80.0,26.5,3.3416562759605704


==> best_solution_panel_TOD_beta0p05_objective_combo40_nr_lines_initdefault.csv <==
subsidy,value_mean,value_sd
0.0,4.3,0.6749485577105528
20.0,12.1,1.5951314818673867
30.0,19.5,2.9533408577782247
40.0,22.1,1.66332999331662
60.0,26.7,1.888562063228706
80.0,29.3,2.790858091857931


==> best_solution_panel_TOD_beta0p05_objective_combo40_nr_vehicles_initconstructive.csv <==
subsidy,value_mean,value_sd
0.0,21.9,4.794672969962487
20.0,76.2,53.25577694276723
30.0,235.9,53.55879427735882
40.0,317.1,26.871918427979793
60.0,442.0,53.09948733797301
80.0,473.8,41.214344859796356


==> best_solution_panel_TOD_beta0p05_objective_combo40_nr_vehicles_initdefault.csv <==
subsidy,value_mean,value_sd
0.0,22.2,6.892830413633511
20.0,147.7,20.74206675655378
30.0,285.5,31.990449963839033
40.0,337.8,27.324388780395847
60.0,424.8,24.03146086094458
80.0,480.3,29.896302261130703


==> best_solution_panel_TOD_beta0p05_objective_combo40_pt_capture_pct_initconstructive.csv <==
subsidy,value_mean,value_sd
0.0,0.9191974781567545,0.3791869548368564
20.0,6.085353239719491,4.3713401799598
30.0,18.664783594130153,3.9023010684413753
40.0,24.84539823315512,2.175658169942723
60.0,30.393405415943736,1.46218397052642
80.0,31.66056596460867,0.5810709803507343


==> best_solution_panel_TOD_beta0p05_objective_combo40_pt_capture_pct_initdefault.csv <==
subsidy,value_mean,value_sd
0.0,0.9427327051932067,0.5391335245565663
20.0,12.424833152962904,1.8905154754195983
30.0,22.83901673610385,1.858192879967269
40.0,27.12971776044137,1.485732250192106
60.0,30.887658977986302,0.8264318230967488
80.0,32.29645477090709,0.6389731740916029


==> cum_demand_c100.csv <==
origin_stop,destination_stop,Weight,cluster_fra,cluster_til,rank,cum_sum
169,300,79.11049896022851,1632,1763,1,79.11049896022851
356,329,44.49965566512856,1819,1792,2,123.61015462535707
169,74,42.85152027012379,1632,1537,3,166.46167489548085
289,165,41.20338487511903,1752,1628,4,207.6650597705999
348,328,32.962707900095225,1811,1791,5,240.6277676706951
169,385,28.01830171508094,1632,2502,6,268.64606938577606
169,75,28.01830171508094,1632,1538,7,296.664371100857
356,328,28.01830171508094,1819,1791,8,324.68267281593796
266,300,26.37016632007618,1729,1763,9,351.05283913601414
138,18,21.425760135061896,1601,1254,10,372.47859927107606
155,1,19.77762474005713,1618,434,11,392.2562240111332
356,2,19.77762474005713,1819,896,12,412.03384875119036
392,370,19.77762474005713,2509,1833,13,431.8114734912475
329,356,18.129489345052374,1792,1819,14,449.9409628362999
386,368,16.481353950047612,2503,1831,15,466.4223167863475
172,328,16.481353950047612,1635,1791,16,482.9036707363951
386,383,16.481353950047612,2503,2500,17,499.3850246864427
370,253,14.833218555042851,1833,1716,18,514.2182432414855
236,75,14.833218555042851,1699,1538,19,529.0514617965284
348,300,14.833218555042851,1811,1763,20,543.8846803515713
392,169,14.833218555042851,2509,1632,21,558.7178989066142
169,236,14.833218555042851,1632,1699,22,573.5511174616571
392,75,14.833218555042851,2509,1538,23,588.3843360167
169,390,13.18508316003809,1632,2507,24,601.569419176738
66,300,13.18508316003809,1529,1763,25,614.7545023367761
138,300,13.18508316003809,1601,1763,26,627.9395854968142
392,361,13.18508316003809,2509,1824,27,641.1246686568522
138,356,13.18508316003809,1601,1819,28,654.3097518168903
370,74,13.18508316003809,1833,1537,29,667.4948349769284
328,172,13.18508316003809,1791,1635,30,680.6799181369664
329,328,13.18508316003809,1792,1791,31,693.8650012970045
277,309,11.536947765033329,1740,1772,32,705.4019490620378
169,269,11.536947765033329,1632,1732,33,716.9388968270712
169,129,11.536947765033329,1632,1592,34,728.4758445921045
169,277,11.536947765033329,1632,1740,35,740.0127923571379
85,18,11.536947765033329,1548,1254,36,751.5497401221712
242,328,11.536947765033329,1705,1791,37,763.0866878872046
172,2,11.536947765033329,1635,896,38,774.6236356522379
169,195,9.888812370028567,1632,1658,39,784.5124480222664
169,252,9.888812370028567,1632,1715,40,794.401260392295
61,18,9.888812370028567,1524,1254,41,804.2900727623235
169,31,9.888812370028567,1632,1494,42,814.178885132352
388,74,9.888812370028567,2505,1537,43,824.0676975023805
138,146,9.888812370028567,1601,1609,44,833.956509872409
169,379,9.888812370028567,1632,2492,45,843.8453222424375
18,300,9.888812370028567,1254,1763,46,853.734134612466
379,236,9.888812370028567,2492,1699,47,863.6229469824946
169,253,9.888812370028567,1632,1716,48,873.5117593525231
242,329,9.888812370028567,1705,1792,49,883.4005717225516
348,329,9.888812370028567,1811,1792,50,893.2893840925801
356,1,8.240676975023806,1819,434,51,901.5300610676039
138,289,8.240676975023806,1601,1752,52,909.7707380426277
138,224,8.240676975023806,1601,1687,53,918.0114150176515
172,329,8.240676975023806,1635,1792,54,926.2520919926753
169,327,8.240676975023806,1632,1790,55,934.4927689676991
356,18,8.240676975023806,1819,1254,56,942.7334459427229
382,169,8.240676975023806,2499,1632,57,950.9741229177467
327,134,8.240676975023806,1790,1597,58,959.2147998927705
138,328,8.240676975023806,1601,1791,59,967.4554768677943
169,151,8.240676975023806,1632,1614,60,975.6961538428181
169,270,8.240676975023806,1632,1733,61,983.936830817842
155,327,8.240676975023806,1618,1790,62,992.1775077928658
169,18,8.240676975023806,1632,1254,63,1000.4181847678896
169,46,8.240676975023806,1632,1509,64,1008.6588617429134
392,390,8.240676975023806,2509,2507,65,1016.8995387179372
18,31,8.240676975023806,1254,1494,66,1025.140215692961
277,289,8.240676975023806,1740,1752,67,1033.3808926679849
329,239,8.240676975023806,1792,1702,68,1041.6215696430088
309,289,8.240676975023806,1772,1752,69,1049.8622466180327
68,300,8.240676975023806,1531,1763,70,1058.1029235930566
68,146,8.240676975023806,1531,1609,71,1066.3436005680805
236,74,6.592541580019045,1699,1537,72,1072.9361421480996
242,1,6.592541580019045,1705,434,73,1079.5286837281187
229,388,6.592541580019045,1692,2505,74,1086.1212253081378
383,74,6.592541580019045,2500,1537,75,1092.713766888157
227,18,6.592541580019045,1690,1254,76,1099.306308468176
382,379,6.592541580019045,2499,2492,77,1105.898850048195
370,129,6.592541580019045,1833,1592,78,1112.4913916282142
370,387,6.592541580019045,1833,2504,79,1119.0839332082332
382,31,6.592541580019045,2499,1494,80,1125.6764747882523
327,201,6.592541580019045,1790,1664,81,1132.2690163682714
224,1,6.592541580019045,1687,434,82,1138.8615579482905
193,121,6.592541580019045,1656,1584,83,1145.4540995283096
386,236,6.592541580019045,2503,1699,84,1152.0466411083287
309,46,6.592541580019045,1772,1509,85,1158.6391826883478
300,169,6.592541580019045,1763,1632,86,1165.2317242683669
138,312,6.592541580019045,1601,1775,87,1171.824265848386
338,1,6.592541580019045,1801,434,88,1178.416807428405
338,289,6.592541580019045,1801,1752,89,1185.0093490084241
253,389,6.592541580019045,1716,2506,90,1191.6018905884432
242,2,6.592541580019045,1705,896,91,1198.1944321684623
383,169,6.592541580019045,2500,1632,92,1204.7869737484814
356,77,6.592541580019045,1819,1540,93,1211.3795153285005
356,21,6.592541580019045,1819,1484,94,1217.9720569085196
348,218,6.592541580019045,1811,1681,95,1224.5645984885386
242,356,6.592541580019045,1705,1819,96,1231.1571400685577
242,305,6.592541580019045,1705,1768,97,1237.7496816485768
392,381,6.592541580019045,2509,2495,98,1244.342223228596
93,5,6.592541580019045,1556,1007,99,1250.934764808615
392,388,6.592541580019045,2509,2505,100,1257.527306388634
169,58,6.592541580019045,1632,1521,101,1264.1198479686532
169,22,6.592541580019045,1632,1485,102,1270.7123895486723
169,121,6.592541580019045,1632,1584,103,1277.3049311286914
138,1,6.592541580019045,1601,434,104,1283.8974727087104
78,161,6.592541580019045,1541,1624,105,1290.4900142887295
75,169,6.592541580019045,1538,1632,106,1297.0825558687486
83,14,6.592541580019045,1546,1154,107,1303.6750974487677
85,379,6.592541580019045,1548,2492,108,1310.2676390287868
389,229,6.592541580019045,2506,1692,109,1316.8601806088059
389,376,6.592541580019045,2506,1839,110,1323.452722188825
138,269,6.592541580019045,1601,1732,111,1330.045263768844
169,276,6.592541580019045,1632,1739,112,1336.6378053488631
169,239,6.592541580019045,1632,1702,113,1343.2303469288822
169,229,6.592541580019045,1632,1692,114,1349.8228885089013
387,31,6.592541580019045,2504,1494,115,1356.4154300889204
169,328,4.944406185014284,1632,1791,116,1361.3598362739347
370,229,4.944406185014284,1833,1692,117,1366.304242458949
370,368,4.944406185014284,1833,1831,118,1371.2486486439632
18,236,4.944406185014284,1254,1699,119,1376.1930548289774
227,379,4.944406185014284,1690,2492,120,1381.1374610139917
219,74,4.944406185014284,1682,1537,121,1386.081867199006
219,30,4.944406185014284,1682,1493,122,1391.0262733840202
193,369,4.944406185014284,1656,1832,123,1395.9706795690345
193,276,4.944406185014284,1656,1739,124,1400.9150857540487
236,229,4.944406185014284,1699,1692,125,1405.859491939063
242,300,4.944406185014284,1705,1763,126,1410.8038981240773
383,252,4.944406185014284,2500,1715,127,1415.7483043090915
236,31,4.944406185014284,1699,1494,128,1420.6927104941058
236,381,4.944406185014284,1699,2495,129,1425.63711667912
236,385,4.944406185014284,1699,2502,130,1430.5815228641343
229,390,4.944406185014284,1692,2507,131,1435.5259290491485
227,300,4.944406185014284,1690,1763,132,1440.4703352341628
348,275,4.944406185014284,1811,1738,133,1445.414741419177
356,5,4.944406185014284,1819,1007,134,1450.3591476041913
368,387,4.944406185014284,1831,2504,135,1455.3035537892056
345,389,4.944406185014284,1808,2506,136,1460.2479599742198
280,54,4.944406185014284,1743,1517,137,1465.192366159234
361,300,4.944406185014284,1824,1763,138,1470.1367723442484
361,386,4.944406185014284,1824,2503,139,1475.0811785292626
356,100,4.944406185014284,1819,1563,140,1480.0255847142769
245,74,4.944406185014284,1708,1537,141,1484.9699908992911
283,18,4.944406185014284,1746,1254,142,1489.9143970843054
253,169,4.944406185014284,1716,1632,143,1494.8588032693197
329,125,4.944406185014284,1792,1588,144,1499.803209454334
370,31,4.944406185014284,1833,1494,145,1504.7476156393482
370,385,4.944406185014284,1833,2502,146,1509.6920218243624
382,390,4.944406185014284,2499,2507,147,1514.6364280093767
382,389,4.944406185014284,2499,2506,148,1519.580834194391
169,373,4.944406185014284,1632,1836,149,1524.5252403794052
169,329,4.944406185014284,1632,1792,150,1529.4696465644195
138,161,4.944406185014284,1601,1624,151,1534.4140527494337
169,386,4.944406185014284,1632,2503,152,1539.358458934448
389,386,4.944406185014284,2506,2503,153,1544.3028651194622
138,329,4.944406185014284,1601,1792,154,1549.2472713044765
169,394,4.944406185014284,1632,2511,155,1554.1916774894908
169,44,4.944406185014284,1632,1507,156,1559.136083674505
169,92,4.944406185014284,1632,1555,157,1564.0804898595193
169,96,4.944406185014284,1632,1559,158,1569.0248960445335
169,50,4.944406185014284,1632,1513,159,1573.9693022295478
169,158,4.944406185014284,1632,1621,160,1578.913708414562
169,126,4.944406185014284,1632,1589,161,1583.8581145995763
169,60,4.944406185014284,1632,1523,162,1588.8025207845906
169,68,4.944406185014284,1632,1531,163,1593.7469269696048
169,280,4.944406185014284,1632,1743,164,1598.691333154619
169,218,4.944406185014284,1632,1681,165,1603.6357393396333
169,265,4.944406185014284,1632,1728,166,1608.5801455246476
386,129,4.944406185014284,2503,1592,167,1613.5245517096619
386,92,4.944406185014284,2503,1555,168,1618.4689578946761
386,394,4.944406185014284,2503,2511,169,1623.4133640796904
386,74,4.944406185014284,2503,1537,170,1628.3577702647046
169,189,4.944406185014284,1632,1652,171,1633.302176449719
386,370,4.944406185014284,2503,1833,172,1638.2465826347332
169,166,4.944406185014284,1632,1629,173,1643.1909888197474
169,174,4.944406185014284,1632,1637,174,1648.1353950047617
169,182,4.944406185014284,1632,1645,175,1653.079801189776
387,236,4.944406185014284,2504,1699,176,1658.0242073747902
387,361,4.944406185014284,2504,1824,177,1662.9686135598045
387,368,4.944406185014284,2504,1831,178,1667.9130197448187
169,291,4.944406185014284,1632,1754,179,1672.857425929833
138,5,4.944406185014284,1601,1007,180,1677.8018321148472
392,389,4.944406185014284,2509,2506,181,1682.7462382998615
392,18,4.944406185014284,2509,1254,182,1687.6906444848757
68,328,4.944406185014284,1531,1791,183,1692.63505066989
68,327,4.944406185014284,1531,1790,184,1697.5794568549043
74,370,4.944406185014284,1537,1833,185,1702.5238630399185
85,169,4.944406185014284,1548,1632,186,1707.4682692249328
83,31,4.944406185014284,1546,1494,187,1712.412675409947
83,5,4.944406185014284,1546,1007,188,1717.3570815949613
85,225,4.944406185014284,1548,1688,189,1722.3014877799756
85,1,4.944406185014284,1548,434,190,1727.2458939649898
389,74,4.944406185014284,2506,1537,191,1732.190300150004
138,89,4.944406185014284,1601,1552,192,1737.1347063350183
129,390,4.944406185014284,1592,2507,193,1742.0791125200326
138,309,4.944406185014284,1601,1772,194,1747.0235187050469
121,169,4.944406185014284,1584,1632,195,1751.967924890061
99,131,4.944406185014284,1562,1594,196,1756.9123310750754
389,95,4.944406185014284,2506,1558,197,1761.8567372600896
138,74,4.944406185014284,1601,1537,198,1766.801143445104
58,300,4.944406185014284,1521,1763,199,1771.7455496301181
46,54,4.944406185014284,1509,1517,200,1776.6899558151324
61,92,4.944406185014284,1524,1555,201,1781.6343620001467
68,74,4.944406185014284,1531,1537,202,1786.578768185161
68,18,4.944406185014284,1531,1254,203,1791.5231743701752
61,328,4.944406185014284,1524,1791,204,1796.4675805551894
18,9,4.944406185014284,1254,1145,205,1801.4119867402037
18,169,4.944406185014284,1254,1632,206,1806.356392925218
1,75,4.944406185014284,434,1538,207,1811.3007991102322
381,253,4.944406185014284,2495,1716,208,1816.2452052952465
392,236,4.944406185014284,2509,1699,209,1821.1896114802607
18,379,4.944406185014284,1254,2492,210,1826.134017665275
18,75,4.944406185014284,1254,1538,211,1831.0784238502893
329,172,4.944406185014284,1792,1635,212,1836.0228300353035
329,159,3.2962707900095225,1792,1622,213,1839.319100825313
329,129,3.2962707900095225,1792,1592,214,1842.6153716153224
329,107,3.2962707900095225,1792,1570,215,1845.9116424053318
18,74,3.2962707900095225,1254,1537,216,1849.2079131953412
329,90,3.2962707900095225,1792,1553,217,1852.5041839853507
327,95,3.2962707900095225,1790,1558,218,1855.80045477536
374,275,3.2962707900095225,1837,1738,219,1859.0967255653695
370,376,3.2962707900095225,1833,1839,220,1862.392996355379
373,109,3.2962707900095225,1836,1572,221,1865.6892671453884
373,113,3.2962707900095225,1836,1576,222,1868.9855379353978
374,96,3.2962707900095225,1837,1559,223,1872.2818087254072
370,75,3.2962707900095225,1833,1538,224,1875.5780795154167
370,236,3.2962707900095225,1833,1699,225,1878.874350305426
382,388,3.2962707900095225,2499,2505,226,1882.1706210954355
382,100,3.2962707900095225,2499,1563,227,1885.466891885445
368,386,3.2962707900095225,1831,2503,228,1888.7631626754544
368,95,3.2962707900095225,1831,1558,229,1892.0594334654638
361,385,3.2962707900095225,1824,2502,230,1895.3557042554733
361,387,3.2962707900095225,1824,2504,231,1898.6519750454827
361,389,3.2962707900095225,1824,2506,232,1901.9482458354921
361,236,3.2962707900095225,1824,1699,233,1905.2445166255015
277,291,3.2962707900095225,1740,1754,234,1908.540787415511
394,5,3.2962707900095225,2511,1007,235,1911.8370582055204
394,224,3.2962707900095225,2511,1687,236,1915.1333289955298
394,253,3.2962707900095225,2511,1716,237,1918.4295997855393
361,269,3.2962707900095225,1824,1732,238,1921.7258705755487
361,275,3.2962707900095225,1824,1738,239,1925.0221413655581
356,311,3.2962707900095225,1819,1774,240,1928.3184121555676
356,327,3.2962707900095225,1819,1790,241,1931.614682945577
356,201,3.2962707900095225,1819,1664,242,1934.9109537355864
356,207,3.2962707900095225,1819,1670,243,1938.2072245255958
356,247,3.2962707900095225,1819,1710,244,1941.5034953156053
356,10,3.2962707900095225,1819,1148,245,1944.7997661056147
356,20,3.2962707900095225,1819,1483,246,1948.0960368956241
356,26,3.2962707900095225,1819,1489,247,1951.3923076856336
356,27,3.2962707900095225,1819,1490,248,1954.688578475643
5,356,3.2962707900095225,1007,1819,249,1957.9848492656524
309,195,3.2962707900095225,1772,1658,250,1961.2811200556619
356,169,3.2962707900095225,1819,1632,251,1964.5773908456713
383,388,3.2962707900095225,2500,2505,252,1967.8736616356807
348,19,3.2962707900095225,1811,1482,253,1971.1699324256901
348,22,3.2962707900095225,1811,1485,254,1974.4662032156996
348,273,3.2962707900095225,1811,1736,255,1977.762474005709
348,282,3.2962707900095225,1811,1745,256,1981.0587447957184
382,236,3.2962707900095225,2499,1699,257,1984.3550155857279
382,370,3.2962707900095225,2499,1833,258,1987.6512863757373
382,376,3.2962707900095225,2499,1839,259,1990.9475571657467
341,191,3.2962707900095225,1804,1654,260,1994.2438279557562
345,390,3.2962707900095225,1808,2507,261,1997.5400987457656
341,114,3.2962707900095225,1804,1577,262,2000.836369535775
338,75,3.2962707900095225,1801,1538,263,2004.1326403257845
379,75,3.2962707900095225,2492,1538,264,2007.4289111157939
283,109,3.2962707900095225,1746,1572,265,2010.7251819058033
289,2,3.2962707900095225,1752,896,266,2014.0214526958127
281,277,3.2962707900095225,1744,1740,267,2017.3177234858222
281,137,3.2962707900095225,1744,1600,268,2020.6139942758316
281,195,3.2962707900095225,1744,1658,269,2023.910265065841
269,201,3.2962707900095225,1732,1664,270,2027.2065358558505
253,328,3.2962707900095225,1716,1791,271,2030.50280664586
259,18,3.2962707900095225,1722,1254,272,2033.7990774358693
252,368,3.2962707900095225,1715,1831,273,2037.0953482258788
253,18,3.2962707900095225,1716,1254,274,2040.3916190158882
252,379,3.2962707900095225,1715,2492,275,2043.6878898058976
245,132,3.2962707900095225,1708,1595,276,2046.984160595907
245,224,3.2962707900095225,1708,1687,277,2050.2804313859165
247,104,3.2962707900095225,1710,1567,278,2053.576702175926
243,92,3.2962707900095225,1706,1555,279,2056.872972965936
13,18,3.2962707900095225,1152,1254,280,2060.1692437559454
300,379,3.2962707900095225,1763,2492,281,2063.465514545955
245,79,3.2962707900095225,1708,1542,282,2066.7617853359648
245,92,3.2962707900095225,1708,1555,283,2070.0580561259744
383,390,3.2962707900095225,2500,2507,284,2073.354326915984
383,75,3.2962707900095225,2500,1538,285,2076.6505977059937
236,329,3.2962707900095225,1699,1792,286,2079.9468684960034
236,129,3.2962707900095225,1699,1592,287,2083.243139286013
229,265,3.2962707900095225,1692,1728,288,2086.5394100760227
229,381,3.2962707900095225,1692,2495,289,2089.8356808660324
229,75,3.2962707900095225,1692,1538,290,2093.131951656042
385,390,3.2962707900095225,2502,2507,291,2096.4282224460517
385,236,3.2962707900095225,2502,1699,292,2099.7244932360613
385,329,3.2962707900095225,2502,1792,293,2103.020764026071
228,134,3.2962707900095225,1691,1597,294,2106.3170348160806
228,202,3.2962707900095225,1691,1665,295,2109.6133056060903
224,311,3.2962707900095225,1687,1774,296,2112.9095763961
14,12,3.2962707900095225,1154,1151,297,2116.2058471861096
300,162,3.2962707900095225,1763,1625,298,2119.5021179761193
300,218,3.2962707900095225,1763,1681,299,2122.798388766129
18,66,3.2962707900095225,1254,1529,300,2126.0946595561386
227,9,3.2962707900095225,1690,1145,301,2129.3909303461483
224,75,3.2962707900095225,1687,1538,302,2132.687201136158
224,135,3.2962707900095225,1687,1598,303,2135.9834719261676
219,54,3.2962707900095225,1682,1517,304,2139.279742716177
219,195,3.2962707900095225,1682,1658,305,2142.576013506187
219,214,3.2962707900095225,1682,1677,306,2145.8722842961965
214,165,3.2962707900095225,1677,1628,307,2149.168555086206
214,373,3.2962707900095225,1677,1836,308,2152.464825876216
216,275,3.2962707900095225,1679,1738,309,2155.7610966662255
219,21,3.2962707900095225,1682,1484,310,2159.057367456235
193,296,3.2962707900095225,1656,1759,311,2162.353638246245
205,77,3.2962707900095225,1668,1540,312,2165.6499090362545
24,22,3.2962707900095225,1487,1485,313,2168.946179826264
189,224,3.2962707900095225,1652,1687,314,2172.242450616274
190,2,3.2962707900095225,1653,896,315,2175.5387214062835
193,77,3.2962707900095225,1656,1540,316,2178.834992196293
193,92,3.2962707900095225,1656,1555,317,2182.1312629863028
189,31,3.2962707900095225,1652,1494,318,2185.4275337763124
172,154,3.2962707900095225,1635,1617,319,2188.723804566322
172,314,3.2962707900095225,1635,1777,320,2192.0200753563317
169,368,3.2962707900095225,1632,1831,321,2195.3163461463414
169,374,3.2962707900095225,1632,1837,322,2198.612616936351
169,376,3.2962707900095225,1632,1839,323,2201.9088877263607
172,1,3.2962707900095225,1635,434,324,2205.2051585163704
169,275,3.2962707900095225,1632,1738,325,2208.50142930638
169,343,3.2962707900095225,1632,1806,326,2211.7977000963897
169,344,3.2962707900095225,1632,1807,327,2215.0939708863993
386,389,3.2962707900095225,2503,2506,328,2218.390241676409
386,31,3.2962707900095225,2503,1494,329,2221.6865124664187
19,26,3.2962707900095225,1482,1489,330,2224.9827832564283
386,169,3.2962707900095225,2503,1632,331,2228.279054046438
169,215,3.2962707900095225,1632,1678,332,2231.5753248364476
169,227,3.2962707900095225,1632,1690,333,2234.8715956264573
169,258,3.2962707900095225,1632,1721,334,2238.167866416467
169,198,3.2962707900095225,1632,1661,335,2241.4641372064766
169,199,3.2962707900095225,1632,1662,336,2244.7604079964863
386,253,3.2962707900095225,2503,1716,337,2248.056678786496
387,18,3.2962707900095225,2504,1254,338,2251.3529495765056
387,389,3.2962707900095225,2504,2506,339,2254.6492203665152
387,390,3.2962707900095225,2504,2507,340,2257.945491156525
169,131,3.2962707900095225,1632,1594,341,2261.2417619465346
169,145,3.2962707900095225,1632,1608,342,2264.538032736544
169,156,3.2962707900095225,1632,1619,343,2267.834303526554
169,165,3.2962707900095225,1632,1628,344,2271.1305743165635
169,95,3.2962707900095225,1632,1558,345,2274.426845106573
387,129,3.2962707900095225,2504,1592,346,2277.723115896583
387,169,3.2962707900095225,2504,1632,347,2281.0193866865925
169,103,3.2962707900095225,1632,1566,348,2284.315657476602
169,77,3.2962707900095225,1632,1540,349,2287.611928266612
388,258,3.2962707900095225,2505,1721,350,2290.9081990566215
389,385,3.2962707900095225,2506,2502,351,2294.204469846631
169,309,3.2962707900095225,1632,1772,352,2297.500740636641
169,2,3.2962707900095225,1632,896,353,2300.7970114266504
169,24,3.2962707900095225,1632,1487,354,2304.09328221666
169,35,3.2962707900095225,1632,1498,355,2307.3895530066698
169,36,3.2962707900095225,1632,1499,356,2310.6858237966794
169,42,3.2962707900095225,1632,1505,357,2313.982094586689
388,386,3.2962707900095225,2505,2503,358,2317.2783653766987
388,75,3.2962707900095225,2505,1538,359,2320.5746361667084
31,386,3.2962707900095225,1494,2503,360,2323.870906956718
31,379,3.2962707900095225,1494,2492,361,2327.1671777467277
31,18,3.2962707900095225,1494,1254,362,2330.4634485367374
388,252,3.2962707900095225,2505,1715,363,2333.759719326747
165,36,3.2962707900095225,1628,1499,364,2337.0559901167567
165,39,3.2962707900095225,1628,1502,365,2340.3522609067663
155,308,3.2962707900095225,1618,1771,366,2343.648531696776
159,18,3.2962707900095225,1622,1254,367,2346.9448024867856
148,331,3.2962707900095225,1611,1794,368,2350.2410732767953
154,1,3.2962707900095225,1617,434,369,2353.537344066805
146,14,3.2962707900095225,1609,1154,370,2356.8336148568146
146,18,3.2962707900095225,1609,1254,371,2360.1298856468243
145,73,3.2962707900095225,1608,1536,372,2363.426156436834
145,132,3.2962707900095225,1608,1595,373,2366.7224272268436
145,169,3.2962707900095225,1608,1632,374,2370.0186980168533
50,2,3.2962707900095225,1513,896,375,2373.314968806863
146,300,3.2962707900095225,1609,1763,376,2376.6112395968726
138,306,3.2962707900095225,1601,1769,377,2379.907510386882
138,140,3.2962707900095225,1601,1603,378,2383.203781176892
138,198,3.2962707900095225,1601,1661,379,2386.5000519669015
138,201,3.2962707900095225,1601,1664,380,2389.796322756911
138,218,3.2962707900095225,1601,1681,381,2393.092593546921
138,133,3.2962707900095225,1601,1596,382,2396.3888643369305
389,31,3.2962707900095225,2506,1494,383,2399.68513512694
389,75,3.2962707900095225,2506,1538,384,2402.98140591695
138,77,3.2962707900095225,1601,1540,385,2406.2776767069595
138,79,3.2962707900095225,1601,1542,386,2409.573947496969
138,83,3.2962707900095225,1601,1546,387,2412.870218286979
138,114,3.2962707900095225,1601,1577,388,2416.1664890769885
138,381,3.2962707900095225,1601,2495,389,2419.462759866998
138,2,3.2962707900095225,1601,896,390,2422.7590306570078
138,14,3.2962707900095225,1601,1154,391,2426.0553014470174
49,277,3.2962707900095225,1512,1740,392,2429.351572237027
129,169,3.2962707900095225,1592,1632,393,2432.6478430270367
134,169,3.2962707900095225,1597,1632,394,2435.9441138170464
122,386,3.2962707900095225,1585,2503,395,2439.240384607056
129,18,3.2962707900095225,1592,1254,396,2442.5366553970657
121,379,3.2962707900095225,1584,2492,397,2445.8329261870754
121,300,3.2962707900095225,1584,1763,398,2449.129196977085
121,18,3.2962707900095225,1584,1254,399,2452.4254677670947
121,104,3.2962707900095225,1584,1567,400,2455.7217385571043
389,269,3.2962707900095225,2506,1732,401,2459.018009347114
389,368,3.2962707900095225,2506,1831,402,2462.3142801371237
390,391,3.2962707900095225,2507,2508,403,2465.6105509271333
391,388,3.2962707900095225,2508,2505,404,2468.906821717143
106,79,3.2962707900095225,1569,1542,405,2472.2030925071526
93,143,3.2962707900095225,1556,1606,406,2475.4993632971623
97,77,3.2962707900095225,1560,1540,407,2478.795634087172
51,2,3.2962707900095225,1514,896,408,2482.0919048771816
88,169,3.2962707900095225,1551,1632,409,2485.3881756671913
85,104,3.2962707900095225,1548,1567,410,2488.684446457201
86,97,3.2962707900095225,1549,1560,411,2491.9807172472106
84,368,3.2962707900095225,1547,1831,412,2495.2769880372202
85,388,3.2962707900095225,1548,2505,413,2498.57325882723
85,277,3.2962707900095225,1548,1740,414,2501.8695296172396
75,236,3.2962707900095225,1538,1699,415,2505.165800407249
75,368,3.2962707900095225,1538,1831,416,2508.462071197259
76,74,3.2962707900095225,1539,1537,417,2511.7583419872685
74,273,3.2962707900095225,1537,1736,418,2515.054612777278
75,2,3.2962707900095225,1538,896,419,2518.350883567288
75,381,3.2962707900095225,1538,2495,420,2521.6471543572975
75,300,3.2962707900095225,1538,1763,421,2524.943425147307
74,169,3.2962707900095225,1537,1632,422,2528.239695937317
74,236,3.2962707900095225,1537,1699,423,2531.5359667273265
68,169,3.2962707900095225,1531,1632,424,2534.832237517336
74,388,3.2962707900095225,1537,2505,425,2538.128508307346
74,390,3.2962707900095225,1537,2507,426,2541.4247790973554
68,104,3.2962707900095225,1531,1567,427,2544.721049887365
391,389,3.2962707900095225,2508,2506,428,2548.0173206773748
391,169,3.2962707900095225,2508,1632,429,2551.3135914673844
392,386,3.2962707900095225,2509,2503,430,2554.609862257394
392,31,3.2962707900095225,2509,1494,431,2557.9061330474037
66,218,3.2962707900095225,1529,1681,432,2561.2024038374134
68,1,3.2962707900095225,1531,434,433,2564.498674627423
68,20,3.2962707900095225,1531,1483,434,2567.7949454174327
61,132,3.2962707900095225,1524,1595,435,2571.0912162074424
61,169,3.2962707900095225,1524,1632,436,2574.387486997452
54,289,3.2962707900095225,1517,1752,437,2577.6837577874617
392,252,3.2962707900095225,2509,1715,438,2580.9800285774713
382,18,3.2962707900095225,2499,1254,439,2584.276299367481
327,258,3.2962707900095225,1790,1721,440,2587.5725701574906
327,306,3.2962707900095225,1790,1769,441,2590.8688409475003
327,169,3.2962707900095225,1790,1632,442,2594.16511173751
328,356,3.2962707900095225,1791,1819,443,2597.4613825275196
381,390,3.2962707900095225,2495,2507,444,2600.7576533175293
328,305,3.2962707900095225,1791,1768,445,2604.053924107539
379,18,3.2962707900095225,2492,1254,446,2607.3501948975486
379,182,3.2962707900095225,2492,1645,447,2610.6464656875582
379,46,3.2962707900095225,2492,1509,448,2613.942736477568
379,100,1.6481353950047612,2492,1563,449,2615.5908718725727
379,129,1.6481353950047612,2492,1592,450,2617.2390072675776
381,89,1.6481353950047612,2495,1552,451,2618.8871426625824
381,176,1.6481353950047612,2495,1639,452,2620.535278057587
381,202,1.6481353950047612,2495,1665,453,2622.183413452592
381,368,1.6481353950047612,2495,1831,454,2623.831548847597
328,261,1.6481353950047612,1791,1724,455,2625.4796842426017
328,264,1.6481353950047612,1791,1727,456,2627.1278196376065
328,306,1.6481353950047612,1791,1769,457,2628.7759550326114
328,358,1.6481353950047612,1791,1821,458,2630.424090427616
329,1,1.6481353950047612,1792,434,459,2632.072225822621
329,28,1.6481353950047612,1792,1491,460,2633.720361217626
329,73,1.6481353950047612,1792,1536,461,2635.3684966126307
329,74,1.6481353950047612,1792,1537,462,2637.0166320076355
394,328,1.6481353950047612,2511,1791,463,2638.6647674026403
379,387,1.6481353950047612,2492,2504,464,2640.312902797645
379,390,1.6481353950047612,2492,2507,465,2641.96103819265
329,116,1.6481353950047612,1792,1579,466,2643.609173587655
60,158,1.6481353950047612,1523,1621,467,2645.2573089826597
54,300,1.6481353950047612,1517,1763,468,2646.9054443776645
54,42,1.6481353950047612,1517,1505,469,2648.5535797726693
54,43,1.6481353950047612,1517,1506,470,2650.201715167674
54,46,1.6481353950047612,1517,1509,471,2651.849850562679
54,48,1.6481353950047612,1517,1511,472,2653.497985957684
54,71,1.6481353950047612,1517,1534,473,2655.1461213526886
54,182,1.6481353950047612,1517,1645,474,2656.7942567476935
54,195,1.6481353950047612,1517,1658,475,2658.4423921426983
54,214,1.6481353950047612,1517,1677,476,2660.090527537703
55,309,1.6481353950047612,1518,1772,477,2661.738662932708
55,300,1.6481353950047612,1518,1763,478,2663.3867983277128
55,56,1.6481353950047612,1518,1519,479,2665.0349337227176
327,385,1.6481353950047612,1790,2502,480,2666.6830691177224
392,210,1.6481353950047612,2509,1673,481,2668.3312045127273
381,328,1.6481353950047612,2495,1791,482,2669.979339907732
61,126,1.6481353950047612,1524,1589,483,2671.627475302737
58,74,1.6481353950047612,1521,1537,484,2673.2756106977417
58,218,1.6481353950047612,1521,1681,485,2674.9237460927466
59,20,1.6481353950047612,1522,1483,486,2676.5718814877514
59,55,1.6481353950047612,1522,1518,487,2678.220016882756
59,159,1.6481353950047612,1522,1622,488,2679.868152277761
59,169,1.6481353950047612,1522,1632,489,2681.516287672766
60,385,1.6481353950047612,1523,2502,490,2683.1644230677707
60,300,1.6481353950047612,1523,1763,491,2684.8125584627755
60,18,1.6481353950047612,1523,1254,492,2686.4606938577804
60,22,1.6481353950047612,1523,1485,493,2688.108829252785
60,30,1.6481353950047612,1523,1493,494,2689.75696464779
60,46,1.6481353950047612,1523,1509,495,2691.405100042795
60,63,1.6481353950047612,1523,1526,496,2693.0532354377997
60,111,1.6481353950047612,1523,1574,497,2694.7013708328045
60,131,1.6481353950047612,1523,1594,498,2696.3495062278093
66,60,1.6481353950047612,1529,1523,499,2697.997641622814
66,73,1.6481353950047612,1529,1536,500,2699.645777017819
66,118,1.6481353950047612,1529,1581,501,2701.293912412824
60,169,1.6481353950047612,1523,1632,502,2702.9420478078287
60,193,1.6481353950047612,1523,1656,503,2704.5901832028335
60,276,1.6481353950047612,1523,1739,504,2706.2383185978383
61,379,1.6481353950047612,1524,2492,505,2707.886453992843
61,309,1.6481353950047612,1524,1772,506,2709.534589387848
61,31,1.6481353950047612,1524,1494,507,2711.182724782853
61,46,1.6481353950047612,1524,1509,508,2712.8308601778576
61,49,1.6481353950047612,1524,1512,509,2714.4789955728625
61,70,1.6481353950047612,1524,1533,510,2716.1271309678673
61,109,1.6481353950047612,1524,1572,511,2717.775266362872
61,110,1.6481353950047612,1524,1573,512,2719.423401757877
61,113,1.6481353950047612,1524,1576,513,2721.071537152882
61,121,1.6481353950047612,1524,1584,514,2722.7196725478866
68,23,1.6481353950047612,1531,1486,515,2724.3678079428914
68,28,1.6481353950047612,1531,1491,516,2726.0159433378963
68,30,1.6481353950047612,1531,1493,517,2727.664078732901
61,204,1.6481353950047612,1524,1667,518,2729.312214127906
61,289,1.6481353950047612,1524,1752,519,2730.9603495229107
61,322,1.6481353950047612,1524,1785,520,2732.6084849179156
61,356,1.6481353950047612,1524,1819,521,2734.2566203129204
61,376,1.6481353950047612,1524,1839,522,2735.9047557079252
61,329,1.6481353950047612,1524,1792,523,2737.55289110293
62,243,1.6481353950047612,1525,1706,524,2739.201026497935
62,248,1.6481353950047612,1525,1711,525,2740.8491618929397
62,369,1.6481353950047612,1525,1832,526,2742.4972972879445
63,64,1.6481353950047612,1526,1527,527,2744.1454326829494
66,9,1.6481353950047612,1529,1145,528,2745.793568077954
66,18,1.6481353950047612,1529,1254,529,2747.441703472959
66,58,1.6481353950047612,1529,1521,530,2749.089838867964
392,379,1.6481353950047612,2509,2492,531,2750.7379742629687
392,394,1.6481353950047612,2509,2511,532,2752.3861096579735
392,277,1.6481353950047612,2509,1740,533,2754.0342450529783
392,6,1.6481353950047612,2509,1044,534,2755.682380447983
392,2,1.6481353950047612,2509,896,535,2757.330515842988
68,165,1.6481353950047612,1531,1628,536,2758.978651237993
66,146,1.6481353950047612,1529,1609,537,2760.6267866329977
66,159,1.6481353950047612,1529,1622,538,2762.2749220280025
66,181,1.6481353950047612,1529,1644,539,2763.9230574230073
66,225,1.6481353950047612,1529,1688,540,2765.571192818012
66,276,1.6481353950047612,1529,1739,541,2767.219328213017
66,356,1.6481353950047612,1529,1819,542,2768.867463608022
68,379,1.6481353950047612,1531,2492,543,2770.5155990030266
68,2,1.6481353950047612,1531,896,544,2772.1637343980315
68,10,1.6481353950047612,1531,1148,545,2773.8118697930363
68,5,1.6481353950047612,1531,1007,546,2775.460005188041
68,218,1.6481353950047612,1531,1681,547,2777.108140583046
68,273,1.6481353950047612,1531,1736,548,2778.756275978051
68,278,1.6481353950047612,1531,1741,549,2780.4044113730556
68,329,1.6481353950047612,1531,1792,550,2782.0525467680604
70,90,1.6481353950047612,1533,1553,551,2783.7006821630653
73,300,1.6481353950047612,1536,1763,552,2785.34881755807
74,18,1.6481353950047612,1537,1254,553,2786.996952953075
74,385,1.6481353950047612,1537,2502,554,2788.6450883480798
74,389,1.6481353950047612,1537,2506,555,2790.2932237430846
74,277,1.6481353950047612,1537,1740,556,2791.9413591380894
74,381,1.6481353950047612,1537,2495,557,2793.5894945330942
68,77,1.6481353950047612,1531,1540,558,2795.237629928099
68,117,1.6481353950047612,1531,1580,559,2796.885765323104
68,159,1.6481353950047612,1531,1622,560,2798.5339007181087
391,390,1.6481353950047612,2508,2507,561,2800.1820361131136
391,379,1.6481353950047612,2508,2492,562,2801.8301715081184
51,169,1.6481353950047612,1514,1632,563,2803.478306903123
51,308,1.6481353950047612,1514,1771,564,2805.126442298128
51,328,1.6481353950047612,1514,1791,565,2806.774577693133
52,379,1.6481353950047612,1515,2492,566,2808.4227130881377
52,92,1.6481353950047612,1515,1555,567,2810.0708484831425
52,111,1.6481353950047612,1515,1574,568,2811.7189838781474
52,151,1.6481353950047612,1515,1614,569,2813.367119273152
52,155,1.6481353950047612,1515,1618,570,2815.015254668157
52,169,1.6481353950047612,1515,1632,571,2816.663390063162
52,193,1.6481353950047612,1515,1656,572,2818.3115254581667
52,217,1.6481353950047612,1515,1680,573,2819.9596608531715
53,40,1.6481353950047612,1516,1503,574,2821.6077962481763
74,252,1.6481353950047612,1537,1715,575,2823.255931643181
74,253,1.6481353950047612,1537,1716,576,2824.904067038186
68,199,1.6481353950047612,1531,1662,577,2826.552202433191
68,211,1.6481353950047612,1531,1674,578,2828.2003378281956
74,20,1.6481353950047612,1537,1483,579,2829.8484732232005
74,22,1.6481353950047612,1537,1485,580,2831.4966086182053
74,31,1.6481353950047612,1537,1494,581,2833.14474401321
74,56,1.6481353950047612,1537,1519,582,2834.792879408215
74,95,1.6481353950047612,1537,1558,583,2836.44101480322
74,134,1.6481353950047612,1537,1597,584,2838.0891501982246
74,142,1.6481353950047612,1537,1605,585,2839.7372855932294
74,166,1.6481353950047612,1537,1629,586,2841.3854209882343
74,199,1.6481353950047612,1537,1662,587,2843.033556383239
74,202,1.6481353950047612,1537,1665,588,2844.681691778244
74,216,1.6481353950047612,1537,1679,589,2846.3298271732488
74,218,1.6481353950047612,1537,1681,590,2847.9779625682536
55,121,1.6481353950047612,1518,1584,591,2849.6260979632584
56,328,1.6481353950047612,1519,1791,592,2851.2742333582632
58,385,1.6481353950047612,1521,2502,593,2852.922368753268
51,126,1.6481353950047612,1514,1589,594,2854.570504148273
76,299,1.6481353950047612,1539,1762,595,2856.2186395432777
76,310,1.6481353950047612,1539,1773,596,2857.8667749382826
77,23,1.6481353950047612,1540,1486,597,2859.5149103332874
77,103,1.6481353950047612,1540,1566,598,2861.163045728292
74,259,1.6481353950047612,1537,1722,599,2862.811181123297
74,368,1.6481353950047612,1537,1831,600,2864.459316518302
74,376,1.6481353950047612,1537,1839,601,2866.1074519133067
74,328,1.6481353950047612,1537,1791,602,2867.7555873083115
75,388,1.6481353950047612,1538,2505,603,2869.4037227033164
75,389,1.6481353950047612,1538,2506,604,2871.051858098321
75,390,1.6481353950047612,1538,2507,605,2872.699993493326
75,379,1.6481353950047612,1538,2492,606,2874.348128888331
75,18,1.6481353950047612,1538,1254,607,2875.9962642833357
75,31,1.6481353950047612,1538,1494,608,2877.6443996783405
75,56,1.6481353950047612,1538,1519,609,2879.2925350733453
75,115,1.6481353950047612,1538,1578,610,2880.94067046835
83,88,1.6481353950047612,1546,1551,611,2882.588805863355
83,95,1.6481353950047612,1546,1558,612,2884.23694125836
83,96,1.6481353950047612,1546,1559,613,2885.8850766533646
83,98,1.6481353950047612,1546,1561,614,2887.5332120483695
83,149,1.6481353950047612,1546,1612,615,2889.1813474433743
83,182,1.6481353950047612,1546,1645,616,2890.829482838379
83,258,1.6481353950047612,1546,1721,617,2892.477618233384
75,225,1.6481353950047612,1538,1688,618,2894.125753628389
75,227,1.6481353950047612,1538,1690,619,2895.7738890233936
75,234,1.6481353950047612,1538,1697,620,2897.4220244183985
75,247,1.6481353950047612,1538,1710,621,2899.0701598134033
75,248,1.6481353950047612,1538,1711,622,2900.718295208408
75,282,1.6481353950047612,1538,1745,623,2902.366430603413
76,32,1.6481353950047612,1539,1495,624,2904.0145659984178
76,102,1.6481353950047612,1539,1565,625,2905.6627013934226
76,201,1.6481353950047612,1539,1664,626,2907.3108367884274
85,20,1.6481353950047612,1548,1483,627,2908.9589721834323
85,22,1.6481353950047612,1548,1485,628,2910.607107578437
85,24,1.6481353950047612,1548,1487,629,2912.255242973442
85,66,1.6481353950047612,1548,1529,630,2913.9033783684467
85,74,1.6481353950047612,1548,1537,631,2915.5515137634516
85,75,1.6481353950047612,1548,1538,632,2917.1996491584564
85,79,1.6481353950047612,1548,1542,633,2918.847784553461
77,121,1.6481353950047612,1540,1584,634,2920.495919948466
77,296,1.6481353950047612,1540,1759,635,2922.144055343471
78,269,1.6481353950047612,1541,1732,636,2923.7921907384757
83,390,1.6481353950047612,1546,2507,637,2925.4403261334805
83,3,1.6481353950047612,1546,902,638,2927.0884615284854
83,27,1.6481353950047612,1546,1490,639,2928.73659692349
83,50,1.6481353950047612,1546,1513,640,2930.384732318495
83,74,1.6481353950047612,1546,1537,641,2932.0328677135
83,75,1.6481353950047612,1546,1538,642,2933.6810031085047
85,5,1.6481353950047612,1548,1007,643,2935.3291385035095
85,328,1.6481353950047612,1548,1791,644,2936.9772738985143
86,309,1.6481353950047612,1549,1772,645,2938.625409293519
86,3,1.6481353950047612,1549,902,646,2940.273544688524
86,129,1.6481353950047612,1549,1592,647,2941.921680083529
86,368,1.6481353950047612,1549,1831,648,2943.5698154785337
87,18,1.6481353950047612,1550,1254,649,2945.2179508735385
87,65,1.6481353950047612,1550,1528,650,2946.8660862685433
88,74,1.6481353950047612,1551,1537,651,2948.514221663548
88,159,1.6481353950047612,1551,1622,652,2950.162357058553
83,267,1.6481353950047612,1546,1730,653,2951.810492453558
83,310,1.6481353950047612,1546,1773,654,2953.4586278485626
83,344,1.6481353950047612,1546,1807,655,2955.1067632435675
84,220,1.6481353950047612,1547,1683,656,2956.7548986385723
85,9,1.6481353950047612,1548,1145,657,2958.403034033577
85,19,1.6481353950047612,1548,1482,658,2960.051169428582
89,152,1.6481353950047612,1552,1615,659,2961.6993048235868
89,253,1.6481353950047612,1552,1716,660,2963.3474402185916
89,278,1.6481353950047612,1552,1741,661,2964.9955756135964
89,368,1.6481353950047612,1552,1831,662,2966.6437110086013
89,329,1.6481353950047612,1552,1792,663,2968.291846403606
89,328,1.6481353950047612,1552,1791,664,2969.939981798611
91,63,1.6481353950047612,1554,1526,665,2971.5881171936157
91,127,1.6481353950047612,1554,1590,666,2973.2362525886206
91,265,1.6481353950047612,1554,1728,667,2974.8843879836254
92,389,1.6481353950047612,1555,2506,668,2976.5325233786302
92,113,1.6481353950047612,1555,1576,669,2978.180658773635
93,66,1.6481353950047612,1556,1529,670,2979.82879416864
85,118,1.6481353950047612,1548,1581,671,2981.4769295636447
85,130,1.6481353950047612,1548,1593,672,2983.1250649586495
85,193,1.6481353950047612,1548,1656,673,2984.7732003536544
85,216,1.6481353950047612,1548,1679,674,2986.421335748659
50,47,1.6481353950047612,1513,1510,675,2988.069471143664
50,91,1.6481353950047612,1513,1554,676,2989.717606538669
50,100,1.6481353950047612,1513,1563,677,2991.3657419336737
50,161,1.6481353950047612,1513,1624,678,2993.0138773286785
50,234,1.6481353950047612,1513,1697,679,2994.6620127236833
50,243,1.6481353950047612,1513,1706,680,2996.310148118688
50,258,1.6481353950047612,1513,1721,681,2997.958283513693
50,265,1.6481353950047612,1513,1728,682,2999.606418908698
50,344,1.6481353950047612,1513,1807,683,3001.2545543037027
51,277,1.6481353950047612,1514,1740,684,3002.9026896987075
98,368,1.6481353950047612,1561,1831,685,3004.5508250937123
99,132,1.6481353950047612,1562,1595,686,3006.198960488717
99,275,1.6481353950047612,1562,1738,687,3007.847095883722
89,18,1.6481353950047612,1552,1254,688,3009.495231278727
89,79,1.6481353950047612,1552,1542,689,3011.1433666737316
89,95,1.6481353950047612,1552,1558,690,3012.7915020687365
93,91,1.6481353950047612,1556,1554,691,3014.4396374637413
95,92,1.6481353950047612,1558,1555,692,3016.087772858746
95,113,1.6481353950047612,1558,1576,693,3017.735908253751
95,126,1.6481353950047612,1558,1589,694,3019.384043648756
95,178,1.6481353950047612,1558,1641,695,3021.0321790437606
95,201,1.6481353950047612,1558,1664,696,3022.6803144387654
95,202,1.6481353950047612,1558,1665,697,3024.3284498337703
95,214,1.6481353950047612,1558,1677,698,3025.976585228775
96,58,1.6481353950047612,1559,1521,699,3027.62472062378
97,379,1.6481353950047612,1560,2492,700,3029.2728560187848
98,299,1.6481353950047612,1561,1762,701,3030.9209914137896
53,50,1.6481353950047612,1516,1513,702,3032.5691268087944
54,388,1.6481353950047612,1517,2505,703,3034.2172622037992
54,309,1.6481353950047612,1517,1772,704,3035.865397598804
50,40,1.6481353950047612,1513,1503,705,3037.513532993809
50,46,1.6481353950047612,1513,1509,706,3039.1616683888137
115,169,1.6481353950047612,1578,1632,707,3040.8098037838186
99,342,1.6481353950047612,1562,1805,708,3042.4579391788234
99,373,1.6481353950047612,1562,1836,709,3044.106074573828
99,374,1.6481353950047612,1562,1837,710,3045.754209968833
100,385,1.6481353950047612,1563,2502,711,3047.402345363838
100,22,1.6481353950047612,1563,1485,712,3049.0504807588427
100,104,1.6481353950047612,1563,1567,713,3050.6986161538475
100,159,1.6481353950047612,1563,1622,714,3052.3467515488524
100,343,1.6481353950047612,1563,1806,715,3053.994886943857
100,356,1.6481353950047612,1563,1819,716,3055.643022338862
100,376,1.6481353950047612,1563,1839,717,3057.291157733867
101,236,1.6481353950047612,1564,1699,718,3058.9392931288717
102,379,1.6481353950047612,1565,2492,719,3060.5874285238765
102,356,1.6481353950047612,1565,1819,720,3062.2355639188813
104,368,1.6481353950047612,1567,1831,721,3063.883699313886
105,150,1.6481353950047612,1568,1613,722,3065.531834708891
115,191,1.6481353950047612,1578,1654,723,3067.179970103896
106,343,1.6481353950047612,1569,1806,724,3068.8281054989006
107,300,1.6481353950047612,1570,1763,725,3070.4762408939055
107,120,1.6481353950047612,1570,1583,726,3072.1243762889103
107,169,1.6481353950047612,1570,1632,727,3073.772511683915
107,268,1.6481353950047612,1570,1731,728,3075.42064707892
109,79,1.6481353950047612,1572,1542,729,3077.068782473925
109,113,1.6481353950047612,1572,1576,730,3078.7169178689296
109,132,1.6481353950047612,1572,1595,731,3080.3650532639344
109,151,1.6481353950047612,1572,1614,732,3082.0131886589393
109,169,1.6481353950047612,1572,1632,733,3083.661324053944
109,217,1.6481353950047612,1572,1680,734,3085.309459448949
111,30,1.6481353950047612,1574,1493,735,3086.9575948439538
115,88,1.6481353950047612,1578,1551,736,3088.6057302389586
115,104,1.6481353950047612,1578,1567,737,3090.2538656339634
115,143,1.6481353950047612,1578,1606,738,3091.9020010289682
121,75,1.6481353950047612,1584,1538,739,3093.550136423973
121,98,1.6481353950047612,1584,1561,740,3095.198271818978
121,170,1.6481353950047612,1584,1633,741,3096.8464072139827
121,193,1.6481353950047612,1584,1656,742,3098.4945426089876
121,212,1.6481353950047612,1584,1675,743,3100.1426780039924
389,265,1.6481353950047612,2506,1728,744,3101.790813398997
389,306,1.6481353950047612,2506,1769,745,3103.438948794002
389,344,1.6481353950047612,2506,1807,746,3105.087084189007
389,361,1.6481353950047612,2506,1824,747,3106.7352195840117
390,379,1.6481353950047612,2507,2492,748,3108.3833549790165
390,300,1.6481353950047612,2507,1763,749,3110.0314903740214
390,71,1.6481353950047612,2507,1534,750,3111.679625769026
390,129,1.6481353950047612,2507,1592,751,3113.327761164031
390,252,1.6481353950047612,2507,1715,752,3114.975896559036
390,253,1.6481353950047612,2507,1716,753,3116.6240319540407
390,361,1.6481353950047612,2507,1824,754,3118.2721673490455
123,192,1.6481353950047612,1586,1655,755,3119.9203027440503
123,194,1.6481353950047612,1586,1657,756,3121.568438139055
124,169,1.6481353950047612,1587,1632,757,3123.21657353406
124,369,1.6481353950047612,1587,1832,758,3124.864708929065
124,327,1.6481353950047612,1587,1790,759,3126.5128443240696
128,166,1.6481353950047612,1591,1629,760,3128.1609797190745
128,378,1.6481353950047612,1591,1841,761,3129.8091151140793
129,385,1.6481353950047612,1592,2502,762,3131.457250509084
129,388,1.6481353950047612,1592,2505,763,3133.105385904089
115,216,1.6481353950047612,1578,1679,764,3134.753521299094
119,70,1.6481353950047612,1582,1533,765,3136.4016566940986
119,126,1.6481353950047612,1582,1589,766,3138.0497920891034
121,381,1.6481353950047612,1584,2495,767,3139.6979274841083
121,277,1.6481353950047612,1584,1740,768,3141.346062879113
121,60,1.6481353950047612,1584,1523,769,3142.994198274118
121,74,1.6481353950047612,1584,1537,770,3144.6423336691228
129,376,1.6481353950047612,1592,1839,771,3146.2904690641276
130,131,1.6481353950047612,1593,1594,772,3147.9386044591324
130,183,1.6481353950047612,1593,1646,773,3149.5867398541372
130,311,1.6481353950047612,1593,1774,774,3151.234875249142
130,328,1.6481353950047612,1593,1791,775,3152.883010644147
131,388,1.6481353950047612,1594,2505,776,3154.5311460391517
131,394,1.6481353950047612,1594,2511,777,3156.1792814341566
131,83,1.6481353950047612,1594,1546,778,3157.8274168291614
132,92,1.6481353950047612,1595,1555,779,3159.475552224166
134,258,1.6481353950047612,1597,1721,780,3161.123687619171
134,373,1.6481353950047612,1597,1836,781,3162.771823014176
121,236,1.6481353950047612,1584,1699,782,3164.4199584091807
121,240,1.6481353950047612,1584,1703,783,3166.0680938041855
121,328,1.6481353950047612,1584,1791,784,3167.7162291991904
123,381,1.6481353950047612,1586,2495,785,3169.364364594195
123,3,1.6481353950047612,1586,902,786,3171.0124999892
46,18,1.6481353950047612,1509,1254,787,3172.660635384205
46,58,1.6481353950047612,1509,1521,788,3174.3087707792097
46,74,1.6481353950047612,1509,1537,789,3175.9569061742145
48,54,1.6481353950047612,1511,1517,790,3177.6050415692193
48,151,1.6481353950047612,1511,1614,791,3179.253176964224
49,2,1.6481353950047612,1512,896,792,3180.901312359229
49,300,1.6481353950047612,1512,1763,793,3182.549447754234
49,92,1.6481353950047612,1512,1555,794,3184.1975831492387
49,361,1.6481353950047612,1512,1824,795,3185.8457185442435
50,309,1.6481353950047612,1513,1772,796,3187.4938539392483
138,9,1.6481353950047612,1601,1145,797,3189.141989334253
138,20,1.6481353950047612,1601,1483,798,3190.790124729258
138,22,1.6481353950047612,1601,1485,799,3192.438260124263
129,31,1.6481353950047612,1592,1494,800,3194.0863955192676
129,115,1.6481353950047612,1592,1578,801,3195.7345309142725
129,252,1.6481353950047612,1592,1715,802,3197.3826663092773
138,100,1.6481353950047612,1601,1563,803,3199.030801704282
135,379,1.6481353950047612,1598,2492,804,3200.678937099287
135,277,1.6481353950047612,1598,1740,805,3202.3270724942918
135,327,1.6481353950047612,1598,1790,806,3203.9752078892966
136,165,1.6481353950047612,1599,1628,807,3205.6233432843014
137,300,1.6481353950047612,1600,1763,808,3207.2714786793063
137,46,1.6481353950047612,1600,1509,809,3208.919614074311
137,126,1.6481353950047612,1600,1589,810,3210.567749469316
138,379,1.6481353950047612,1601,2492,811,3212.2158848643207
138,277,1.6481353950047612,1601,1740,812,3213.8640202593256
138,3,1.6481353950047612,1601,902,813,3215.5121556543304
51,18,1.6481353950047612,1514,1254,814,3217.1602910493352
51,66,1.6481353950047612,1514,1529,815,3218.80842644434
51,81,1.6481353950047612,1514,1544,816,3220.456561839345
44,81,1.6481353950047612,1507,1544,817,3222.1046972343497
46,385,1.6481353950047612,1509,2502,818,3223.7528326293545
389,129,1.6481353950047612,2506,1592,819,3225.4009680243594
389,143,1.6481353950047612,2506,1606,820,3227.049103419364
389,166,1.6481353950047612,2506,1629,821,3228.697238814369
389,199,1.6481353950047612,2506,1662,822,3230.345374209374
389,235,1.6481353950047612,2506,1698,823,3231.9935096043787
138,24,1.6481353950047612,1601,1487,824,3233.6416449993835
138,31,1.6481353950047612,1601,1494,825,3235.2897803943883
138,50,1.6481353950047612,1601,1513,826,3236.937915789393
138,58,1.6481353950047612,1601,1521,827,3238.586051184398
138,62,1.6481353950047612,1601,1525,828,3240.234186579403
138,66,1.6481353950047612,1601,1529,829,3241.8823219744077
138,69,1.6481353950047612,1601,1532,830,3243.5304573694125
138,84,1.6481353950047612,1601,1547,831,3245.1785927644173
138,92,1.6481353950047612,1601,1555,832,3246.826728159422
138,95,1.6481353950047612,1601,1558,833,3248.474863554427
138,96,1.6481353950047612,1601,1559,834,3250.122998949432
138,150,1.6481353950047612,1601,1613,835,3251.7711343444366
138,183,1.6481353950047612,1601,1646,836,3253.4192697394415
138,193,1.6481353950047612,1601,1656,837,3255.0674051344463
138,203,1.6481353950047612,1601,1666,838,3256.715540529451
138,275,1.6481353950047612,1601,1738,839,3258.363675924456
138,278,1.6481353950047612,1601,1741,840,3260.011811319461
138,282,1.6481353950047612,1601,1745,841,3261.6599467144656
138,291,1.6481353950047612,1601,1754,842,3263.3080821094704
138,125,1.6481353950047612,1601,1588,843,3264.9562175044753
138,127,1.6481353950047612,1601,1590,844,3266.60435289948
138,134,1.6481353950047612,1601,1597,845,3268.252488294485
138,135,1.6481353950047612,1601,1598,846,3269.9006236894897
389,390,1.6481353950047612,2506,2507,847,3271.5487590844946
389,392,1.6481353950047612,2506,2509,848,3273.1968944794994
389,91,1.6481353950047612,2506,1554,849,3274.8450298745042
389,115,1.6481353950047612,2506,1578,850,3276.493165269509
138,372,1.6481353950047612,1601,1835,851,3278.141300664514
139,69,1.6481353950047612,1602,1532,852,3279.7894360595187
139,74,1.6481353950047612,1602,1537,853,3281.4375714545235
139,131,1.6481353950047612,1602,1594,854,3283.0857068495284
139,153,1.6481353950047612,1602,1616,855,3284.733842244533
139,233,1.6481353950047612,1602,1696,856,3286.381977639538
139,356,1.6481353950047612,1602,1819,857,3288.030113034543
141,31,1.6481353950047612,1604,1494,858,3289.6782484295477
141,92,1.6481353950047612,1604,1555,859,3291.3263838245525
141,344,1.6481353950047612,1604,1807,860,3292.9745192195574
143,93,1.6481353950047612,1606,1556,861,3294.622654614562
143,144,1.6481353950047612,1606,1607,862,3296.270790009567
389,253,1.6481353950047612,2506,1716,863,3297.918925404572
389,258,1.6481353950047612,2506,1721,864,3299.5670607995767
138,136,1.6481353950047612,1601,1599,865,3301.2151961945815
138,148,1.6481353950047612,1601,1611,866,3302.8633315895863
38,52,1.6481353950047612,1501,1515,867,3304.511466984591
39,42,1.6481353950047612,1502,1505,868,3306.159602379596
42,23,1.6481353950047612,1505,1486,869,3307.807737774601
42,26,1.6481353950047612,1505,1489,870,3309.4558731696056
42,27,1.6481353950047612,1505,1490,871,3311.1040085646105
42,30,1.6481353950047612,1505,1493,872,3312.7521439596153
42,38,1.6481353950047612,1505,1501,873,3314.40027935462
42,46,1.6481353950047612,1505,1509,874,3316.048414749625
42,58,1.6481353950047612,1505,1521,875,3317.69655014463
42,88,1.6481353950047612,1505,1551,876,3319.3446855396346
42,188,1.6481353950047612,1505,1651,877,3320.9928209346394
146,309,1.6481353950047612,1609,1772,878,3322.6409563296443
146,3,1.6481353950047612,1609,902,879,3324.289091724649
138,296,1.6481353950047612,1601,1759,880,3325.937227119654
138,338,1.6481353950047612,1601,1801,881,3327.5853625146588
138,343,1.6481353950047612,1601,1806,882,3329.2334979096636
148,156,1.6481353950047612,1611,1619,883,3330.8816333046684
148,216,1.6481353950047612,1611,1679,884,3332.5297686996732
143,233,1.6481353950047612,1606,1696,885,3334.177904094678
144,136,1.6481353950047612,1607,1599,886,3335.826039489683
144,224,1.6481353950047612,1607,1687,887,3337.4741748846877
145,60,1.6481353950047612,1608,1523,888,3339.1223102796926
145,61,1.6481353950047612,1608,1524,889,3340.7704456746974
145,64,1.6481353950047612,1608,1527,890,3342.418581069702
145,66,1.6481353950047612,1608,1529,891,3344.066716464707
145,74,1.6481353950047612,1608,1537,892,3345.714851859712
145,328,1.6481353950047612,1608,1791,893,3347.3629872547167
146,289,1.6481353950047612,1609,1752,894,3349.0111226497215
50,33,1.6481353950047612,1513,1496,895,3350.6592580447264
50,36,1.6481353950047612,1513,1499,896,3352.307393439731
38,42,1.6481353950047612,1501,1505,897,3353.955528834736
38,46,1.6481353950047612,1501,1509,898,3355.603664229741
154,300,1.6481353950047612,1617,1763,899,3357.2517996247457
154,18,1.6481353950047612,1617,1254,900,3358.8999350197505
154,163,1.6481353950047612,1617,1626,901,3360.5480704147553
154,169,1.6481353950047612,1617,1632,902,3362.19620580976
146,73,1.6481353950047612,1609,1536,903,3363.844341204765
146,111,1.6481353950047612,1609,1574,904,3365.49247659977
146,169,1.6481353950047612,1609,1632,905,3367.1406119947746
146,195,1.6481353950047612,1609,1658,906,3368.7887473897795
146,265,1.6481353950047612,1609,1728,907,3370.4368827847843
146,298,1.6481353950047612,1609,1761,908,3372.085018179789
147,389,1.6481353950047612,1610,2506,909,3373.733153574794
147,74,1.6481353950047612,1610,1537,910,3375.381288969799
147,169,1.6481353950047612,1610,1632,911,3377.0294243648036
148,385,1.6481353950047612,1611,2502,912,3378.6775597598084
148,131,1.6481353950047612,1611,1594,913,3380.3256951548133
148,132,1.6481353950047612,1611,1595,914,3381.973830549818
155,95,1.6481353950047612,1618,1558,915,3383.621965944823
159,357,1.6481353950047612,1622,1820,916,3385.2701013398278
160,2,1.6481353950047612,1623,896,917,3386.9182367348326
162,300,1.6481353950047612,1625,1763,918,3388.5663721298374
162,92,1.6481353950047612,1625,1555,919,3390.2145075248422
162,113,1.6481353950047612,1625,1576,920,3391.862642919847
148,227,1.6481353950047612,1611,1690,921,3393.510778314852
148,243,1.6481353950047612,1611,1706,922,3395.1589137098567
148,371,1.6481353950047612,1611,1834,923,3396.8070491048616
149,1,1.6481353950047612,1612,434,924,3398.4551844998664
149,5,1.6481353950047612,1612,1007,925,3400.103319894871
149,193,1.6481353950047612,1612,1656,926,3401.751455289876
151,75,1.6481353950047612,1614,1538,927,3403.399590684881
151,131,1.6481353950047612,1614,1594,928,3405.0477260798857
152,300,1.6481353950047612,1615,1763,929,3406.6958614748905
152,328,1.6481353950047612,1615,1791,930,3408.3439968698954
165,44,1.6481353950047612,1628,1507,931,3409.9921322649
165,46,1.6481353950047612,1628,1509,932,3411.640267659905
165,53,1.6481353950047612,1628,1516,933,3413.28840305491
165,54,1.6481353950047612,1628,1517,934,3414.9365384499147
165,67,1.6481353950047612,1628,1530,935,3416.5846738449195
165,75,1.6481353950047612,1628,1538,936,3418.2328092399243
165,195,1.6481353950047612,1628,1658,937,3419.880944634929
165,214,1.6481353950047612,1628,1677,938,3421.529080029934
154,273,1.6481353950047612,1617,1736,939,3423.177215424939
154,305,1.6481353950047612,1617,1768,940,3424.8253508199437
154,356,1.6481353950047612,1617,1819,941,3426.4734862149485
155,277,1.6481353950047612,1618,1740,942,3428.1216216099533
155,9,1.6481353950047612,1618,1145,943,3429.769757004958
155,26,1.6481353950047612,1618,1489,944,3431.417892399963
155,31,1.6481353950047612,1618,1494,945,3433.066027794968
155,75,1.6481353950047612,1618,1538,946,3434.7141631899726
31,129,1.6481353950047612,1494,1592,947,3436.3622985849775
31,218,1.6481353950047612,1494,1681,948,3438.0104339799823
31,236,1.6481353950047612,1494,1699,949,3439.658569374987
31,361,1.6481353950047612,1494,1824,950,3441.306704769992
31,381,1.6481353950047612,1494,2495,951,3442.9548401649968
33,161,1.6481353950047612,1496,1624,952,3444.6029755600016
34,202,1.6481353950047612,1497,1665,953,3446.2511109550064
34,214,1.6481353950047612,1497,1677,954,3447.8992463500113
388,236,1.6481353950047612,2505,1699,955,3449.547381745016
388,253,1.6481353950047612,2505,1716,956,3451.195517140021
163,253,1.6481353950047612,1626,1716,957,3452.8436525350257
163,369,1.6481353950047612,1626,1832,958,3454.4917879300306
164,169,1.6481353950047612,1627,1632,959,3456.1399233250354
165,35,1.6481353950047612,1628,1498,960,3457.78805872004
165,40,1.6481353950047612,1628,1503,961,3459.436194115045
165,42,1.6481353950047612,1628,1505,962,3461.08432951005
165,216,1.6481353950047612,1628,1679,963,3462.7324649050547
165,219,1.6481353950047612,1628,1682,964,3464.3806003000595
166,379,1.6481353950047612,1629,2492,965,3466.0287356950644
166,356,1.6481353950047612,1629,1819,966,3467.676871090069
166,368,1.6481353950047612,1629,1831,967,3469.325006485074
167,373,1.6481353950047612,1630,1836,968,3470.973141880079
169,383,1.6481353950047612,1632,2500,969,3472.6212772750837
388,300,1.6481353950047612,2505,1763,970,3474.2694126700885
388,64,1.6481353950047612,2505,1527,971,3475.9175480650933
388,77,1.6481353950047612,2505,1540,972,3477.565683460098
388,229,1.6481353950047612,2505,1692,973,3479.213818855103
42,217,1.6481353950047612,1505,1680,974,3480.861954250108
42,305,1.6481353950047612,1505,1768,975,3482.5100896451127
42,368,1.6481353950047612,1505,1831,976,3484.1582250401175
31,388,1.6481353950047612,1494,2505,977,3485.8063604351223
31,75,1.6481353950047612,1494,1538,978,3487.454495830127
169,63,1.6481353950047612,1632,1526,979,3489.102631225132
169,69,1.6481353950047612,1632,1532,980,3490.750766620137
169,78,1.6481353950047612,1632,1541,981,3492.3989020151416
169,79,1.6481353950047612,1632,1542,982,3494.0470374101465
169,83,1.6481353950047612,1632,1546,983,3495.6951728051513
169,84,1.6481353950047612,1632,1547,984,3497.343308200156
169,86,1.6481353950047612,1632,1549,985,3498.991443595161
169,90,1.6481353950047612,1632,1553,986,3500.639578990166
388,327,1.6481353950047612,2505,1790,987,3502.2877143851706
389,383,1.6481353950047612,2506,2500,988,3503.9358497801754
389,387,1.6481353950047612,2506,2504,989,3505.5839851751803
169,392,1.6481353950047612,1632,2509,990,3507.232120570185
169,28,1.6481353950047612,1632,1491,991,3508.88025596519
169,38,1.6481353950047612,1632,1501,992,3510.5283913601947
169,45,1.6481353950047612,1632,1508,993,3512.1765267551996
169,47,1.6481353950047612,1632,1510,994,3513.8246621502044
387,131,1.6481353950047612,2504,1594,995,3515.4727975452092
387,138,1.6481353950047612,2504,1601,996,3517.120932940214
387,165,1.6481353950047612,2504,1628,997,3518.769068335219
387,183,1.6481353950047612,2504,1646,998,3520.4172037302237
387,241,1.6481353950047612,2504,1704,999,3522.0653391252285
387,276,1.6481353950047612,2504,1739,1000,3523.7134745202334
387,370,1.6481353950047612,2504,1833,1001,3525.361609915238
387,376,1.6481353950047612,2504,1839,1002,3527.009745310243
387,329,1.6481353950047612,2504,1792,1003,3528.657880705248
169,48,1.6481353950047612,1632,1511,1004,3530.3060161002527
169,51,1.6481353950047612,1632,1514,1005,3531.9541514952575
169,52,1.6481353950047612,1632,1515,1006,3533.6022868902623
169,53,1.6481353950047612,1632,1516,1007,3535.250422285267
169,56,1.6481353950047612,1632,1519,1008,3536.898557680272
169,57,1.6481353950047612,1632,1520,1009,3538.546693075277
169,59,1.6481353950047612,1632,1522,1010,3540.1948284702817
24,192,1.6481353950047612,1487,1655,1011,3541.8429638652865
24,310,1.6481353950047612,1487,1773,1012,3543.4910992602913
24,18,1.6481353950047612,1487,1254,1013,3545.139234655296
24,329,1.6481353950047612,1487,1792,1014,3546.787370050301
26,379,1.6481353950047612,1489,2492,1015,3548.435505445306
27,169,1.6481353950047612,1490,1632,1016,3550.0836408403106
27,370,1.6481353950047612,1490,1833,1017,3551.7317762353155
30,309,1.6481353950047612,1493,1772,1018,3553.3799116303203
30,277,1.6481353950047612,1493,1740,1019,3555.028047025325
30,92,1.6481353950047612,1493,1555,1020,3556.67618242033
30,147,1.6481353950047612,1493,1610,1021,3558.324317815335
169,162,1.6481353950047612,1632,1625,1022,3559.9724532103396
169,163,1.6481353950047612,1632,1626,1023,3561.6205886053444
169,99,1.6481353950047612,1632,1562,1024,3563.2687240003493
387,75,1.6481353950047612,2504,1538,1025,3564.916859395354
387,113,1.6481353950047612,2504,1576,1026,3566.564994790359
387,58,1.6481353950047612,2504,1521,1027,3568.2131301853638
169,105,1.6481353950047612,1632,1568,1028,3569.8612655803686
169,107,1.6481353950047612,1632,1570,1029,3571.5094009753734
169,132,1.6481353950047612,1632,1595,1030,3573.1575363703782
169,134,1.6481353950047612,1632,1597,1031,3574.805671765383
169,143,1.6481353950047612,1632,1606,1032,3576.453807160388
169,148,1.6481353950047612,1632,1611,1033,3578.1019425553927
169,152,1.6481353950047612,1632,1615,1034,3579.7500779503976
169,154,1.6481353950047612,1632,1617,1035,3581.3982133454024
169,159,1.6481353950047612,1632,1622,1036,3583.046348740407
169,161,1.6481353950047612,1632,1624,1037,3584.694484135412
35,42,1.6481353950047612,1498,1505,1038,3586.342619530417
35,51,1.6481353950047612,1498,1514,1039,3587.9907549254217
36,169,1.6481353950047612,1499,1632,1040,3589.6388903204265
24,88,1.6481353950047612,1487,1551,1041,3591.2870257154314
24,172,1.6481353950047612,1487,1635,1042,3592.935161110436
169,220,1.6481353950047612,1632,1683,1043,3594.583296505441
169,226,1.6481353950047612,1632,1689,1044,3596.231431900446
169,233,1.6481353950047612,1632,1696,1045,3597.8795672954507
169,237,1.6481353950047612,1632,1700,1046,3599.5277026904555
169,240,1.6481353950047612,1632,1703,1047,3601.1758380854603
169,263,1.6481353950047612,1632,1726,1048,3602.823973480465
169,267,1.6481353950047612,1632,1730,1049,3604.47210887547
169,179,1.6481353950047612,1632,1642,1050,3606.120244270475
169,201,1.6481353950047612,1632,1664,1051,3607.7683796654796
169,203,1.6481353950047612,1632,1666,1052,3609.4165150604845
386,269,1.6481353950047612,2503,1732,1053,3611.0646504554893
386,328,1.6481353950047612,2503,1791,1054,3612.712785850494
387,379,1.6481353950047612,2504,2492,1055,3614.360921245499
387,385,1.6481353950047612,2504,2502,1056,3616.009056640504
387,388,1.6481353950047612,2504,2505,1057,3617.6571920355086
387,300,1.6481353950047612,2504,1763,1058,3619.3053274305134
18,10,1.6481353950047612,1254,1148,1059,3620.9534628255183
18,368,1.6481353950047612,1254,1831,1060,3622.601598220523
18,357,1.6481353950047612,1254,1820,1061,3624.249733615528
18,381,1.6481353950047612,1254,2495,1062,3625.8978690105328
18,370,1.6481353950047612,1254,1833,1063,3627.5460044055376
19,66,1.6481353950047612,1482,1529,1064,3629.1941398005424
19,356,1.6481353950047612,1482,1819,1065,3630.8422751955472
20,356,1.6481353950047612,1483,1819,1066,3632.490410590552
386,152,1.6481353950047612,2503,1615,1067,3634.138545985557
386,218,1.6481353950047612,2503,1681,1068,3635.7866813805617
387,63,1.6481353950047612,2504,1526,1069,3637.4348167755666
387,74,1.6481353950047612,2504,1537,1070,3639.0829521705714
169,212,1.6481353950047612,1632,1675,1071,3640.731087565576
169,213,1.6481353950047612,1632,1676,1072,3642.379222960581
169,216,1.6481353950047612,1632,1679,1073,3644.027358355586
169,217,1.6481353950047612,1632,1680,1074,3645.6754937505907
172,21,1.6481353950047612,1635,1484,1075,3647.3236291455955
169,273,1.6481353950047612,1632,1736,1076,3648.9717645406004
169,306,1.6481353950047612,1632,1769,1077,3650.619899935605
169,312,1.6481353950047612,1632,1775,1078,3652.26803533061
386,2,1.6481353950047612,2503,896,1079,3653.916170725615
386,20,1.6481353950047612,2503,1483,1080,3655.5643061206197
386,32,1.6481353950047612,2503,1495,1081,3657.2124415156245
386,63,1.6481353950047612,2503,1526,1082,3658.8605769106293
386,75,1.6481353950047612,2503,1538,1083,3660.508712305634
30,305,1.6481353950047612,1493,1768,1084,3662.156847700639
30,369,1.6481353950047612,1493,1832,1085,3663.804983095644
31,383,1.6481353950047612,1494,2500,1086,3665.4531184906486
18,58,1.6481353950047612,1254,1521,1087,3667.1012538856535
18,253,1.6481353950047612,1254,1716,1088,3668.7493892806583
18,342,1.6481353950047612,1254,1805,1089,3670.397524675663
5,104,1.6481353950047612,1007,1567,1090,3672.045660070668
172,188,1.6481353950047612,1635,1651,1091,3673.693795465673
172,239,1.6481353950047612,1635,1702,1092,3675.3419308606776
172,240,1.6481353950047612,1635,1703,1093,3676.9900662556824
172,258,1.6481353950047612,1635,1721,1094,3678.6382016506873
172,305,1.6481353950047612,1635,1768,1095,3680.286337045692
386,220,1.6481353950047612,2503,1683,1096,3681.934472440697
169,345,1.6481353950047612,1632,1808,1097,3683.5826078357018
169,361,1.6481353950047612,1632,1824,1098,3685.2307432307066
169,369,1.6481353950047612,1632,1832,1099,3686.8788786257114
169,370,1.6481353950047612,1632,1833,1100,3688.5270140207163
169,5,1.6481353950047612,1632,1007,1101,3690.175149415721
169,381,1.6481353950047612,1632,2495,1102,3691.823284810726
170,125,1.6481353950047612,1633,1588,1103,3693.4714202057307
171,113,1.6481353950047612,1634,1576,1104,3695.1195556007356
171,373,1.6481353950047612,1634,1836,1105,3696.7676909957404
172,20,1.6481353950047612,1635,1483,1106,3698.415826390745
175,179,1.6481353950047612,1638,1642,1107,3700.06396178575
175,361,1.6481353950047612,1638,1824,1108,3701.712097180755
176,264,1.6481353950047612,1639,1727,1109,3703.3602325757597
177,379,1.6481353950047612,1640,2492,1110,3705.0083679707645
177,143,1.6481353950047612,1640,1606,1111,3706.6565033657694
177,156,1.6481353950047612,1640,1619,1112,3708.304638760774
177,233,1.6481353950047612,1640,1696,1113,3709.952774155779
172,22,1.6481353950047612,1635,1485,1114,3711.600909550784
172,23,1.6481353950047612,1635,1486,1115,3713.2490449457887
172,26,1.6481353950047612,1635,1489,1116,3714.8971803407935
172,52,1.6481353950047612,1635,1515,1117,3716.5453157357983
172,70,1.6481353950047612,1635,1533,1118,3718.193451130803
172,73,1.6481353950047612,1635,1536,1119,3719.841586525808
172,95,1.6481353950047612,1635,1558,1120,3721.489721920813
172,105,1.6481353950047612,1635,1568,1121,3723.1378573158177
172,125,1.6481353950047612,1635,1588,1122,3724.7859927108225
185,130,1.6481353950047612,1648,1593,1123,3726.4341281058273
187,357,1.6481353950047612,1650,1820,1124,3728.082263500832
188,328,1.6481353950047612,1651,1791,1125,3729.730398895837
189,69,1.6481353950047612,1652,1532,1126,3731.378534290842
189,74,1.6481353950047612,1652,1537,1127,3733.0266696858466
189,96,1.6481353950047612,1652,1559,1128,3734.6748050808515
189,131,1.6481353950047612,1652,1594,1129,3736.3229404758563
172,315,1.6481353950047612,1635,1778,1130,3737.971075870861
172,373,1.6481353950047612,1635,1836,1131,3739.619211265866
172,327,1.6481353950047612,1635,1790,1132,3741.2673466608708
173,385,1.6481353950047612,1636,2502,1133,3742.9154820558756
173,92,1.6481353950047612,1636,1555,1134,3744.5636174508804
174,18,1.6481353950047612,1637,1254,1135,3746.2117528458853
175,49,1.6481353950047612,1638,1512,1136,3747.85988824089
175,147,1.6481353950047612,1638,1610,1137,3749.508023635895
175,163,1.6481353950047612,1638,1626,1138,3751.1561590308997
190,57,1.6481353950047612,1653,1520,1139,3752.8042944259046
192,147,1.6481353950047612,1655,1610,1140,3754.4524298209094
192,148,1.6481353950047612,1655,1611,1141,3756.1005652159142
192,156,1.6481353950047612,1655,1619,1142,3757.748700610919
192,160,1.6481353950047612,1655,1623,1143,3759.396836005924
193,99,1.6481353950047612,1656,1562,1144,3761.0449714009287
193,113,1.6481353950047612,1656,1576,1145,3762.6931067959335
193,132,1.6481353950047612,1656,1595,1146,3764.3412421909384
179,60,1.6481353950047612,1642,1523,1147,3765.989377585943
179,92,1.6481353950047612,1642,1555,1148,3767.637512980948
179,111,1.6481353950047612,1642,1574,1149,3769.285648375953
179,258,1.6481353950047612,1642,1721,1150,3770.9337837709577
179,341,1.6481353950047612,1642,1804,1151,3772.5819191659625
179,374,1.6481353950047612,1642,1837,1152,3774.2300545609673
181,300,1.6481353950047612,1644,1763,1153,3775.878189955972
185,309,1.6481353950047612,1648,1772,1154,3777.526325350977
392,74,1.6481353950047612,2509,1537,1155,3779.174460745982
392,79,1.6481353950047612,2509,1542,1156,3780.8225961409867
392,92,1.6481353950047612,2509,1555,1157,3782.4707315359915
392,96,1.6481353950047612,2509,1559,1158,3784.1188669309963
392,114,1.6481353950047612,2509,1577,1159,3785.767002326001
392,129,1.6481353950047612,2509,1592,1160,3787.415137721006
392,131,1.6481353950047612,2509,1594,1161,3789.063273116011
392,152,1.6481353950047612,2509,1615,1162,3790.7114085110156
392,153,1.6481353950047612,2509,1616,1163,3792.3595439060205
208,71,1.6481353950047612,1671,1534,1164,3794.0076793010253
209,292,1.6481353950047612,1672,1755,1165,3795.65581469603
210,361,1.6481353950047612,1673,1824,1166,3797.303950091035
189,163,1.6481353950047612,1652,1626,1167,3798.95208548604
189,194,1.6481353950047612,1652,1657,1168,3800.6002208810446
189,373,1.6481353950047612,1652,1836,1169,3802.2483562760494
190,18,1.6481353950047612,1653,1254,1170,3803.8964916710543
193,201,1.6481353950047612,1656,1664,1171,3805.544627066059
193,247,1.6481353950047612,1656,1710,1172,3807.192762461064
193,338,1.6481353950047612,1656,1801,1173,3808.8408978560688
194,115,1.6481353950047612,1657,1578,1174,3810.4890332510736
195,34,1.6481353950047612,1658,1497,1175,3812.1371686460784
200,100,1.6481353950047612,1663,1563,1176,3813.7853040410832
202,394,1.6481353950047612,1665,2511,1177,3815.433439436088
205,66,1.6481353950047612,1668,1529,1178,3817.081574831093
205,169,1.6481353950047612,1668,1632,1179,3818.7297102260977
207,77,1.6481353950047612,1670,1540,1180,3820.3778456211026
24,300,1.6481353950047612,1487,1763,1181,3822.0259810161074
24,20,1.6481353950047612,1487,1483,1182,3823.674116411112
18,392,1.6481353950047612,1254,2509,1183,3825.322251806117
392,50,1.6481353950047612,2509,1513,1184,3826.970387201122
392,60,1.6481353950047612,2509,1523,1185,3828.6185225961267
392,64,1.6481353950047612,2509,1527,1186,3830.2666579911315
223,385,1.6481353950047612,1686,2502,1187,3831.9147933861364
223,64,1.6481353950047612,1686,1527,1188,3833.562928781141
223,73,1.6481353950047612,1686,1536,1189,3835.211064176146
211,369,1.6481353950047612,1674,1832,1190,3836.859199571151
215,58,1.6481353950047612,1678,1521,1191,3838.5073349661557
216,56,1.6481353950047612,1679,1519,1192,3840.1554703611605
217,379,1.6481353950047612,1680,2492,1193,3841.8036057561653
217,80,1.6481353950047612,1680,1543,1194,3843.45174115117
217,195,1.6481353950047612,1680,1658,1195,3845.099876546175
218,26,1.6481353950047612,1681,1489,1196,3846.74801194118
218,56,1.6481353950047612,1681,1519,1197,3848.3961473361846
218,58,1.6481353950047612,1681,1521,1198,3850.0442827311895
218,73,1.6481353950047612,1681,1536,1199,3851.6924181261943
218,328,1.6481353950047612,1681,1791,1200,3853.340553521199
219,383,1.6481353950047612,1682,2500,1201,3854.988688916204
193,151,1.6481353950047612,1656,1614,1202,3856.636824311209
224,78,1.6481353950047612,1687,1541,1203,3858.2849597062136
224,92,1.6481353950047612,1687,1555,1204,3859.9330951012184
224,100,1.6481353950047612,1687,1563,1205,3861.5812304962233
224,138,1.6481353950047612,1687,1601,1206,3863.229365891228
224,161,1.6481353950047612,1687,1624,1207,3864.877501286233
224,165,1.6481353950047612,1687,1628,1208,3866.5256366812378
219,25,1.6481353950047612,1682,1488,1209,3868.1737720762426
219,46,1.6481353950047612,1682,1509,1210,3869.8219074712474
219,138,1.6481353950047612,1682,1601,1211,3871.4700428662522
219,202,1.6481353950047612,1682,1665,1212,3873.118178261257
219,306,1.6481353950047612,1682,1769,1213,3874.766313656262
219,315,1.6481353950047612,1682,1778,1214,3876.4144490512667
219,335,1.6481353950047612,1682,1798,1215,3878.0625844462716
219,329,1.6481353950047612,1682,1792,1216,3879.7107198412764
220,84,1.6481353950047612,1683,1547,1217,3881.358855236281
220,255,1.6481353950047612,1683,1718,1218,3883.006990631286
18,129,1.6481353950047612,1254,1592,1219,3884.655126026291
300,56,1.6481353950047612,1763,1519,1220,3886.3032614212957
300,68,1.6481353950047612,1763,1531,1221,3887.9513968163005
300,236,1.6481353950047612,1763,1699,1222,3889.5995322113054
300,282,1.6481353950047612,1763,1745,1223,3891.24766760631
18,7,1.6481353950047612,1254,1109,1224,3892.895803001315
227,75,1.6481353950047612,1690,1538,1225,3894.54393839632
227,77,1.6481353950047612,1690,1540,1226,3896.1920737913247
223,113,1.6481353950047612,1686,1576,1227,3897.8402091863295
223,132,1.6481353950047612,1686,1595,1228,3899.4883445813343
223,151,1.6481353950047612,1686,1614,1229,3901.136479976339
223,169,1.6481353950047612,1686,1632,1230,3902.784615371344
224,2,1.6481353950047612,1687,896,1231,3904.432750766349
224,31,1.6481353950047612,1687,1494,1232,3906.0808861613536
224,50,1.6481353950047612,1687,1513,1233,3907.7290215563585
224,74,1.6481353950047612,1687,1537,1234,3909.3771569513633
224,220,1.6481353950047612,1687,1683,1235,3911.025292346368
224,229,1.6481353950047612,1687,1692,1236,3912.673427741373
224,269,1.6481353950047612,1687,1732,1237,3914.321563136378
224,343,1.6481353950047612,1687,1806,1238,3915.9696985313826
225,275,1.6481353950047612,1688,1738,1239,3917.6178339263874
227,386,1.6481353950047612,1690,2503,1240,3919.2659693213923
227,277,1.6481353950047612,1690,1740,1241,3920.914104716397
227,381,1.6481353950047612,1690,2495,1242,3922.562240111402
227,2,1.6481353950047612,1690,896,1243,3924.2103755064068
227,7,1.6481353950047612,1690,1109,1244,3925.8585109014116
392,174,1.6481353950047612,2509,1637,1245,3927.5066462964164
392,177,1.6481353950047612,2509,1640,1246,3929.1547816914212
300,225,1.6481353950047612,1763,1688,1247,3930.802917086426
300,73,1.6481353950047612,1763,1536,1248,3932.451052481431
300,96,1.6481353950047612,1763,1559,1249,3934.0991878764357
300,289,1.6481353950047612,1763,1752,1250,3935.7473232714406
227,146,1.6481353950047612,1690,1609,1251,3937.3954586664454
227,162,1.6481353950047612,1690,1625,1252,3939.04359406145
227,169,1.6481353950047612,1690,1632,1253,3940.691729456455
227,218,1.6481353950047612,1690,1681,1254,3942.33986485146
227,220,1.6481353950047612,1690,1683,1255,3943.9880002464647
227,225,1.6481353950047612,1690,1688,1256,3945.6361356414695
227,252,1.6481353950047612,1690,1715,1257,3947.2842710364744
227,253,1.6481353950047612,1690,1716,1258,3948.932406431479
227,275,1.6481353950047612,1690,1738,1259,3950.580541826484
227,276,1.6481353950047612,1690,1739,1260,3952.228677221489
227,331,1.6481353950047612,1690,1794,1261,3953.8768126164937
227,361,1.6481353950047612,1690,1824,1262,3955.5249480114985
228,1,1.6481353950047612,1691,434,1263,3957.1730834065033
228,294,1.6481353950047612,1691,1757,1264,3958.821218801508
224,166,1.6481353950047612,1687,1629,1265,3960.469354196513
224,191,1.6481353950047612,1687,1654,1266,3962.117489591518
229,90,1.6481353950047612,1692,1553,1267,3963.7656249865227
229,118,1.6481353950047612,1692,1581,1268,3965.4137603815275
229,205,1.6481353950047612,1692,1668,1269,3967.0618957765323
228,312,1.6481353950047612,1691,1775,1270,3968.710031171537
383,270,1.6481353950047612,2500,1733,1271,3970.358166566542
383,305,1.6481353950047612,2500,1768,1272,3972.006301961547
383,361,1.6481353950047612,2500,1824,1273,3973.6544373565516
383,368,1.6481353950047612,2500,1831,1274,3975.3025727515565
385,383,1.6481353950047612,2502,2500,1275,3976.9507081465613
385,56,1.6481353950047612,2502,1519,1276,3978.598843541566
385,77,1.6481353950047612,2502,1540,1277,3980.246978936571
385,169,1.6481353950047612,2502,1632,1278,3981.8951143315758
385,183,1.6481353950047612,2502,1646,1279,3983.5432497265806
385,218,1.6481353950047612,2502,1681,1280,3985.1913851215854
385,368,1.6481353950047612,2502,1831,1281,3986.8395205165903
386,382,1.6481353950047612,2503,2499,1282,3988.487655911595
230,180,1.6481353950047612,1693,1643,1283,3990.1357913066
230,356,1.6481353950047612,1693,1819,1284,3991.7839267016047
231,62,1.6481353950047612,1694,1525,1285,3993.4320620966096
231,138,1.6481353950047612,1694,1601,1286,3995.0801974916144
232,388,1.6481353950047612,1695,2505,1287,3996.7283328866192
228,361,1.6481353950047612,1691,1824,1288,3998.376468281624
228,370,1.6481353950047612,1691,1833,1289,4000.024603676629
229,383,1.6481353950047612,1692,2500,1290,4001.6727390716337
229,1,1.6481353950047612,1692,434,1291,4003.3208744666385
229,379,1.6481353950047612,1692,2492,1292,4004.9690098616434
229,277,1.6481353950047612,1692,1740,1293,4006.617145256648
229,6,1.6481353950047612,1692,1044,1294,4008.265280651653
229,2,1.6481353950047612,1692,896,1295,4009.913416046658
229,300,1.6481353950047612,1692,1763,1296,4011.5615514416627
229,31,1.6481353950047612,1692,1494,1297,4013.2096868366675
229,62,1.6481353950047612,1692,1525,1298,4014.8578222316723
236,300,1.6481353950047612,1699,1763,1299,4016.505957626677
236,10,1.6481353950047612,1699,1148,1300,4018.154093021682
236,90,1.6481353950047612,1699,1553,1301,4019.802228416687
236,114,1.6481353950047612,1699,1577,1302,4021.4503638116917
236,151,1.6481353950047612,1699,1614,1303,4023.0984992066965
236,152,1.6481353950047612,1699,1615,1304,4024.7466346017013
229,236,1.6481353950047612,1692,1699,1305,4026.394769996706
229,273,1.6481353950047612,1692,1736,1306,4028.042905391711
229,338,1.6481353950047612,1692,1801,1307,4029.691040786716
229,356,1.6481353950047612,1692,1819,1308,4031.3391761817206
229,357,1.6481353950047612,1692,1820,1309,4032.9873115767255
229,361,1.6481353950047612,1692,1824,1310,4034.6354469717303
229,370,1.6481353950047612,1692,1833,1311,4036.283582366735
229,329,1.6481353950047612,1692,1792,1312,4037.93171776174
230,5,1.6481353950047612,1693,1007,1313,4039.579853156745
230,100,1.6481353950047612,1693,1563,1314,4041.2279885517496
239,75,1.6481353950047612,1702,1538,1315,4042.8761239467544
242,18,1.6481353950047612,1705,1254,1316,4044.5242593417593
242,50,1.6481353950047612,1705,1513,1317,4046.172394736764
242,99,1.6481353950047612,1705,1562,1318,4047.820530131769
242,127,1.6481353950047612,1705,1590,1319,4049.4686655267737
242,134,1.6481353950047612,1705,1597,1320,4051.1168009217786
242,146,1.6481353950047612,1705,1609,1321,4052.7649363167834
235,383,1.6481353950047612,1698,2500,1322,4054.4130717117882
235,394,1.6481353950047612,1698,2511,1323,4056.061207106793
235,368,1.6481353950047612,1698,1831,1324,4057.709342501798
236,379,1.6481353950047612,1699,2492,1325,4059.3574778968027
236,386,1.6481353950047612,1699,2503,1326,4061.0056132918075
236,387,1.6481353950047612,1699,2504,1327,4062.6537486868124
236,392,1.6481353950047612,1699,2509,1328,4064.301884081817
236,3,1.6481353950047612,1699,902,1329,4065.950019476822
236,2,1.6481353950047612,1699,896,1330,4067.598154871827
383,379,1.6481353950047612,2500,2492,1331,4069.2462902668317
383,57,1.6481353950047612,2500,1520,1332,4070.8944256618365
383,58,1.6481353950047612,2500,1521,1333,4072.5425610568414
383,73,1.6481353950047612,2500,1536,1334,4074.190696451846
383,96,1.6481353950047612,2500,1559,1335,4075.838831846851
383,100,1.6481353950047612,2500,1563,1336,4077.486967241856
383,125,1.6481353950047612,2500,1588,1337,4079.1351026368607
383,129,1.6481353950047612,2500,1592,1338,4080.7832380318655
236,253,1.6481353950047612,1699,1716,1339,4082.4313734268703
236,322,1.6481353950047612,1699,1785,1340,4084.079508821875
236,368,1.6481353950047612,1699,1831,1341,4085.72764421688
236,369,1.6481353950047612,1699,1832,1342,4087.375779611885
237,2,1.6481353950047612,1700,896,1343,4089.0239150068896
237,19,1.6481353950047612,1700,1482,1344,4090.6720504018945
238,2,1.6481353950047612,1701,896,1345,4092.3201857968993
238,169,1.6481353950047612,1701,1632,1346,4093.968321191904
2,358,1.6481353950047612,896,1821,1347,4095.616456586909
2,43,1.6481353950047612,896,1506,1348,4097.264591981913
2,46,1.6481353950047612,896,1509,1349,4098.912727376918
3,103,1.6481353950047612,902,1566,1350,4100.560862771923
3,220,1.6481353950047612,902,1683,1351,4102.208998166928
3,368,1.6481353950047612,902,1831,1352,4103.857133561933
2,50,1.6481353950047612,896,1513,1353,4105.5052689569375
2,160,1.6481353950047612,896,1623,1354,4107.153404351942
381,379,1.6481353950047612,2495,2492,1355,4108.801539746947
245,84,1.6481353950047612,1708,1547,1356,4110.449675141952
242,159,1.6481353950047612,1705,1622,1357,4112.097810536957
242,264,1.6481353950047612,1705,1727,1358,4113.745945931962
242,280,1.6481353950047612,1705,1743,1359,4115.394081326966
242,289,1.6481353950047612,1705,1752,1360,4117.042216721971
242,296,1.6481353950047612,1705,1759,1361,4118.690352116976
383,394,1.6481353950047612,2500,2511,1362,4120.338487511981
383,225,1.6481353950047612,2500,1688,1363,4121.986622906986
243,1,1.6481353950047612,1706,434,1364,4123.634758301991
243,300,1.6481353950047612,1706,1763,1365,4125.282893696995
243,183,1.6481353950047612,1706,1646,1366,4126.931029092
243,265,1.6481353950047612,1706,1728,1367,4128.579164487005
243,356,1.6481353950047612,1706,1819,1368,4130.22729988201
244,134,1.6481353950047612,1707,1597,1369,4131.875435277015
245,18,1.6481353950047612,1708,1254,1370,4133.52357067202
245,31,1.6481353950047612,1708,1494,1371,4135.171706067024
245,42,1.6481353950047612,1708,1505,1372,4136.819841462029
245,46,1.6481353950047612,1708,1509,1373,4138.467976857034
14,65,1.6481353950047612,1154,1528,1374,4140.116112252039
13,64,1.6481353950047612,1152,1527,1375,4141.764247647044
381,73,1.6481353950047612,2495,1536,1376,4143.4123830420485
381,225,1.6481353950047612,2495,1688,1377,4145.060518437053
381,252,1.6481353950047612,2495,1715,1378,4146.708653832058
252,82,1.6481353950047612,1715,1545,1379,4148.356789227063
252,165,1.6481353950047612,1715,1628,1380,4150.004924622068
245,131,1.6481353950047612,1708,1594,1381,4151.653060017073
245,138,1.6481353950047612,1708,1601,1382,4153.3011954120775
245,153,1.6481353950047612,1708,1616,1383,4154.949330807082
245,154,1.6481353950047612,1708,1617,1384,4156.597466202087
245,202,1.6481353950047612,1708,1665,1385,4158.245601597092
245,269,1.6481353950047612,1708,1732,1386,4159.893736992097
245,273,1.6481353950047612,1708,1736,1387,4161.541872387102
245,276,1.6481353950047612,1708,1739,1388,4163.1900077821065
245,311,1.6481353950047612,1708,1774,1389,4164.838143177111
246,277,1.6481353950047612,1709,1740,1390,4166.486278572116
246,312,1.6481353950047612,1709,1775,1391,4168.134413967121
247,385,1.6481353950047612,1710,2502,1392,4169.782549362126
247,5,1.6481353950047612,1710,1007,1393,4171.430684757131
383,191,1.6481353950047612,2500,1654,1394,4173.078820152135
253,224,1.6481353950047612,1716,1687,1395,4174.72695554714
253,231,1.6481353950047612,1716,1694,1396,4176.375090942145
253,240,1.6481353950047612,1716,1703,1397,4178.02322633715
247,114,1.6481353950047612,1710,1577,1398,4179.671361732155
247,202,1.6481353950047612,1710,1665,1399,4181.31949712716
247,224,1.6481353950047612,1710,1687,1400,4182.967632522164
247,356,1.6481353950047612,1710,1819,1401,4184.615767917169
249,92,1.6481353950047612,1712,1555,1402,4186.263903312174
250,390,1.6481353950047612,1713,2507,1403,4187.912038707179
250,102,1.6481353950047612,1713,1565,1404,4189.560174102184
250,202,1.6481353950047612,1713,1665,1405,4191.208309497189
250,329,1.6481353950047612,1713,1792,1406,4192.856444892193
251,10,1.6481353950047612,1714,1148,1407,4194.504580287198
252,388,1.6481353950047612,1715,2505,1408,4196.152715682203
252,394,1.6481353950047612,1715,2511,1409,4197.800851077208
252,80,1.6481353950047612,1715,1543,1410,4199.448986472213
259,300,1.6481353950047612,1722,1763,1411,4201.0971218672175
259,44,1.6481353950047612,1722,1507,1412,4202.745257262222
259,93,1.6481353950047612,1722,1556,1413,4204.393392657227
259,165,1.6481353950047612,1722,1628,1414,4206.041528052232
259,169,1.6481353950047612,1722,1632,1415,4207.689663447237
252,169,1.6481353950047612,1715,1632,1416,4209.337798842242
253,388,1.6481353950047612,1716,2505,1417,4210.9859342372465
253,390,1.6481353950047612,1716,2507,1418,4212.634069632251
253,2,1.6481353950047612,1716,896,1419,4214.282205027256
253,74,1.6481353950047612,1716,1537,1420,4215.930340422261
253,81,1.6481353950047612,1716,1544,1421,4217.578475817266
253,103,1.6481353950047612,1716,1566,1422,4219.226611212271
253,159,1.6481353950047612,1716,1622,1423,4220.8747466072755
253,165,1.6481353950047612,1716,1628,1424,4222.52288200228
253,183,1.6481353950047612,1716,1646,1425,4224.171017397285
253,215,1.6481353950047612,1716,1678,1426,4225.81915279229
266,18,1.6481353950047612,1729,1254,1427,4227.467288187295
266,14,1.6481353950047612,1729,1154,1428,4229.1154235823
266,22,1.6481353950047612,1729,1485,1429,4230.7635589773045
266,27,1.6481353950047612,1729,1490,1430,4232.411694372309
266,46,1.6481353950047612,1729,1509,1431,4234.059829767314
266,68,1.6481353950047612,1729,1531,1432,4235.707965162319
266,74,1.6481353950047612,1729,1537,1433,4237.356100557324
253,297,1.6481353950047612,1716,1760,1434,4239.004235952329
253,305,1.6481353950047612,1716,1768,1435,4240.652371347333
253,368,1.6481353950047612,1716,1831,1436,4242.300506742338
253,370,1.6481353950047612,1716,1833,1437,4243.948642137343
254,14,1.6481353950047612,1717,1154,1438,4245.596777532348
254,305,1.6481353950047612,1717,1768,1439,4247.244912927353
256,227,1.6481353950047612,1719,1690,1440,4248.893048322358
257,223,1.6481353950047612,1720,1686,1441,4250.541183717362
257,265,1.6481353950047612,1720,1728,1442,4252.189319112367
266,291,1.6481353950047612,1729,1754,1443,4253.837454507372
267,100,1.6481353950047612,1730,1563,1444,4255.485589902377
269,2,1.6481353950047612,1732,896,1445,4257.133725297382
269,31,1.6481353950047612,1732,1494,1446,4258.7818606923865
269,74,1.6481353950047612,1732,1537,1447,4260.429996087391
269,127,1.6481353950047612,1732,1590,1448,4262.078131482396
269,128,1.6481353950047612,1732,1591,1449,4263.726266877401
259,243,1.6481353950047612,1722,1706,1450,4265.374402272406
259,282,1.6481353950047612,1722,1745,1451,4267.022537667411
261,265,1.6481353950047612,1724,1728,1452,4268.6706730624155
262,84,1.6481353950047612,1725,1547,1453,4270.31880845742
264,381,1.6481353950047612,1727,2495,1454,4271.966943852425
266,388,1.6481353950047612,1729,2505,1455,4273.61507924743
266,379,1.6481353950047612,1729,2492,1456,4275.263214642435
266,2,1.6481353950047612,1729,896,1457,4276.91135003744
266,3,1.6481353950047612,1729,902,1458,4278.5594854324445
272,368,1.6481353950047612,1735,1831,1459,4280.207620827449
272,328,1.6481353950047612,1735,1791,1460,4281.855756222454
275,300,1.6481353950047612,1738,1763,1461,4283.503891617459
275,18,1.6481353950047612,1738,1254,1462,4285.152027012464
275,373,1.6481353950047612,1738,1836,1463,4286.800162407469
279,356,1.6481353950047612,1742,1819,1464,4288.4482978024735
280,66,1.6481353950047612,1743,1529,1465,4290.096433197478
280,74,1.6481353950047612,1743,1537,1466,4291.744568592483
266,81,1.6481353950047612,1729,1544,1467,4293.392703987488
266,96,1.6481353950047612,1729,1559,1468,4295.040839382493
266,159,1.6481353950047612,1729,1622,1469,4296.688974777498
266,169,1.6481353950047612,1729,1632,1470,4298.337110172502
266,188,1.6481353950047612,1729,1651,1471,4299.985245567507
266,261,1.6481353950047612,1729,1724,1472,4301.633380962512
266,267,1.6481353950047612,1729,1730,1473,4303.281516357517
266,273,1.6481353950047612,1729,1736,1474,4304.929651752522
281,58,1.6481353950047612,1744,1521,1475,4306.577787147527
281,60,1.6481353950047612,1744,1523,1476,4308.225922542531
281,74,1.6481353950047612,1744,1537,1477,4309.874057937536
281,166,1.6481353950047612,1744,1629,1478,4311.522193332541
281,169,1.6481353950047612,1744,1632,1479,4313.170328727546
281,199,1.6481353950047612,1744,1662,1480,4314.818464122551
281,273,1.6481353950047612,1744,1736,1481,4316.466599517556
281,294,1.6481353950047612,1744,1757,1482,4318.11473491256
271,5,1.6481353950047612,1734,1007,1483,4319.762870307565
271,58,1.6481353950047612,1734,1521,1484,4321.41100570257
271,138,1.6481353950047612,1734,1601,1485,4323.059141097575
272,23,1.6481353950047612,1735,1486,1486,4324.70727649258
272,31,1.6481353950047612,1735,1494,1487,4326.3554118875845
272,90,1.6481353950047612,1735,1553,1488,4328.003547282589
272,92,1.6481353950047612,1735,1555,1489,4329.651682677594
272,361,1.6481353950047612,1735,1824,1490,4331.299818072599
283,357,1.6481353950047612,1746,1820,1491,4332.947953467604
288,138,1.6481353950047612,1751,1601,1492,4334.596088862609
289,74,1.6481353950047612,1752,1537,1493,4336.2442242576135
289,225,1.6481353950047612,1752,1688,1494,4337.892359652618
292,310,1.6481353950047612,1755,1773,1495,4339.540495047623
296,6,1.6481353950047612,1759,1044,1496,4341.188630442628
297,104,1.6481353950047612,1760,1567,1497,4342.836765837633
298,193,1.6481353950047612,1761,1656,1498,4344.484901232638
299,98,1.6481353950047612,1762,1561,1499,4346.1330366276425
304,388,1.6481353950047612,1767,2505,1500,4347.781172022647
304,390,1.6481353950047612,1767,2507,1501,4349.429307417652
280,215,1.6481353950047612,1743,1678,1502,4351.077442812657
281,386,1.6481353950047612,1744,2503,1503,4352.725578207662
281,23,1.6481353950047612,1744,1486,1504,4354.373713602667
281,24,1.6481353950047612,1744,1487,1505,4356.021848997671
281,27,1.6481353950047612,1744,1490,1506,4357.669984392676
305,172,1.6481353950047612,1768,1635,1507,4359.318119787681
305,370,1.6481353950047612,1768,1833,1508,4360.966255182686
312,388,1.6481353950047612,1775,2505,1509,4362.614390577691
312,327,1.6481353950047612,1775,1790,1510,4364.262525972696
313,5,1.6481353950047612,1776,1007,1511,4365.9106613677
313,272,1.6481353950047612,1776,1735,1512,4367.558796762705
313,299,1.6481353950047612,1776,1762,1513,4369.20693215771
313,344,1.6481353950047612,1776,1807,1514,4370.855067552715
321,9,1.6481353950047612,1784,1145,1515,4372.50320294772
321,311,1.6481353950047612,1784,1774,1516,4374.151338342725
331,289,1.6481353950047612,1794,1752,1517,4375.799473737729
331,1,1.6481353950047612,1794,434,1518,4377.447609132734
331,2,1.6481353950047612,1794,896,1519,4379.095744527739
282,300,1.6481353950047612,1745,1763,1520,4380.743879922744
283,381,1.6481353950047612,1746,2495,1521,4382.392015317749
283,356,1.6481353950047612,1746,1819,1522,4384.0401507127535
331,130,1.6481353950047612,1794,1593,1523,4385.688286107758
331,132,1.6481353950047612,1794,1595,1524,4387.336421502763
331,143,1.6481353950047612,1794,1606,1525,4388.984556897768
331,177,1.6481353950047612,1794,1640,1526,4390.632692292773
331,237,1.6481353950047612,1794,1700,1527,4392.280827687778
331,264,1.6481353950047612,1794,1727,1528,4393.9289630827825
331,369,1.6481353950047612,1794,1832,1529,4395.577098477787
331,381,1.6481353950047612,1794,2495,1530,4397.225233872792
331,328,1.6481353950047612,1794,1791,1531,4398.873369267797
335,390,1.6481353950047612,1798,2507,1532,4400.521504662802
335,18,1.6481353950047612,1798,1254,1533,4402.169640057807
336,390,1.6481353950047612,1799,2507,1534,4403.8177754528115
338,388,1.6481353950047612,1801,2505,1535,4405.465910847816
304,31,1.6481353950047612,1767,1494,1536,4407.114046242821
304,75,1.6481353950047612,1767,1538,1537,4408.762181637826
304,361,1.6481353950047612,1767,1824,1538,4410.410317032831
1,172,1.6481353950047612,434,1635,1539,4412.058452427836
1,356,1.6481353950047612,434,1819,1540,4413.70658782284
1,390,1.6481353950047612,434,2507,1541,4415.354723217845
381,388,1.6481353950047612,2495,2505,1542,4417.00285861285
381,18,1.6481353950047612,2495,1254,1543,4418.650994007855
381,27,1.6481353950047612,2495,1490,1544,4420.29912940286
381,75,1.6481353950047612,2495,1538,1545,4421.947264797865
381,121,1.6481353950047612,2495,1584,1546,4423.595400192869
381,161,1.6481353950047612,2495,1624,1547,4425.243535587874
381,361,1.6481353950047612,2495,1824,1548,4426.891670982879
338,281,1.6481353950047612,1801,1744,1549,4428.539806377884
338,282,1.6481353950047612,1801,1745,1550,4430.187941772889
338,288,1.6481353950047612,1801,1751,1551,4431.836077167894
331,300,1.6481353950047612,1794,1763,1552,4433.484212562898
331,31,1.6481353950047612,1794,1494,1553,4435.132347957903
331,79,1.6481353950047612,1794,1542,1554,4436.780483352908
338,2,1.6481353950047612,1801,896,1555,4438.428618747913
338,6,1.6481353950047612,1801,1044,1556,4440.076754142918
338,18,1.6481353950047612,1801,1254,1557,4441.7248895379225
338,56,1.6481353950047612,1801,1519,1558,4443.373024932927
338,58,1.6481353950047612,1801,1521,1559,4445.021160327932
338,165,1.6481353950047612,1801,1628,1560,4446.669295722937
338,177,1.6481353950047612,1801,1640,1561,4448.317431117942
338,261,1.6481353950047612,1801,1724,1562,4449.965566512947
338,264,1.6481353950047612,1801,1727,1563,4451.6137019079515
338,276,1.6481353950047612,1801,1739,1564,4453.261837302956
338,280,1.6481353950047612,1801,1743,1565,4454.909972697961
300,55,1.6481353950047612,1763,1518,1566,4456.558108092966
300,58,1.6481353950047612,1763,1521,1567,4458.206243487971
300,60,1.6481353950047612,1763,1523,1568,4459.854378882976
309,54,1.6481353950047612,1772,1517,1569,4461.5025142779805
3,292,1.6481353950047612,902,1755,1570,4463.150649672985
338,311,1.6481353950047612,1801,1774,1571,4464.79878506799
339,381,1.6481353950047612,1802,2495,1572,4466.446920462995
339,73,1.6481353950047612,1802,1536,1573,4468.095055858
339,166,1.6481353950047612,1802,1629,1574,4469.743191253005
339,264,1.6481353950047612,1802,1727,1575,4471.391326648009
339,376,1.6481353950047612,1802,1839,1576,4473.039462043014
341,34,1.6481353950047612,1804,1497,1577,4474.687597438019
341,43,1.6481353950047612,1804,1506,1578,4476.335732833024
341,45,1.6481353950047612,1804,1508,1579,4477.983868228029
341,49,1.6481353950047612,1804,1512,1580,4479.632003623034
341,50,1.6481353950047612,1804,1513,1581,4481.280139018038
341,53,1.6481353950047612,1804,1516,1582,4482.928274413043
341,89,1.6481353950047612,1804,1552,1583,4484.576409808048
341,115,1.6481353950047612,1804,1578,1584,4486.224545203053
341,147,1.6481353950047612,1804,1610,1585,4487.872680598058
338,277,1.6481353950047612,1801,1740,1586,4489.520815993063
383,381,1.6481353950047612,2500,2495,1587,4491.168951388067
383,382,1.6481353950047612,2500,2499,1588,4492.817086783072
341,148,1.6481353950047612,1804,1611,1589,4494.465222178077
341,195,1.6481353950047612,1804,1658,1590,4496.113357573082
342,35,1.6481353950047612,1805,1498,1591,4497.761492968087
342,42,1.6481353950047612,1805,1505,1592,4499.4096283630915
342,151,1.6481353950047612,1805,1614,1593,4501.057763758096
342,176,1.6481353950047612,1805,1639,1594,4502.705899153101
342,214,1.6481353950047612,1805,1677,1595,4504.354034548106
345,5,1.6481353950047612,1808,1007,1596,4506.002169943111
345,227,1.6481353950047612,1808,1690,1597,4507.650305338116
345,252,1.6481353950047612,1808,1715,1598,4509.2984407331205
345,361,1.6481353950047612,1808,1824,1599,4510.946576128125
345,372,1.6481353950047612,1808,1835,1600,4512.59471152313
345,376,1.6481353950047612,1808,1839,1601,4514.242846918135
346,131,1.6481353950047612,1809,1594,1602,4515.89098231314
348,264,1.6481353950047612,1811,1727,1603,4517.539117708145
355,156,1.6481353950047612,1818,1619,1604,4519.1872531031495
356,391,1.6481353950047612,1819,2508,1605,4520.835388498154
356,381,1.6481353950047612,1819,2495,1606,4522.483523893159
356,3,1.6481353950047612,1819,902,1607,4524.131659288164
347,247,1.6481353950047612,1810,1710,1608,4525.779794683169
347,356,1.6481353950047612,1810,1819,1609,4527.427930078174
347,328,1.6481353950047612,1810,1791,1610,4529.0760654731785
348,1,1.6481353950047612,1811,434,1611,4530.724200868183
382,125,1.6481353950047612,2499,1588,1612,4532.372336263188
382,165,1.6481353950047612,2499,1628,1613,4534.020471658193
382,180,1.6481353950047612,2499,1643,1614,4535.668607053198
382,218,1.6481353950047612,2499,1681,1615,4537.316742448203
382,282,1.6481353950047612,2499,1745,1616,4538.964877843207
382,368,1.6481353950047612,2499,1831,1617,4540.613013238212
382,329,1.6481353950047612,2499,1792,1618,4542.261148633217
379,169,1.6481353950047612,2492,1632,1619,4543.909284028222
379,103,1.6481353950047612,2492,1566,1620,4545.557419423227
379,346,1.6481353950047612,2492,1809,1621,4547.205554818232
1,224,1.6481353950047612,434,1687,1622,4548.853690213236
379,174,1.6481353950047612,2492,1637,1623,4550.501825608241
277,46,1.6481353950047612,1740,1509,1624,4552.149961003246
277,54,1.6481353950047612,1740,1517,1625,4553.798096398251
277,169,1.6481353950047612,1740,1632,1626,4555.446231793256
356,156,1.6481353950047612,1819,1619,1627,4557.094367188261
356,159,1.6481353950047612,1819,1622,1628,4558.742502583265
383,387,1.6481353950047612,2500,2504,1629,4560.39063797827
383,389,1.6481353950047612,2500,2506,1630,4562.038773373275
348,10,1.6481353950047612,1811,1148,1631,4563.68690876828
348,60,1.6481353950047612,1811,1523,1632,4565.335044163285
348,128,1.6481353950047612,1811,1591,1633,4566.9831795582895
348,261,1.6481353950047612,1811,1724,1634,4568.631314953294
356,310,1.6481353950047612,1819,1773,1635,4570.279450348299
356,9,1.6481353950047612,1819,1145,1636,4571.927585743304
356,23,1.6481353950047612,1819,1486,1637,4573.575721138309
356,59,1.6481353950047612,1819,1522,1638,4575.223856533314
356,65,1.6481353950047612,1819,1528,1639,4576.8719919283185
356,74,1.6481353950047612,1819,1537,1640,4578.520127323323
356,86,1.6481353950047612,1819,1549,1641,4580.168262718328
356,90,1.6481353950047612,1819,1553,1642,4581.816398113333
356,138,1.6481353950047612,1819,1601,1643,4583.464533508338
356,149,1.6481353950047612,1819,1612,1644,4585.112668903343
5,230,1.6481353950047612,1007,1693,1645,4586.7608042983475
5,299,1.6481353950047612,1007,1762,1646,4588.408939693352
379,154,1.6481353950047612,2492,1617,1647,4590.057075088357
379,253,1.6481353950047612,2492,1716,1648,4591.705210483362
379,31,1.6481353950047612,2492,1494,1649,4593.353345878367
379,114,1.6481353950047612,2492,1577,1650,4595.001481273372
359,84,1.6481353950047612,1822,1547,1651,4596.649616668376
359,163,1.6481353950047612,1822,1626,1652,4598.297752063381
359,188,1.6481353950047612,1822,1651,1653,4599.945887458386
359,361,1.6481353950047612,1822,1824,1654,4601.594022853391
356,206,1.6481353950047612,1819,1669,1655,4603.242158248396
356,208,1.6481353950047612,1819,1671,1656,4604.890293643401
356,237,1.6481353950047612,1819,1700,1657,4606.538429038405
356,242,1.6481353950047612,1819,1705,1658,4608.18656443341
356,261,1.6481353950047612,1819,1724,1659,4609.834699828415
356,286,1.6481353950047612,1819,1749,1660,4611.48283522342
356,287,1.6481353950047612,1819,1750,1661,4613.130970618425
356,293,1.6481353950047612,1819,1756,1662,4614.77910601343
356,294,1.6481353950047612,1819,1757,1663,4616.427241408434
356,296,1.6481353950047612,1819,1759,1664,4618.075376803439
356,297,1.6481353950047612,1819,1760,1665,4619.723512198444
356,305,1.6481353950047612,1819,1768,1666,4621.371647593449
394,31,1.6481353950047612,2511,1494,1667,4623.019782988454
394,58,1.6481353950047612,2511,1521,1668,4624.6679183834585
394,74,1.6481353950047612,2511,1537,1669,4626.316053778463
394,82,1.6481353950047612,2511,1545,1670,4627.964189173468
394,376,1.6481353950047612,2511,1839,1671,4629.612324568473
361,311,1.6481353950047612,1824,1774,1672,4631.260459963478
356,355,1.6481353950047612,1819,1818,1673,4632.908595358483
357,361,1.6481353950047612,1820,1824,1674,4634.5567307534875
358,5,1.6481353950047612,1821,1007,1675,4636.204866148492
358,57,1.6481353950047612,1821,1520,1676,4637.853001543497
358,66,1.6481353950047612,1821,1529,1677,4639.501136938502
358,71,1.6481353950047612,1821,1534,1678,4641.149272333507
358,172,1.6481353950047612,1821,1635,1679,4642.797407728512
358,356,1.6481353950047612,1821,1819,1680,4644.4455431235165
359,379,1.6481353950047612,1822,2492,1681,4646.093678518521
359,2,1.6481353950047612,1822,896,1682,4647.741813913526
359,369,1.6481353950047612,1822,1832,1683,4649.389949308531
361,379,1.6481353950047612,1824,2492,1684,4651.038084703536
361,383,1.6481353950047612,1824,2500,1685,4652.686220098541
361,390,1.6481353950047612,1824,2507,1686,4654.334355493545
361,391,1.6481353950047612,1824,2508,1687,4655.98249088855
361,31,1.6481353950047612,1824,1494,1688,4657.630626283555
361,75,1.6481353950047612,1824,1538,1689,4659.27876167856
361,169,1.6481353950047612,1824,1632,1690,4660.926897073565
361,229,1.6481353950047612,1824,1692,1691,4662.57503246857
277,195,1.6481353950047612,1740,1658,1692,4664.223167863574
277,215,1.6481353950047612,1740,1678,1693,4665.871303258579
392,368,1.6481353950047612,2509,1831,1694,4667.519438653584
392,372,1.6481353950047612,2509,1835,1695,4669.167574048589
394,392,1.6481353950047612,2511,2509,1696,4670.815709443594
394,381,1.6481353950047612,2511,2495,1697,4672.463844838599
394,300,1.6481353950047612,2511,1763,1698,4674.111980233603
369,174,1.6481353950047612,1832,1637,1699,4675.760115628608
369,194,1.6481353950047612,1832,1657,1700,4677.408251023613
361,376,1.6481353950047612,1824,1839,1701,4679.056386418618
361,329,1.6481353950047612,1824,1792,1702,4680.704521813623
368,18,1.6481353950047612,1831,1254,1703,4682.3526572086275
368,379,1.6481353950047612,1831,2492,1704,4684.000792603632
368,31,1.6481353950047612,1831,1494,1705,4685.648927998637
368,89,1.6481353950047612,1831,1552,1706,4687.297063393642
368,99,1.6481353950047612,1831,1562,1707,4688.945198788647
368,115,1.6481353950047612,1831,1578,1708,4690.593334183652
368,201,1.6481353950047612,1831,1664,1709,4692.2414695786565
368,220,1.6481353950047612,1831,1683,1710,4693.889604973661
368,223,1.6481353950047612,1831,1686,1711,4695.537740368666
368,227,1.6481353950047612,1831,1690,1712,4697.185875763671
368,229,1.6481353950047612,1831,1692,1713,4698.834011158676
368,236,1.6481353950047612,1831,1699,1714,4700.482146553681
382,75,1.6481353950047612,2499,1538,1715,4702.1302819486855
370,388,1.6481353950047612,1833,2505,1716,4703.77841734369
368,298,1.6481353950047612,1831,1761,1717,4705.426552738695
368,361,1.6481353950047612,1831,1824,1718,4707.0746881337
368,369,1.6481353950047612,1831,1832,1719,4708.722823528705
368,370,1.6481353950047612,1831,1833,1720,4710.37095892371
368,376,1.6481353950047612,1831,1839,1721,4712.019094318714
369,50,1.6481353950047612,1832,1513,1722,4713.667229713719
369,58,1.6481353950047612,1832,1521,1723,4715.315365108724
369,69,1.6481353950047612,1832,1532,1724,4716.963500503729
369,89,1.6481353950047612,1832,1552,1725,4718.611635898734
369,92,1.6481353950047612,1832,1555,1726,4720.259771293739
369,104,1.6481353950047612,1832,1567,1727,4721.907906688743
369,106,1.6481353950047612,1832,1569,1728,4723.556042083748
369,132,1.6481353950047612,1832,1595,1729,4725.204177478753
369,156,1.6481353950047612,1832,1619,1730,4726.852312873758
370,220,1.6481353950047612,1833,1683,1731,4728.500448268763
370,230,1.6481353950047612,1833,1693,1732,4730.148583663768
370,258,1.6481353950047612,1833,1721,1733,4731.796719058772
370,265,1.6481353950047612,1833,1728,1734,4733.444854453777
369,225,1.6481353950047612,1832,1688,1735,4735.092989848782
369,370,1.6481353950047612,1832,1833,1736,4736.741125243787
382,385,1.6481353950047612,2499,2502,1737,4738.389260638792
382,386,1.6481353950047612,2499,2503,1738,4740.0373960337965
382,387,1.6481353950047612,2499,2504,1739,4741.685531428801
382,394,1.6481353950047612,2499,2511,1740,4743.333666823806
382,300,1.6481353950047612,2499,1763,1741,4744.981802218811
382,36,1.6481353950047612,2499,1499,1742,4746.629937613816
382,56,1.6481353950047612,2499,1519,1743,4748.278073008821
382,59,1.6481353950047612,2499,1522,1744,4749.9262084038255
382,63,1.6481353950047612,2499,1526,1745,4751.57434379883
382,74,1.6481353950047612,2499,1537,1746,4753.222479193835
374,53,1.6481353950047612,1837,1516,1747,4754.87061458884
374,82,1.6481353950047612,1837,1545,1748,4756.518749983845
374,108,1.6481353950047612,1837,1571,1749,4758.16688537885
374,154,1.6481353950047612,1837,1617,1750,4759.8150207738545
374,165,1.6481353950047612,1837,1628,1751,4761.463156168859
374,193,1.6481353950047612,1837,1656,1752,4763.111291563864
370,390,1.6481353950047612,1833,2507,1753,4764.759426958869
370,394,1.6481353950047612,1833,2511,1754,4766.407562353874
370,379,1.6481353950047612,1833,2492,1755,4768.055697748879
370,21,1.6481353950047612,1833,1484,1756,4769.7038331438835
370,57,1.6481353950047612,1833,1520,1757,4771.351968538888
370,91,1.6481353950047612,1833,1554,1758,4773.000103933893
370,100,1.6481353950047612,1833,1563,1759,4774.648239328898
370,121,1.6481353950047612,1833,1584,1760,4776.296374723903
370,124,1.6481353950047612,1833,1587,1761,4777.944510118908
370,189,1.6481353950047612,1833,1652,1762,4779.592645513912
376,22,1.6481353950047612,1839,1485,1763,4781.240780908917
376,31,1.6481353950047612,1839,1494,1764,4782.888916303922
376,79,1.6481353950047612,1839,1542,1765,4784.537051698927
376,169,1.6481353950047612,1839,1632,1766,4786.185187093932
376,269,1.6481353950047612,1839,1732,1767,4787.833322488937
376,329,1.6481353950047612,1839,1792,1768,4789.481457883941
18,394,1.6481353950047612,1254,2511,1769,4791.129593278946
18,98,1.6481353950047612,1254,1561,1770,4792.777728673951
5,247,1.6481353950047612,1007,1710,1771,4794.425864068956
381,60,1.6481353950047612,2495,1523,1772,4796.073999463961
370,310,1.6481353950047612,1833,1773,1773,4797.722134858966
370,343,1.6481353950047612,1833,1806,1774,4799.37027025397
370,345,1.6481353950047612,1833,1808,1775,4801.018405648975
370,18,1.6481353950047612,1833,1254,1776,4802.66654104398
370,328,1.6481353950047612,1833,1791,1777,4804.314676438985
374,46,1.6481353950047612,1837,1509,1778,4805.96281183399
329,118,1.6481353950047612,1792,1581,1779,4807.6109472289945
327,133,1.6481353950047612,1790,1596,1780,4809.259082623999
329,379,1.6481353950047612,1792,2492,1781,4810.907218019004
18,104,1.6481353950047612,1254,1567,1782,4812.555353414009
18,156,1.6481353950047612,1254,1619,1783,4814.203488809014
18,173,1.6481353950047612,1254,1636,1784,4815.851624204019
18,217,1.6481353950047612,1254,1680,1785,4817.4997595990235
18,227,1.6481353950047612,1254,1690,1786,4819.147894994028
18,299,1.6481353950047612,1254,1762,1787,4820.796030389033
381,385,1.6481353950047612,2495,2502,1788,4822.444165784038
329,75,1.6481353950047612,1792,1538,1789,4824.092301179043
374,267,1.6481353950047612,1837,1730,1790,4825.740436574048
374,369,1.6481353950047612,1837,1832,1791,4827.3885719690525
374,329,1.6481353950047612,1837,1792,1792,4829.036707364057
376,389,1.6481353950047612,1839,2506,1793,4830.684842759062
376,300,1.6481353950047612,1839,1763,1794,4832.332978154067
379,162,1.6481353950047612,2492,1625,1795,4833.981113549072
379,57,1.6481353950047612,2492,1520,1796,4835.629248944077
329,27,1.6481353950047612,1792,1490,1797,4837.277384339081
327,356,1.6481353950047612,1790,1819,1798,4838.925519734086
329,385,1.6481353950047612,1792,2502,1799,4840.573655129091
329,23,1.6481353950047612,1792,1486,1800,4842.221790524096
329,369,1.6481353950047612,1792,1832,1801,4843.869925919101
329,24,1.6481353950047612,1792,1487,1802,4845.518061314106
329,26,1.6481353950047612,1792,1489,1803,4847.16619670911
329,357,1.6481353950047612,1792,1820,1804,4848.814332104115
329,368,1.6481353950047612,1792,1831,1805,4850.46246749912
327,199,1.6481353950047612,1790,1662,1806,4852.110602894125
327,312,1.6481353950047612,1790,1775,1807,4853.75873828913
328,236,1.6481353950047612,1791,1699,1808,4855.406873684135
329,18,1.6481353950047612,1792,1254,1809,4857.055009079139
328,329,1.6481353950047612,1791,1792,1810,4858.703144474144
329,150,1.6481353950047612,1792,1613,1811,4860.351279869149
309,277,1.6481353950047612,1772,1740,1812,4861.999415264154
329,361,1.6481353950047612,1792,1824,1813,4863.647550659159
327,75,1.6481353950047612,1790,1538,1814,4865.2956860541635
329,236,1.6481353950047612,1792,1699,1815,4866.943821449168
328,31,1.6481353950047612,1791,1494,1816,4868.591956844173
328,75,1.6481353950047612,1791,1538,1817,4870.240092239178
381,392,1.6481353950047612,2495,2509,1818,4871.888227634183
381,239,1.6481353950047612,2495,1702,1819,4873.536363029188
18,48,1.6481353950047612,1254,1511,1820,4875.1844984241925
18,46,1.6481353950047612,1254,1509,1821,4876.832633819197
18,277,1.6481353950047612,1254,1740,1822,4878.480769214202
18,386,1.6481353950047612,1254,2503,1823,4880.128904609207
18,385,1.6481353950047612,1254,2502,1824,4881.777040004212
379,370,1.6481353950047612,2492,1833,1825,4883.425175399217
379,252,1.6481353950047612,2492,1715,1826,4885.0733107942215


==> traj_sub20p0_initconstructive_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.107902529201582e6,2034.5128126225068,10
20.0,3.1071371225898555e6,2138.5448699250674,10
33.0,3.107106960441035e6,2167.447339016911,10
168.0,3.1069920979312663e6,2108.9032086660814,10
191.0,3.106930447732191e6,2120.2147939030456,10
255.0,3.106768164909462e6,2132.1790350020738,10
257.0,3.106748221253409e6,2139.4856712142027,10
258.0,3.1067052146796025e6,2140.1244831323593,10
285.0,3.106702703433986e6,2140.3096054070566,10
313.0,3.106359557228714e6,2218.128251115758,10
316.0,3.1063594901281595e6,2182.301844659397,10
352.0,3.106323121293481e6,2216.6463498202083,10
362.0,3.105302581338552e6,2300.612365385071,10
437.0,3.1051510110959876e6,2305.539837354418,10
456.0,3.1051002184658195e6,2307.8579775481876,10
479.0,3.1050522600248754e6,2310.6122138537216,10
502.0,3.105038445237525e6,2310.33905040986,10
510.0,3.10501911143992e6,2313.2495083008935,10
511.0,3.10500763448883e6,2290.663981271102,10
515.0,3.1050016380539574e6,2267.5422331456375,10
609.0,3.1049858540568775e6,2268.1050310643063,10
633.0,3.104979544674254e6,2265.4524237717706,10
636.0,3.1049739489514525e6,2263.550327609492,10
637.0,3.1049732729560584e6,2263.9890416964054,10
697.0,3.1049665376237654e6,2271.83744356962,10
932.0,3.104247221158189e6,2311.9031262346666,10
953.0,3.104246256169142e6,2308.651130733857,10
967.0,3.104082909632532e6,2341.3795153114866,10
1104.0,3.1038714588957815e6,2397.7047836162287,10
1184.0,3.1038536229222217e6,2359.9153949824845,10
1192.0,3.1036826567894197e6,2359.3536358291763,10
1195.0,3.1036135388629464e6,2331.006222587249,10
1227.0,3.1035642510126764e6,2341.5777707690063,10
1228.0,3.103533126159656e6,2344.0650925438563,10
1236.0,3.1034915004121372e6,2343.6402200468324,10
1337.0,3.103485791819817e6,2343.699479352359,10
1448.0,3.1033934427733077e6,2381.4507562137433,10
1634.0,3.1031931221179594e6,2420.7085904101505,10
1680.0,3.103182843087199e6,2448.788621949342,10
2063.0,3.1031340022775442e6,2449.5901460320993,10
2076.0,3.103087761497558e6,2450.3346203425117,10
2105.0,3.10308146275415e6,2451.202198226523,10
2112.0,3.103063859448924e6,2451.7146957089253,10
2124.0,3.1030172018490904e6,2458.3801795897425,10
2129.0,3.1029572723304667e6,2460.434115662423,10
2170.0,3.102219929923633e6,2470.7853604513225,10
2182.0,3.102217604605341e6,2463.3683192390845,10
2197.0,3.1021845974236424e6,2466.2959031681366,10
2206.0,3.102059859737913e6,2467.5166048377837,10
2568.0,3.102058719061536e6,2467.6605260093716,10
2589.0,3.102006624683659e6,2469.810194681865,10
2602.0,3.1020059507385837e6,2469.944169761792,10
2603.0,3.102001066769661e6,2477.8360174645077,10
3476.0,3.101292927505224e6,2477.8919550424475,10
3482.0,3.101274030728368e6,2476.272146704372,10
3489.0,3.099901040352944e6,2543.516926627031,10
3533.0,3.099645560578906e6,2537.7911685565055,10
3534.0,3.0996171761469403e6,2538.558456356098,10
3667.0,3.0995291761469403e6,2538.558456356098,10
3784.0,3.099088645020748e6,2546.305234416798,10
3813.0,3.0990351355094444e6,2545.258743968781,10
4599.0,3.09794670560313e6,2642.692188412386,10
4729.0,3.0979145161256874e6,2644.226304369886,10
4745.0,3.097889857345912e6,2644.759836922166,10
4845.0,3.097839344649487e6,2640.6149549327,10
4851.0,3.097820551670647e6,2641.312033081017,10
5002.0,3.0977926881835996e6,2642.5449046333915,10
5013.0,3.097782558903234e6,2643.0331867539553,10
5029.0,3.0977815433605486e6,2635.6258973969375,10
5059.0,3.0976813280948973e6,2634.7282688466303,10
5060.0,3.097661343547915e6,2635.0606277810043,10
5068.0,3.097501304550662e6,2578.7969166726675,10
5072.0,3.0973838297650022e6,2581.4580655154286,10
5078.0,3.097232473510596e6,2582.7585059651765,10
5141.0,3.0972016801003246e6,2582.3965061806894,10
5272.0,3.097189475169865e6,2583.598263203815,10
5273.0,3.0971865238216515e6,2576.2516668800718,10
5281.0,3.097181639852729e6,2584.143514582788,10
5558.0,3.0971260980505566e6,2542.044417295131,10
5628.0,3.0970141694653793e6,2579.539650333807,10
5630.0,3.096934260055395e6,2666.762142036876,10
5672.0,3.0969328640882885e6,2681.0556106518316,10
5709.0,3.0968165416925615e6,2695.6784272331415,10
5848.0,3.096679102101564e6,2757.097530083978,10
5932.0,3.0965576136408267e6,2739.221433806436,10
5995.0,3.0964267699878584e6,2732.1957557702763,10
6250.0,3.0963696240795217e6,2757.6100703062516,10
6362.0,3.0959326231182767e6,2827.566695485474,10
6395.0,3.0958921893234868e6,2829.2009666408494,10
6812.0,3.095853015595093e6,2807.7352349647354,10
7347.0,3.0957920251781596e6,2806.4667878675687,10
7372.0,3.0957549797394727e6,2807.6895454887754,10
7384.0,3.0957465821785307e6,2807.534262236951,10
7404.0,3.0955332957987455e6,2815.9017839383296,10
7409.0,3.095405198564343e6,2816.353655765477,10
7419.0,3.095294268645826e6,2818.018573825704,10
7432.0,3.0952038516888176e6,2822.1136792401485,10
7448.0,3.0952015360706476e6,2815.88614856944,10
7501.0,3.095190718531251e6,2815.9909232161076,10
7525.0,3.095154585699572e6,2819.515029710063,10
7556.0,3.095092755784886e6,2818.3564112948197,10
7582.0,3.0950414939201185e6,2831.663706823814,10
7657.0,3.0947317799618244e6,2844.6864398449825,10
7699.0,3.0947232465261007e6,2839.1783745564694,10
7793.0,3.094541195427128e6,2829.4053617091877,10
7800.0,3.0945218535586842e6,2836.6996960357246,10
7811.0,3.0945025209658183e6,2838.50320335944,10
7813.0,3.0944991878904263e6,2838.9571505599297,10
7821.0,3.0943969702363294e6,2842.415040451956,10
7837.0,3.094391089926269e6,2851.428397719003,10
7839.0,3.094256287281432e6,2859.4014822667386,10
7844.0,3.0942562528789984e6,2859.6121571383555,10
7845.0,3.0942441603220673e6,2860.5613767522946,10
7851.0,3.094203282714569e6,2863.206537645217,10
7852.0,3.094128146232315e6,2869.9619721096224,10
7853.0,3.093969118644183e6,2881.296358249765,10
7905.0,3.0939272233092813e6,2877.6725920253934,10
7955.0,3.0938938974603014e6,2876.016560845924,10
7971.0,3.0938061635607313e6,2875.999744777192,10
8044.0,3.093642058142146e6,2830.147280945626,10
8047.0,3.0936406881063743e6,2830.3871425738334,10
8048.0,3.0936404114994206e6,2830.5216116865213,10
8050.0,3.0935638850549906e6,2836.083849432095,10
8287.0,3.09356343311314e6,2836.095712264585,10
8322.0,3.093557462833426e6,2836.4511111906986,10
8328.0,3.0935496483240807e6,2828.8432607383406,10
8329.0,3.0935447643551584e6,2836.7351084410566,10
8342.0,3.093463401203117e6,2836.3584754495923,10
8437.0,3.0934615780769666e6,2828.648964606547,10
8444.0,3.092869823931703e6,2861.544430472608,10
8445.0,3.092837167370871e6,2846.423442945591,10
8453.0,3.092500295997892e6,2902.317590143919,10
8462.0,3.092433146216671e6,2917.30655637182,10
8468.0,3.091697541726754e6,3176.526367489917,10
8473.0,3.0916782466705656e6,3183.5363734809775,10
8475.0,3.091667969419788e6,3185.3732944476133,10
8476.0,3.0916035104688993e6,3191.958566920267,10
8490.0,3.0915940633056755e6,3185.3732944476133,10
8533.0,3.0915929006556813e6,3188.238896957212,10
8544.0,3.0915049006556813e6,3188.238896957212,10
8568.0,3.0913968333664862e6,3192.7174588162584,10
8579.0,3.0913496929957084e6,3204.963778764522,10
8586.0,3.0912765538406675e6,3260.169893077157,10
8669.0,3.0912743953429246e6,3260.3078236807314,10
8685.0,3.0912173003088087e6,3263.519895777448,10
8693.0,3.0912007708279667e6,3265.4810257210597,10
8694.0,3.091126292852866e6,3270.366363253006,10
8699.0,3.0911205842605457e6,3270.4256225585323,10
8707.0,3.091021972204678e6,3273.9743596038616,10
8743.0,3.0908803545915484e6,3276.0477544567893,10
8760.0,3.0908171729278984e6,3281.0435976889867,10
8778.0,3.090774758249004e6,3282.617381716301,10
8805.0,3.090742347639716e6,3284.3208260370156,10
8835.0,3.0906348531577424e6,3290.7208602791507,10
8860.0,3.089206527924732e6,3387.2110491028157,10
8877.0,3.0891532189474655e6,3394.7545644534853,10
8903.0,3.089064532079498e6,3403.0173487805105,10
8929.0,3.089058769903869e6,3403.270144638712,10
8949.0,3.0889178026878354e6,3406.2903830357027,10
8992.0,3.088791312793304e6,3406.490507644973,10
9058.0,3.088662685651504e6,3428.9974105384013,10
9154.0,3.0886603271009238e6,3429.382022452794,10
9232.0,3.0875415121950773e6,3509.6960097643255,10
9260.0,3.0873885411490155e6,3544.6207913988414,10
9311.0,3.087368688045998e6,3540.3987009257494,10
9439.0,3.0873574364723177e6,3513.4660173399184,10
9446.0,3.0873226323203156e6,3511.9414606628197,10
9458.0,3.087241310098057e6,3512.077472459228,10
9464.0,3.087083180142225e6,3510.8731598868335,10
9465.0,3.0870316356975962e6,3509.709933371682,10
9744.0,3.0869050886243605e6,3510.220555589435,10
9763.0,3.0868409260814404e6,3515.3132478170255,10
9847.0,3.0867011994600683e6,3519.227888278606,10
9894.0,3.0866942570756883e6,3523.956948113772,10
9898.0,3.086671074729516e6,3526.479345380959,10
9905.0,3.086600045021576e6,3525.5818216659363,10
9930.0,3.086578189610787e6,3529.1606544242577,10
9935.0,3.0865724274351583e6,3529.4134502824586,10
9943.0,3.086555240016822e6,3525.2354551838916,10
9985.0,3.086440423918632e6,3526.3811864730137,10
9993.0,3.086431616110287e6,3525.0620112780043,10
10033.0,3.0864285771567663e6,3525.4737146768834,10
10137.0,3.086405035928215e6,3506.053240152824,10
10177.0,3.086351718995025e6,3503.7042182551754,10
10216.0,3.0862972738510077e6,3508.639278084156,10
10352.0,3.0862733985691196e6,3486.836363889072,10
10362.0,3.0862615110946847e6,3487.1506607283445,10
10390.0,3.086209134235185e6,3489.613198738788,10
10407.0,3.0860497144793896e6,3538.0807339262074,10
10411.0,3.0859358441691645e6,3526.0452500469974,10
10414.0,3.0856028985625696e6,3646.6602192190085,10
10443.0,3.085499804614971e6,3641.971959640073,10
10504.0,3.0854439732582406e6,3636.160047084789,10
10556.0,3.0854173165655555e6,3639.374106759386,10
10596.0,3.085359420602013e6,3636.2685119648086,10
10675.0,3.0852428872255064e6,3628.167221472223,10
10703.0,3.0851437332469504e6,3628.8126007376013,10
10746.0,3.085064193307849e6,3618.0574423731778,10


==> traj_sub20p0_initconstructive_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.1079025292015867e6,2034.5128126225072


==> traj_sub20p0_initconstructive_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.1079025292015756e6,2034.512812622508
33893,10,7793.28,3.1060820182118476e6,1936.782684149688
33898,10,7799.996,3.1058885995274093e6,2009.7260274150594
33910,10,7810.939,3.105695273598751e6,2027.761100652211
33913,10,7812.802,3.105661942844831e6,2032.3005726571105
33928,10,7820.952,3.104639766303863e6,2066.8794715773715
33950,10,7836.56,3.1045809632032583e6,2157.0130442478408
33964,10,7844.467,3.1045806191789177e6,2159.1197929640093
33966,10,7845.364,3.1044596936096083e6,2168.611989103401
33974,10,7851.309,3.104050917534628e6,2195.0635980326256
33975,10,7851.978,3.1032995527120824e6,2262.6179426766785
33976,10,7852.559,3.101709276830768e6,2375.9618040781043
34159,10,7971.263,3.10083193783507e6,2375.793643390784
34267,10,8046.583,3.100818237477356e6,2378.1922596728596
34270,10,8048.454,3.1008154714078167e6,2379.5369507997384
34272,10,8049.75,3.1006918323927172e6,2384.2324059795715
34552,10,8452.841,3.097323118662928e6,2943.173877962849
34556,10,8467.992,3.0899670737637565e6,5535.3719891438195
34580,10,8543.77,3.0890870737637565e6,5535.3719891438195
34593,10,8579.422,3.088615670055979e6,5657.835188626457
34595,10,8586.223,3.0878842785055675e6,6209.896331752808
34658,10,8859.903,3.0736010261754617e6,7174.798219989459
34710,10,9058.277,3.0723147547574607e6,7399.867248923747
34766,10,9311.189,3.0721162237272845e6,7357.646344192828
34898,10,9930.494,3.0718976696193996e6,7393.434671776043
34899,10,9934.642,3.0718400478631104e6,7395.9626303580535
34901,10,9942.729,3.0716681736797486e6,7354.182679372381
34911,10,9984.719,3.070520012697849e6,7365.63999226361
34913,10,9993.238,3.0704319346144e6,7352.448240313512
34921,10,10033.327,3.0704015450791945e6,7356.565274302308
34945,10,10137.332,3.0701661327936808e6,7162.3605290617115
34954,10,10177.483,3.069632963461778e6,7138.870310085228
34963,10,10215.956,3.0690885120216045e6,7188.22090837503
34995,10,10351.955,3.0688497592027257e6,6970.191766424192
35004,10,10389.991,3.06832599060773e6,6994.817146528626
35008,10,10406.988,3.0667317930497797e6,7479.492498402818
35009,10,10411.496,3.0655930899475245e6,7359.13765961072
35016,10,10443.373,3.0645621504715374e6,7312.255063821362
35031,10,10504.097,3.064003836904235e6,7254.135938268524
35044,10,10556.401,3.0637372699773842e6,7286.276535014491
35054,10,10596.072,3.0631583103419566e6,7255.22058706872
35074,10,10674.987,3.0619929765768927e6,7174.207682142871
35081,10,10702.595,3.0610014367913348e6,7180.661474796646
35092,10,10745.799,3.06020603740032e6,7073.109891152411


==> traj_sub20p0_initconstructive_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.107902529201589e6,2034.512812622506


==> traj_sub20p0_initconstructive_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.107902529201592e6,2034.5128126225072
19006,3,5068.031,3.106422760588689e6,1563.0021297269775
19007,3,5068.353,3.1063021392290676e6,1471.8757015391388
19015,3,5072.152,3.1051273913724693e6,1498.487189966754
19029,3,5078.478,3.103613828828401e6,1511.491594464231
20523,3,5709.211,3.1024506048711287e6,1657.7197602773317
21049,3,6395.047,3.102046266923226e6,1674.062471831081
24227,3,9231.75,3.0908581178647596e6,2477.2023449464077
24253,3,9259.918,3.0893284074041443e6,2826.450161291554
24509,3,9744.379,3.088062936671785e6,2831.5563834690956
24534,3,9763.308,3.087421311242584e6,2882.4833057449973
24604,3,9846.685,3.0860240450288653e6,2921.6297103607953
24652,3,9893.636,3.085954621185065e6,2968.920308712458
24662,3,9904.901,3.085244324105657e6,2959.9450715622315
24944,3,10362.144,3.085125449361306e6,2963.088039954952


==> traj_sub20p0_initconstructive_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.107902529201582e6,2034.5128126225054


==> traj_sub20p0_initconstructive_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.107902529201568e6,2034.512812622508
41466,5,9438.835,3.1077900134647624e6,1765.185976764204
41478,5,9445.714,3.1074419719447456e6,1749.9404099932112
41503,5,9458.382,3.1066287497221613e6,1751.3005279572956
41515,5,9463.734,3.10504745016384e6,1739.25740223335
41520,5,9465.463,3.104532005717547e6,1727.625137081833


==> traj_sub20p0_initconstructive_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.107902529201581e6,2034.5128126225056
87,6,167.921,3.1067539041038933e6,1449.0715091142108
128,6,191.364,3.1061374021131424e6,1562.187361483852
176,6,254.884,3.1045145738858497e6,1681.829772474133
181,6,257.218,3.1043151373253255e6,1754.8961345954228
182,6,258.086,3.103885071587258e6,1761.284253776993
216,6,285.438,3.1038599591310914e6,1763.1354765239619
253,6,313.057,3.1004284970783726e6,2541.321933610972
257,6,315.529,3.1004278260728284e6,2183.057869047365
314,6,351.827,3.100064137726043e6,2526.502920655482
324,6,362.129,3.0898587381767496e6,3366.1630763041044
370,6,436.576,3.088343035751109e6,3415.4377959975754
384,6,456.326,3.0878351094494266e6,3438.6191979352707
407,6,478.778,3.087355525039987e6,3466.1615609906125
435,6,502.083,3.087217377166478e6,3463.4299265519994
444,6,509.686,3.087024039190432e6,3492.53450546233
445,6,510.541,3.08690926967953e6,3266.679235164414
451,6,515.08,3.086849305330805e6,3035.4617539097735
597,6,609.398,3.0866914653600086e6,3041.0897330964603
653,6,632.683,3.0866283715337757e6,3014.563660171101
661,6,635.537,3.0865724143057577e6,2995.542698548313
664,6,636.619,3.086565654351817e6,2999.929839417451
794,6,696.942,3.0864983010288854e6,3078.4138581495968
1375,6,1634.194,3.0844950944753997e6,3470.9922001136706
1422,6,1679.645,3.0843923041677955e6,3751.7925155055887
1603,6,2062.6,3.0839038960712473e6,3759.807756333159
1610,6,2075.881,3.083441488271387e6,3767.2524994372793
1650,6,2124.17,3.0829749122730447e6,3833.907338245452
1654,6,2128.967,3.0823756170868087e6,3854.4466989722546
1688,6,2169.6,3.0750021930184728e6,3957.959146861249
1697,6,2181.598,3.0749789398355507e6,3883.7887347388673
1710,6,2196.955,3.0746488680185666e6,3913.0645740293903
1718,6,2206.418,3.0734014911612705e6,3925.271590725863
1993,6,2567.82,3.073390084397501e6,3926.710802441737
2003,6,2588.513,3.072869140618736e6,3948.207489166676
2016,6,2601.905,3.072862401167977e6,3949.5472399659448
2017,6,2603.104,3.072813561478752e6,4028.465716993103
3056,6,4598.519,3.061929262415611e6,5002.800161429152
3160,6,4729.157,3.061607367641186e6,5018.141321004152
3183,6,4744.945,3.061360779843432e6,5023.476646526953
3333,6,4844.677,3.060855652879177e6,4982.027826632295
3345,6,4850.764,3.060667723090781e6,4988.998608115465
3560,6,5001.7,3.0603890882203076e6,5001.327323639212
3582,6,5013.391,3.0602877954166485e6,5006.2101448448475
3607,6,5028.561,3.0602776399897914e6,4932.137251274669
3661,6,5058.675,3.059275487333284e6,4923.160965771597
3664,6,5060.19,3.0590756418634565e6,4926.484555115338
3800,6,5141.346,3.0587677077607443e6,4922.864557270464
4020,6,5271.503,3.0586456584561486e6,4934.882127501724
4024,6,5273.495,3.058616144974016e6,4861.416164264293
4039,6,5280.715,3.0585673052847916e6,4940.334641291452
5026,6,6249.811,3.0579958462014226e6,5194.477786651207
5278,6,6812.059,3.057604108917487e6,4979.820469890071
5577,6,7581.5,3.05709149026981e6,5112.893425180014
5799,6,8044.379,3.055450436083957e6,4654.368786864349
5804,6,8050.369,3.054808810654756e6,4705.295709140252
5966,6,8287.259,3.0548042912362497e6,4705.414337465155
5986,6,8321.621,3.05474458843911e6,4708.968326726293
5990,6,8327.746,3.0546664433456575e6,4632.889822202711
5991,6,8328.998,3.054617603656432e6,4711.80829922987
6001,6,8341.764,3.053803972136017e6,4708.041969315226
6075,6,8436.969,3.0537857408745126e6,4630.9468608847765
6081,6,8444.108,3.04786819942188e6,4959.901519545385
6082,6,8444.571,3.047541633813559e6,4808.691644275215
6116,6,8462.11,3.046870136001348e6,4958.581306554229
6136,6,8472.671,3.046677185439467e6,5028.681366464834
6140,6,8474.636,3.04657441293169e6,5047.050576131188
6143,6,8476.039,3.0459298234227994e6,5112.903300857727
6172,6,8489.645,3.045835351790568e6,5047.050576131188
6257,6,8533.019,3.045823725290621e6,5075.706601227181
6319,6,8567.728,3.044743052398675e6,5120.492219817641
6479,6,8669.114,3.0447214674212467e6,5121.871525853386
6513,6,8685.081,3.044150517080088e6,5153.992246820547
6529,6,8694.001,3.043405737329075e6,5202.845622140013
6623,6,8760.224,3.042773920692575e6,5252.804054461978
6660,6,8777.669,3.04234977390363e6,5268.5418947351245
6910,6,8991.715,3.0410848749583187e6,5270.543140827827
7069,6,9154.261,3.041061289452517e6,5274.389259971747


==> traj_sub20p0_initconstructive_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.1079025292015853e6,2034.5128126225072
10,7,20.303,3.1002484630843187e6,3074.833385648112
22,7,32.802,3.099946841596117e6,3363.8580765665506
1154,7,932.355,3.092753676940347e6,3764.5149032170166
1170,7,952.791,3.0927440270498847e6,3731.994948208921
1180,7,967.095,3.091110561683783e6,4059.278793985214
1243,7,1103.754,3.0889960543162785e6,4622.531477032639
1278,7,1183.674,3.0888176945806774e6,4244.637590695195
1292,7,1192.107,3.0871080332526593e6,4239.019999162114
1298,7,1194.777,3.0864168539879275e6,3955.5458667428397
1368,7,1227.497,3.085923975485223e6,4061.2613485604147
1369,7,1227.987,3.0856127269550194e6,4086.1345663089146
1386,7,1236.247,3.085196469479833e6,4081.885841338677
1566,7,1336.797,3.0851393835566305e6,4082.4784343939423
1708,7,1447.753,3.0842158930915412e6,4459.991203007783
2019,7,2104.659,3.084152905657464e6,4468.666981847896
2027,7,2112.26,3.0839768726052055e6,4473.791956671923
2644,7,3488.942,3.070246968850964e6,5146.239755898512
2833,7,3784.003,3.06584165758904e6,5223.707536505516
2870,7,3813.073,3.065306562476006e6,5213.242632025342
4275,7,5557.643,3.0647511444542813e6,4792.251659148771
4340,7,5628.42,3.0636318586025084e6,5167.20398953553
4341,7,5629.715,3.0628327645026622e6,6039.4289065662215
4371,7,5672.068,3.062818804831601e6,6182.363592715774
4440,7,5847.828,3.061444408921631e6,6796.5546212241425
4497,7,5931.865,3.0602295243142564e6,6617.7936584487215
4539,7,5995.093,3.058921087784573e6,6547.536878087123
4657,7,6361.784,3.0545510781721245e6,7247.103129879348
4922,7,7347.154,3.053941174002789e6,7234.418658907676
4930,7,7371.601,3.053570719615922e6,7246.646235119747
4935,7,7383.939,3.053486744006505e6,7245.093402601504
4944,7,7404.465,3.0513538802086483e6,7328.768619615286
4946,7,7408.612,3.0500729078646274e6,7333.287337886763
4951,7,7419.281,3.0489636086794497e6,7349.936518489033
4957,7,7431.778,3.04805943910937e6,7390.887572633477
4964,7,7447.753,3.048036282927672e6,7328.612265926392
4989,7,7500.533,3.047928107533705e6,7329.660012393068
5000,7,7524.604,3.0475667792169135e6,7364.901077332624
5013,7,7556.482,3.0469484800700564e6,7353.3148931801925
5055,7,7656.502,3.0438513404871146e6,7483.542223391873
5073,7,7698.513,3.043766006129875e6,7428.461570506744
5134,7,7839.121,3.042417979681511e6,7508.192415984099
5163,7,7905.298,3.041999026332494e6,7471.954753740387
5184,7,7954.637,3.041665767842689e6,7455.394441945692
5449,7,8692.93,3.0415004730342706e6,7475.00574138181
5452,7,8699.328,3.0414433871110682e6,7475.598334437074
5457,7,8707.486,3.040457266552394e6,7511.085704890363
5475,7,8742.698,3.039041090421094e6,7531.819653419645
5507,7,8805.414,3.0387169843282225e6,7548.854096626792
5522,7,8835.369,3.03764203950848e6,7612.854439048142
5542,7,8877.169,3.037108949735815e6,7688.289592554839
5554,7,8903.398,3.036222081056141e6,7770.9174358250875
5569,7,8929.489,3.0361644592998526e6,7773.445394407098
5578,7,8948.802,3.034754787139516e6,7803.64777837701
5890,7,9897.924,3.0345229636777975e6,7828.871751048875
6084,7,10414.293,3.031193507611849e6,9035.021442768988


==> traj_sub20p0_initconstructive_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.107902529201573e6,2034.5128126225065


==> traj_sub20p0_initconstructive_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.107902529201587e6,2034.512812622506
4092,9,3475.546,3.1008211365572186e6,2035.0721884019022
4106,9,3481.577,3.100632168788656e6,2018.8741050211488
4250,9,3533.042,3.0980773710482805e6,1961.6165243158925
4251,9,3534.29,3.0977935267286175e6,1969.289402311818
4450,9,3667.476,3.0969135267286175e6,1969.289402311818


==> traj_sub20p0_initdefault_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.226069231559473e6,2607.2043113137956,10
13.0,3.225600903130994e6,2773.8440245779466,10
14.0,3.2200267448750874e6,3513.2720914115425,10
16.0,3.2157283672546986e6,4004.3905525198643,10
23.0,3.2155523672546986e6,4004.3905525198643,10
24.0,3.2152883672546986e6,4004.3905525198643,10
26.0,3.2111221589525966e6,4424.289045640683,10
27.0,3.2104879605413033e6,4607.669848554568,10
28.0,3.209547517088211e6,4850.482044821869,10
34.0,3.2089418986822544e6,4842.580509972178,10
40.0,3.208618413901455e6,4983.153903132582,10
41.0,3.2070790564678735e6,5315.340782109737,10
43.0,3.206251008953297e6,5495.111075035871,10
45.0,3.2061098671554774e6,5485.935585518407,10
53.0,3.2061088497540466e6,5485.819596387709,10
58.0,3.204408957166903e6,5704.242406431014,10
79.0,3.2019482789054075e6,6091.237581274911,10
80.0,3.201927346068174e6,6105.300304924302,10
81.0,3.2017428532939674e6,6160.825092015124,10
92.0,3.2015585056502908e6,6395.819913117788,10
94.0,3.2013181944858087e6,6718.35582056376,10
99.0,3.2010673268482354e6,6723.292189339748,10
107.0,3.2007599960063575e6,6768.0747699279555,10
111.0,3.2005839881567946e6,6868.131930288381,10
116.0,3.200502961831496e6,6866.945368237223,10
117.0,3.2004644331853758e6,7780.6325693998415,10
120.0,3.2002884331853758e6,7780.6325693998415,10
126.0,3.200269659756923e6,7780.926864499282,10
128.0,3.1991785155490814e6,7863.7527086174,10
132.0,3.1990025155490814e6,7863.7527086174,10
144.0,3.198654313655127e6,7890.919128967535,10
145.0,3.198368127796562e6,7892.652485250657,10
146.0,3.1981058206612086e6,7892.158044632156,10
158.0,3.1974015029642684e6,8012.001329784463,10
163.0,3.19718985695848e6,8012.739473703342,10
176.0,3.1969649444452403e6,8097.139014427926,10
180.0,3.1968769444452403e6,8097.139014427926,10
194.0,3.196720913144665e6,8131.843010713672,10
195.0,3.196661160453021e6,8084.49183009569,10
196.0,3.1955784520300287e6,8196.215122822276,10
205.0,3.1948530808345387e6,8123.5044544253815,10
206.0,3.194342299070008e6,8122.021135840102,10
208.0,3.193351055138382e6,8326.191831878716,10
209.0,3.1932683606828526e6,8325.697391260215,10
210.0,3.193053278603892e6,8329.916193422354,10
217.0,3.192965278603892e6,8329.916193422354,10
228.0,3.192522112033792e6,8399.910179916691,10
232.0,3.1922612431096835e6,8399.49917086073,10
238.0,3.1921398717213213e6,8401.277890404604,10
239.0,3.1920518717213213e6,8401.277890404604,10
240.0,3.1920007347611226e6,8408.91288902386,10
245.0,3.191694569903047e6,8405.5004807182,10
252.0,3.191682013401676e6,8407.26285527269,10
253.0,3.191159252180778e6,8402.253990106747,10
257.0,3.1911582083031973e6,8571.880034291726,10
258.0,3.1897436770191025e6,9633.283759817874,10
260.0,3.1895734631926883e6,9686.40774679022,10
266.0,3.1892059390034517e6,9671.985613034702,10
270.0,3.189205645232326e6,9671.998623399068,10
275.0,3.1891224698808836e6,9670.471214159657,10
280.0,3.1879751801363877e6,9626.768032426431,10
281.0,3.1877111801363877e6,9626.768032426431,10
283.0,3.1874471801363877e6,9626.768032426431,10
288.0,3.187229459392113e6,9621.331285930413,10
293.0,3.1864896800754145e6,9623.148648361634,10
294.0,3.1861831379105626e6,9623.65007809465,10
296.0,3.1860071379105626e6,9623.65007809465,10
299.0,3.1853622717320076e6,9617.443403393132,10
300.0,3.182330959121468e6,9958.109730513741,10
305.0,3.1822659016408236e6,9908.361067427752,10
306.0,3.181696716866336e6,9833.4472151116,10
308.0,3.180789495772718e6,9740.110737553061,10
309.0,3.180613495772718e6,9740.110737553061,10
315.0,3.1803309878196632e6,9741.743648671782,10
319.0,3.1796137672828394e6,9761.432717224885,10
320.0,3.1794377672828394e6,9761.432717224885,10
325.0,3.1793422859765897e6,9761.775596967838,10
332.0,3.1791662859765897e6,9761.775596967838,10
336.0,3.1791241281130263e6,9774.089553394697,10
340.0,3.178928963354537e6,9775.282951487376,10
343.0,3.178752960569306e6,9775.2832130729,10
352.0,3.178576960569306e6,9775.2832130729,10
353.0,3.178209863572785e6,9762.622925099065,10
354.0,3.177388466461424e6,9708.641469266418,10
356.0,3.1771203347899592e6,9770.839311661648,10
360.0,3.177005358825331e6,9767.451091930985,10
363.0,3.1767254374089567e6,9760.109890331787,10
364.0,3.1764614374089567e6,9760.109890331787,10
369.0,3.176022263729647e6,9844.468060023843,10
373.0,3.175850767496289e6,9843.298145226898,10
374.0,3.175627286011481e6,9850.586263443309,10
376.0,3.175363280876992e6,9850.58653236623,10
378.0,3.175099280876992e6,9850.58653236623,10
381.0,3.175091509869783e6,9807.71164855447,10
388.0,3.174728146827706e6,9803.068575520596,10
391.0,3.173897038974738e6,9760.290130726255,10
395.0,3.1737515399760767e6,9681.115793527902,10
398.0,3.173577320124723e6,9681.065861185856,10
399.0,3.173313320124723e6,9681.065861185856,10
402.0,3.17312646002083e6,9680.935932950015,10
403.0,3.17286246002083e6,9680.935932950015,10
404.0,3.1722435065553635e6,9622.69710389246,10
407.0,3.1719084846639326e6,9613.104331579649,10
408.0,3.171650770011924e6,9618.459666798877,10
409.0,3.1713622348608426e6,9620.97203957684,10
415.0,3.170878449668278e6,9619.276810796055,10
424.0,3.170868906832617e6,9614.383092594422,10
426.0,3.170193612418419e6,9585.947286166798,10
429.0,3.168848619211998e6,9582.19469617814,10
430.0,3.168584619211998e6,9582.19469617814,10
434.0,3.168408619211998e6,9582.19469617814,10
439.0,3.1675211133937077e6,9572.058217479358,10
440.0,3.1672571133937077e6,9572.058217479358,10
446.0,3.1670316204952113e6,9576.048698154886,10
450.0,3.1667579229534804e6,9577.023659626455,10
452.0,3.1664520727492883e6,9594.4870799894,10
453.0,3.1663640727492883e6,9594.4870799894,10
455.0,3.166098903593204e6,9594.644426961604,10
457.0,3.1657315851434073e6,9542.282757558747,10
460.0,3.1652731025526e6,9457.396037943246,10
463.0,3.1642493477278543e6,9439.7325580216,10
465.0,3.164024392819706e6,9450.997822327183,10
469.0,3.163940918949106e6,9503.177639903643,10
473.0,3.1635446923589217e6,9485.90989274968,10
474.0,3.1634566923589217e6,9485.90989274968,10
475.0,3.163081211343191e6,9466.908444607687,10
478.0,3.162817671211669e6,9468.411556618144,10
480.0,3.162581921209656e6,9429.32249911228,10
482.0,3.1617296552741965e6,9425.351380429747,10
483.0,3.161700074628283e6,9423.169658324952,10
487.0,3.161172074628283e6,9423.169658324952,10
489.0,3.160083364857174e6,9479.769018509847,10
492.0,3.159374680654924e6,9479.925362331755,10
494.0,3.1587083420442855e6,9446.167736645977,10
496.0,3.1576904266293533e6,9048.387879920905,10
503.0,3.1574798193930327e6,9074.636944404516,10
504.0,3.156750438832133e6,9034.57519207898,10
508.0,3.1561395366447708e6,9033.845134199251,10
513.0,3.155479460429738e6,8962.35519789325,10
517.0,3.1552154691986144e6,8962.354927944996,10
518.0,3.154096760952031e6,8918.04416347566,10
520.0,3.153966143426911e6,8920.638563254744,10
524.0,3.1538428645686405e6,8921.497281623084,10
526.0,3.1531843124591843e6,8894.819809483326,10
527.0,3.1530083124591843e6,8894.819809483324,10
528.0,3.1527443124591843e6,8894.819809483324,10
529.0,3.1527005433831485e6,8740.86806943047,10
532.0,3.151847342718153e6,8736.52580981097,10
533.0,3.151495342718153e6,8736.52580981097,10
536.0,3.1513595508874147e6,8741.641217240902,10
539.0,3.151183045239245e6,8741.670355828286,10
540.0,3.1508445100592026e6,8737.737646130165,10
543.0,3.150204183866168e6,8708.30065312383,10
544.0,3.1499401750972914e6,8708.300923072084,10
545.0,3.1496761750972914e6,8708.300923072084,10
546.0,3.1490991612385064e6,8600.501796244895,10
550.0,3.149097591299595e6,8600.753999406938,10
551.0,3.1488480431696684e6,8599.545429940335,10
552.0,3.148541243667496e6,8551.511987248881,10
556.0,3.1478133933030413e6,8447.787056889185,10
557.0,3.147545391771497e6,8447.859580390988,10
558.0,3.1472475758517487e6,8450.57513169857,10
559.0,3.1472469975582985e6,8455.954020873414,10
560.0,3.1469991913224845e6,8442.885294208227,10
564.0,3.1469111913224845e6,8442.885294208227,10
565.0,3.1466747741201036e6,8454.85271229867,10
566.0,3.1457955864961008e6,8455.577279153405,10
567.0,3.1454435864961008e6,8455.577279153405,10
568.0,3.1452872753448156e6,8419.137080788758,10
570.0,3.1451112753448156e6,8419.137080788758,10
571.0,3.1449352753448156e6,8419.137080788758,10
573.0,3.1448472753448156e6,8419.137080788758,10
576.0,3.1447934754298446e6,8446.28412950208,10
577.0,3.1436321836130386e6,8332.956897161344,10
578.0,3.1436017806486036e6,8250.952659048175,10
580.0,3.143425754242505e6,8250.954030052022,10
581.0,3.143337754242505e6,8250.954030052022,10
582.0,3.1426206238828716e6,8235.43546843391,10
583.0,3.1425254994285326e6,8236.190644389088,10
584.0,3.1423494994285326e6,8236.190644389088,10
587.0,3.1418428754923316e6,8156.410292110823,10
588.0,3.1416668754923316e6,8156.410292110823,10
593.0,3.1414028754923316e6,8156.410292110823,10
596.0,3.1412268754923316e6,8156.410292110823,10
597.0,3.1409935344635574e6,8156.673089581629,10
598.0,3.140668965193723e6,8161.2880245512115,10
601.0,3.140492965193723e6,8161.2880245512115,10
604.0,3.140316965193723e6,8161.2880245512115,10
605.0,3.1397436904230635e6,8153.99692496355,10
608.0,3.1393916904230635e6,8153.99692496355,10
610.0,3.1391542185580665e6,8206.515934742743,10
614.0,3.1389782185580665e6,8206.515934742743,10
615.0,3.1388022185580665e6,8206.515934742743,10
618.0,3.1387143887651246e6,8206.35020727593,10
619.0,3.137915800500801e6,8209.145765025189,10
620.0,3.1375940416359743e6,8107.467479076819,10
621.0,3.1369398528324044e6,8115.65719209121,10
622.0,3.136906095287869e6,8030.798313973396,10
624.0,3.136554095287869e6,8030.798313973396,10
627.0,3.1359692500527925e6,7995.749315626893,10
628.0,3.1357052500527925e6,7995.749315626893,10
629.0,3.1354417901077336e6,7995.584502087392,10
633.0,3.1353099569331706e6,7998.442522761626,10
634.0,3.1348742346947156e6,7996.782660087764,10
637.0,3.13478659175169e6,7996.6178465482635,10
640.0,3.1344768696335074e6,8006.363199811264,10
641.0,3.134441022647549e6,7845.634914761731,10
643.0,3.134353022647549e6,7845.634914761731,10
646.0,3.1334531853062725e6,7816.302148500434,10
649.0,3.1331891853062725e6,7816.302148500434,10
650.0,3.132521110123436e6,7744.861237810149,10
653.0,3.1324852547032796e6,7757.4284931545335,10
654.0,3.132214325720497e6,7757.871142350139,10
655.0,3.131889777876159e6,7753.8336447404845,10
657.0,3.1315377748966077e6,7753.833735250369,10
658.0,3.131312111172068e6,7759.401216208569,10
661.0,3.1302567217339063e6,7725.341762326973,10
662.0,3.1300280348599018e6,7645.781018002401,10
664.0,3.1297396968827704e6,7662.026274675666,10
665.0,3.129699399854023e6,7664.898826806651,10
667.0,3.129523399854023e6,7664.898826806651,10
668.0,3.129254062268501e6,7665.19873274288,10
670.0,3.128548611106205e6,7664.0433148208085,10
672.0,3.1280827510048514e6,7597.878428030408,10
673.0,3.1277926673585777e6,7533.4236105876425,10
675.0,3.1263434475529464e6,7438.712647054519,10
676.0,3.1261674475529464e6,7438.712647054519,10
677.0,3.1261234585153023e6,7471.289451464638,10
678.0,3.125916759965894e6,7462.37263162038,10
681.0,3.125812827376263e6,7465.412237134605,10
682.0,3.125724827376263e6,7465.412237134605,10
686.0,3.125078680289927e6,7427.480708547215,10
687.0,3.124957769718204e6,7341.912807082059,10
690.0,3.124230642771707e6,7272.627625368705,10
691.0,3.1236765713547957e6,7273.926716027224,10
693.0,3.1235005713547957e6,7273.926716027224,10
702.0,3.1229956504164087e6,7379.862210146265,10
705.0,3.1229193408212187e6,7379.008843060025,10
706.0,3.1228313350096634e6,7379.009303551403,10
709.0,3.121990131358427e6,7327.710640015514,10
715.0,3.1217814679463673e6,7323.880465213086,10
717.0,3.1213081572182938e6,7309.973807230483,10
723.0,3.121204245305646e6,7263.18593668126,10
727.0,3.1211162677142173e6,7263.185129336845,10
729.0,3.120940263552428e6,7263.18520148042,10
730.0,3.120792287239149e6,7258.569223248882,10
731.0,3.120771576488399e6,7257.3128420428375,10
732.0,3.1207445552416607e6,7242.623838344426,10
734.0,3.1205685552416607e6,7242.623838344426,10
738.0,3.120304548846665e6,7242.62411999707,10
740.0,3.1200351959312265e6,7159.299557148903,10
741.0,3.1198591959312265e6,7159.299557148903,10
743.0,3.118816777144982e6,7030.688429864543,10
744.0,3.1183429286125405e6,6965.751973343972,10
745.0,3.1182797920266455e6,6962.993349853799,10
746.0,3.1180180258602486e6,7016.223355947024,10
748.0,3.11750201972744e6,7047.810602709957,10
752.0,3.117211450561318e6,7793.240105078621,10
757.0,3.116859059693652e6,7757.726299342658,10
758.0,3.11671049213752e6,7754.619042757067,10
762.0,3.116442410593293e6,7763.669312438731,10
765.0,3.116347053302607e6,7763.872842796341,10
768.0,3.1161326617996274e6,7726.023419599551,10
771.0,3.114998532293659e6,7680.620040264225,10
773.0,3.114745097315243e6,7678.2143638775115,10
774.0,3.1143098658143883e6,7761.935357187943,10
775.0,3.1142595417247564e6,7766.364362428969,10
778.0,3.1140835417247564e6,7766.364362428969,10
780.0,3.1138228551972033e6,7765.846019783916,10
783.0,3.1134719053344037e6,7764.969125442153,10
787.0,3.113311043294028e6,7771.523347748116,10
788.0,3.1130496300588436e6,7694.7373518429495,10
789.0,3.1130093008848145e6,7739.230724105403,10
791.0,3.1123731221390096e6,7745.436949600677,10
793.0,3.112305466673928e6,7742.52241445269,10
796.0,3.1119414237540523e6,7734.078218422765,10
798.0,3.1115382717315126e6,7716.784757625513,10
799.0,3.1113659248448675e6,7719.953387006838,10
805.0,3.111203239042973e6,7722.2833039226725,10
808.0,3.111201576431825e6,7722.5411353857535,10
812.0,3.1104077622808903e6,7685.993504814821,10
816.0,3.1085259545882368e6,7680.959688396341,10
820.0,3.1082620455578375e6,7680.757307301004,10
827.0,3.1077928425146155e6,7604.03432793778,10
828.0,3.107396655467769e6,7605.753382354247,10
832.0,3.1071225750068957e6,7600.9875750028905,10
833.0,3.1069465750068957e6,7600.9875750028905,10
834.0,3.1069255753184506e6,7598.315056567584,10
836.0,3.106276501286758e6,7587.487270971137,10
839.0,3.1057707915757345e6,7583.59347570485,10
841.0,3.1055830026040105e6,7586.917603158681,10
842.0,3.1054908256474645e6,7497.885939639478,10
843.0,3.1052784769360726e6,7493.349047113827,10
844.0,3.105102468060092e6,7493.349218828849,10
845.0,3.1047608133311598e6,7508.760461010604,10
846.0,3.1047330769238384e6,7511.506307404694,10
847.0,3.104256589486241e6,7442.151770878119,10
849.0,3.103916644435318e6,7349.595255704658,10
853.0,3.103735823601936e6,7297.0943907376295,10
855.0,3.103539477841053e6,7298.538528196109,10
857.0,3.102932375419738e6,7301.993110106208,10
858.0,3.102436532302961e6,7276.966298498484,10
860.0,3.1018825952070327e6,7289.818682520815,10
865.0,3.1017202755373004e6,7190.89098399873,10
869.0,3.101102752925626e6,7107.755640095484,10
872.0,3.099154724912322e6,7074.8143770314255,10
873.0,3.0991303991677584e6,7079.482411222083,10
875.0,3.0988434944940144e6,6998.534774489015,10
882.0,3.098696990657783e6,6939.628440992371,10
883.0,3.098478860379368e6,6914.274601736712,10
884.0,3.098262165168074e6,6906.825758160006,10
889.0,3.098199952317034e6,6909.58650774108,10
890.0,3.0980239255644614e6,6909.587390001898,10
892.0,3.097997109466272e6,6910.733121291021,10
893.0,3.097769849715519e6,6869.194658672987,10
894.0,3.097593849715519e6,6869.194658672987,10
903.0,3.0975808543011528e6,6870.70791811869,10
906.0,3.097394433755914e6,6872.391753275688,10
916.0,3.0969812359432355e6,6866.680889611186,10
917.0,3.0969174725202504e6,6866.300831704347,10
919.0,3.0968033377044187e6,6819.897782414849,10
921.0,3.096517612609942e6,6816.623127798828,10
924.0,3.0965176091384334e6,6816.623971487161,10
925.0,3.096514940416188e6,6808.7844964759715,10
928.0,3.095721381738041e6,6825.390328077298,10
935.0,3.0955453838811168e6,6825.389586778872,10
938.0,3.0954250245700935e6,6822.982112194586,10
939.0,3.094499860135437e6,6782.76929007919,10
941.0,3.094411860135437e6,6782.76929007919,10
944.0,3.0942346176335276e6,6782.7919457925545,10
946.0,3.094217753781113e6,6775.676524447792,10
948.0,3.094038321898251e6,6776.376859785503,10
953.0,3.093441771329672e6,6822.083442863217,10
956.0,3.093265771329672e6,6822.083442863217,10
959.0,3.092915798855296e6,6821.16550927568,10
963.0,3.092913606015129e6,6821.643329643803,10
964.0,3.092637698598678e6,6822.496783663027,10
968.0,3.0925957322244877e6,6824.49633236176,10
977.0,3.0924815746926507e6,6818.698866991137,10
980.0,3.0923055746926507e6,6818.698866991137,10
983.0,3.092117597641563e6,6799.359088464868,10
984.0,3.0921130097236796e6,6799.658267694424,10
985.0,3.090994618225298e6,6742.379823079874,10
992.0,3.0907527643238595e6,6730.9816046954675,10
1000.0,3.090641126744856e6,6734.564659064173,10
1008.0,3.0903698699693256e6,6707.412862527044,10
1018.0,3.0901070448120083e6,6706.982935832029,10
1019.0,3.090005302819169e6,6709.396340542122,10
1024.0,3.089868751377768e6,6710.689500083316,10
1025.0,3.089711774888564e6,6713.358443169467,10
1027.0,3.089278320070402e6,6706.710298634801,10
1028.0,3.0887555694373203e6,6645.0745081162195,10
1029.0,3.088598651873826e6,6646.301266344935,10
1031.0,3.088580209552186e6,6643.568841137416,10
1034.0,3.0884029116206868e6,6643.8984682164155,10
1038.0,3.0883635204020496e6,6636.344623619193,10
1043.0,3.088351850908038e6,6631.837626631231,10
1046.0,3.0880897464846084e6,6631.632664008956,10
1055.0,3.0880166118685803e6,6627.624594728043,10
1056.0,3.088003406480921e6,6629.678900495113,10
1060.0,3.087849967990876e6,6633.353046036931,10
1062.0,3.0873416953669507e6,6650.9791583953,10
1076.0,3.087251591091967e6,6590.506747393684,10
1085.0,3.0872146889056354e6,6527.853570861056,10
1101.0,3.087177473963349e6,6513.25619409591,10
1104.0,3.0870272837590184e6,6518.712726149459,10
1111.0,3.087006308447812e6,6519.909838640908,10
1113.0,3.0867615121246413e6,6499.366388402703,10
1121.0,3.086757703126352e6,6425.849462669478,10
1122.0,3.0866846865732055e6,6297.643903438613,10
1126.0,3.086616210529767e6,6257.8818449497385,10
1129.0,3.0864600768761593e6,6171.959844088408,10
1132.0,3.0864349402067005e6,6172.437091506749,10
1135.0,3.086389274956464e6,6114.927819079954,10
1141.0,3.08630637433954e6,6111.584357750256,10
1142.0,3.086248737852981e6,6109.798786828933,10
1146.0,3.0860854760820144e6,6112.332884952098,10
1148.0,3.086085378758649e6,6112.338222089953,10
1152.0,3.086083297463598e6,6112.513976619953,10
1157.0,3.086035160965865e6,6124.038522087979,10
1158.0,3.086006585970913e6,6122.320072972985,10
1159.0,3.0858867681249613e6,6118.821595191743,10
1162.0,3.0856876853061104e6,6131.8951557552955,10
1186.0,3.085549687493619e6,6132.369463812616,10
1187.0,3.085536803895329e6,6133.755286879195,10
1194.0,3.085484447760133e6,6129.887533987949,10
1197.0,3.0854512005357184e6,6055.8759034822615,10
1199.0,3.0853378423819565e6,6062.926107983018,10
1220.0,3.085330558484773e6,6057.039305722182,10
1222.0,3.085329007472216e6,6052.259463809791,10
1223.0,3.0852777348889867e6,5958.273962733124,10
1229.0,3.0852312597107263e6,5978.662031178543,10
1235.0,3.085197630446478e6,5890.366825642528,10
1253.0,3.085115432274918e6,5889.401260024197,10
1262.0,3.085051620223179e6,5888.112286035206,10
1263.0,3.085010736040989e6,5889.332156154398,10
1269.0,3.0849562473877403e6,5887.94701429725,10
1271.0,3.0849256713389596e6,5886.992852591108,10
1276.0,3.084920730669401e6,5889.732058591351,10
1279.0,3.084867032847558e6,5893.084937289643,10
1293.0,3.0848549835263123e6,5893.457286423854,10
1303.0,3.084760396541479e6,5896.233574334609,10
1316.0,3.0846149864840917e6,5891.624756123379,10
1327.0,3.084544497640846e6,5884.431534062421,10
1330.0,3.084432238631231e6,5883.701657666408,10
1336.0,3.0840165521794036e6,5875.792664361116,10
1337.0,3.084013755297958e6,5867.95637649903,10
1341.0,3.084004260960969e6,5863.061963109276,10
1347.0,3.0839943849039134e6,5858.12012599138,10
1351.0,3.083909001191958e6,5841.818384443763,10
1352.0,3.083818943070133e6,5841.993443956573,10
1354.0,3.083530180200533e6,5854.856820127681,10
1358.0,3.0834500924481284e6,5854.437326643699,10
1363.0,3.0833600906463233e6,5869.75585156768,10
1364.0,3.0833438803990846e6,5824.504753358622,10
1367.0,3.083331439754117e6,5824.639223940922,10
1373.0,3.08325547991707e6,5823.313737362366,10
1377.0,3.0832303705133903e6,5825.104062077559,10
1383.0,3.0832204294536444e6,5826.411642313151,10
1386.0,3.083212955639173e6,5826.830776673079,10
1399.0,3.083108022860878e6,5828.543433421836,10
1401.0,3.0830200198813276e6,5828.543523931721,10
1413.0,3.082947988438682e6,5826.904367306789,10
1421.0,3.082810308590391e6,5819.672252824974,10
1423.0,3.082517326313601e6,5810.7490284102805,10
1428.0,3.082511701609011e6,5807.734179584686,10
1456.0,3.082511554341376e6,5807.815708543118,10
1460.0,3.0824591859843694e6,5804.3328133884015,10
1464.0,3.082344441068812e6,5811.0699835110545,10
1469.0,3.0822863507823236e6,5811.06851076,10
1492.0,3.0822771890673386e6,5813.842263057876,10
1500.0,3.0822646032647477e6,5822.154707021214,10
1519.0,3.0821605991004957e6,5820.696146143768,10
1534.0,3.082115329474942e6,5821.40169842449,10
1544.0,3.082069610677962e6,5823.058079464889,10
1620.0,3.08185912947652e6,5829.659419764208,10
1681.0,3.0818481659641094e6,5827.145986429527,10
1685.0,3.081805167937883e6,5828.867964915292,10
1692.0,3.080467972451833e6,5900.50231176391,10
1700.0,3.0797839612643407e6,5852.382983632712,10
1793.0,3.0797333978368687e6,5885.960265560911,10
1800.0,3.0797241244811714e6,5880.980191838593,10
1821.0,3.078893899815558e6,5948.508604256683,10
1829.0,3.0788138566403887e6,5906.835205503567,10
1841.0,3.0787429812369775e6,5903.478748984458,10
1861.0,3.078541483717244e6,5868.4222055294185,10
1883.0,3.0785381572457543e6,5870.60812991535,10
1884.0,3.078534621724735e6,5864.512065488886,10
1897.0,3.076751743754195e6,5964.1927027459,10
1899.0,3.0767458431032565e6,5965.392285196988,10
1910.0,3.07656273807462e6,5939.66857949775,10
1939.0,3.0765592025535996e6,5933.572515071285,10
1946.0,3.07649457384947e6,5938.054178597099,10
1954.0,3.075960798442932e6,5955.238927570184,10
1961.0,3.075690923794171e6,5971.97502479453,10
2037.0,3.07565698068555e6,5977.398905397737,10
2040.0,3.0742538017152213e6,5994.536328806449,10
2058.0,3.07424758899234e6,5983.749328390274,10
2063.0,3.0730134931046767e6,5991.612196697883,10
2070.0,3.072940661678654e6,5991.909515549591,10
2254.0,3.072402341651543e6,6006.929208325073,10
2277.0,3.0716882667334443e6,6063.064703879961,10
2284.0,3.071145906177464e6,6156.5293250264585,10
2295.0,3.071013414063798e6,6181.449618654131,10
2340.0,3.070418872579465e6,6268.280952774997,10
2350.0,3.070412121557134e6,6254.396567773743,10
2403.0,3.0703337021181183e6,6259.284715925557,10
2420.0,3.0703105960065513e6,6258.43312780803,10
2447.0,3.07024264985146e6,6256.677733512899,10
2491.0,3.0702016105254823e6,6267.361861661656,10
2557.0,3.070179652760224e6,6273.138969358176,10
2570.0,3.0701620815432393e6,6274.412427962058,10
2644.0,3.0701266624411577e6,6277.87627224266,10
2659.0,3.0700884913492226e6,6175.802799718885,10
2766.0,3.0700699364947034e6,6187.697004386363,10
2776.0,3.070043357456451e6,6176.334911222666,10
2806.0,3.0697512064498113e6,6190.585139998826,10
2819.0,3.069652394744479e6,6188.309272849727,10
2824.0,3.069592588068691e6,6180.592685736663,10
2830.0,3.0689498115550107e6,6207.552652058537,10
2836.0,3.0688618115550107e6,6207.552652058537,10
2853.0,3.0688139835785753e6,6161.245930397101,10
2859.0,3.0687369303576113e6,6173.397585564413,10
2885.0,3.0686492625126475e6,6173.377064552268,10
2904.0,3.0685823888792507e6,6147.594542780398,10
2910.0,3.0684935985223562e6,6147.755070011495,10
2961.0,3.0684862614906966e6,6147.7993679036745,10
3306.0,3.068326878977409e6,6154.312285909745,10
3457.0,3.068299463926712e6,6154.373496096457,10
3485.0,3.068172630114679e6,6150.410359139852,10
3527.0,3.0681445145759825e6,6138.375355632101,10
3604.0,3.0681369033765118e6,6138.641436724686,10
3613.0,3.068103888929829e6,6140.259078223662,10
3625.0,3.067951617208641e6,6143.939143355474,10
3646.0,3.0679388317094045e6,6145.657229658329,10
3658.0,3.0676357669273317e6,6178.711054122299,10
3838.0,3.0676337041936875e6,6178.77904664992,10
3902.0,3.067489684736552e6,6186.229444430521,10
3910.0,3.0674651781185893e6,6186.503456810435,10
3930.0,3.0674525406508157e6,6189.00069417282,10
3962.0,3.0670548627233184e6,6223.348178269899,10
4045.0,3.0670499658100507e6,6176.08394342298,10
4132.0,3.066911216391839e6,6243.646839533162,10
4138.0,3.066804337684789e6,6244.9372486210505,10
4163.0,3.066694787470491e6,6240.193187988706,10
4177.0,3.066688764201224e6,6237.0729655018395,10
4189.0,3.06662827925825e6,6239.058536320604,10
4215.0,3.0665863950969824e6,6236.080860193184,10
4219.0,3.0663889125150926e6,6266.115421708084,10
4349.0,3.0663824772460465e6,6271.049530575888,10
4351.0,3.0663568379209293e6,6272.890093317128,10
4365.0,3.0660997377656694e6,6335.869506772779,10
4366.0,3.0659411424230356e6,6355.012964250176,10
4367.0,3.064689181835613e6,6399.541235273244,10
4369.0,3.064679230606019e6,6399.749912001867,10
4371.0,3.064581991747884e6,6409.371679545056,10
4373.0,3.0645792955139917e6,6409.47183654698,10
4386.0,3.0639677244587163e6,6473.231907721864,10
4391.0,3.0638341874736277e6,6487.497742311201,10
4420.0,3.06375333368749e6,6472.9886462952645,10
4478.0,3.0637365018146816e6,6472.324269904877,10
4487.0,3.0636658381483685e6,6466.453832109407,10
4506.0,3.0635600140008153e6,6467.11981831588,10
4525.0,3.0634074494365025e6,6467.326018046382,10
4535.0,3.0633816932560494e6,6467.935575307443,10
4538.0,3.063359280705956e6,6466.985652108339,10
4539.0,3.0619821159611596e6,6541.187225009819,10
4546.0,3.0617373060383694e6,6565.794067574003,10
4547.0,3.0616613385630148e6,6565.409636315378,10
4554.0,3.0614181889766622e6,6597.614056827408,10
4572.0,3.0614060531389792e6,6599.595515037877,10
4587.0,3.06138675435293e6,6631.139476744598,10
4589.0,3.0613859534355807e6,6631.300478434581,10
4590.0,3.0612037525184276e6,6652.994300558048,10
4675.0,3.0611257037480217e6,6652.785623829424,10
4704.0,3.060746212259357e6,6698.865317914581,10
4709.0,3.0605184355972717e6,6773.539465144259,10
4723.0,3.0603961279677516e6,6787.942179009688,10
4744.0,3.060284232359662e6,6796.506335821284,10
4781.0,3.0602508024563845e6,6795.057254383724,10
4852.0,3.0600942474971944e6,6796.393777167848,10
4944.0,3.0597344274024935e6,6793.203283861721,10
5053.0,3.0595477803963963e6,6787.613079186488,10
5088.0,3.0595438439854616e6,6784.687960367769,10
5090.0,3.0595418318348234e6,6799.89344487414,10
5108.0,3.0595391347311777e6,6800.191590408674,10
5111.0,3.059385845105461e6,6776.768248950034,10
5118.0,3.058335792936076e6,6852.834346173071,10
5122.0,3.0583081089631873e6,6874.540084131315,10
5123.0,3.0581319131345726e6,6860.1293828521375,10
5130.0,3.0579965472956803e6,6858.876727840599,10
5138.0,3.057506990463677e6,6829.953157335801,10
5144.0,3.0570355566947707e6,6817.811867085156,10
5148.0,3.0570343473317516e6,6827.459249970407,10
5173.0,3.057007384494864e6,6851.57243417767,10
5180.0,3.056034387410863e6,6859.670911314209,10
5338.0,3.0560173204469867e6,6856.648106663577,10
5361.0,3.056008380362637e6,6856.911588073412,10
5377.0,3.056005155689393e6,6857.298259520472,10
5383.0,3.055935291330968e6,6858.29652366298,10
5394.0,3.0558917036490585e6,6860.4682533585055,10
5402.0,3.0546604142451747e6,6937.063825420366,10
5423.0,3.054648129207001e6,6937.684628989491,10
5433.0,3.0546383574516485e6,6941.037488435014,10
5438.0,3.054605796974951e6,6938.678517893738,10
5450.0,3.0545625175109557e6,6943.663010695358,10
5453.0,3.0545282835292844e6,6940.602216212459,10
5472.0,3.054450138605402e6,6945.482436541466,10
5586.0,3.0544183403197452e6,6942.355778182673,10
5600.0,3.054418282995424e6,6942.356610797867,10
5658.0,3.054346963937967e6,6949.1236400664875,10
5716.0,3.054201586145523e6,6954.119221813324,10
5720.0,3.054143540386212e6,6954.117749062268,10
5746.0,3.0541190776148415e6,6948.345504704239,10
5755.0,3.0540686465643607e6,6947.663165771078,10
5803.0,3.053958977670158e6,6949.9826476612925,10
5822.0,3.053915307772617e6,6952.161728243079,10
5825.0,3.0538359156556427e6,6953.00466707441,10
5882.0,3.053684068965205e6,6959.70685420486,10
5964.0,3.053613836102749e6,6956.628280256198,10
6031.0,3.053559569350426e6,6958.98639854718,10
6043.0,3.053510152298119e6,6954.85851219311,10
6045.0,3.0534856642910196e6,6957.399119425616,10
6076.0,3.053206879576384e6,6959.884252115284,10
6084.0,3.053173508046833e6,6924.339717999683,10
6159.0,3.053054615030527e6,6921.42878587594,10
6167.0,3.0529620799631653e6,6929.809548846644,10
6169.0,3.05296132097227e6,6929.848521487479,10
6180.0,3.052951881539751e6,6924.955517643776,10
6185.0,3.0529106660580793e6,6921.283494358237,10
6240.0,3.0528016620779536e6,6914.759424595277,10
6411.0,3.052154783189988e6,6922.47811252747,10
6483.0,3.0519294561731583e6,6944.484096186265,10
6619.0,3.0519057783298e6,6944.8000494747175,10
6620.0,3.051886511875063e6,6945.041669138356,10
6641.0,3.051480287418957e6,6967.901202712013,10
6642.0,3.051445771219229e6,6908.884103086585,10
6656.0,3.0514337303871405e6,6909.334006967892,10
6689.0,3.051358672969046e6,6926.262973295454,10
6691.0,3.051322244923098e6,6932.05599670548,10
6803.0,3.051309113246133e6,6932.9001411458285,10
6815.0,3.0513090166976936e6,6932.899522176098,10
7054.0,3.0509740485763466e6,6941.42386716403,10
7061.0,3.0500778547924943e6,7000.945428921671,10
7066.0,3.0500241123326467e6,7007.519535230074,10
7125.0,3.049520255573808e6,7068.523497276956,10
7196.0,3.0494864551251223e6,7069.155559658007,10
7229.0,3.0493769969577882e6,7071.34554427086,10
7268.0,3.049097551418587e6,7084.392828925302,10
7275.0,3.049084038184923e6,7086.355871814621,10
7280.0,3.049078276009294e6,7086.608667672823,10
7285.0,3.0490453879576484e6,7088.825481292389,10
7299.0,3.049022549120815e6,7091.338513370235,10
7320.0,3.048885406207477e6,7093.128058711278,10
7326.0,3.0484523890716876e6,7079.878287607101,10
7343.0,3.0481906727453964e6,7094.646432587788,10
7349.0,3.0478626412442112e6,7132.9294678163005,10
7370.0,3.0478275092965104e6,7129.373302383958,10
7378.0,3.0478179938378874e6,7124.472969775949,10
7402.0,3.047755482198435e6,7123.575875515325,10
7419.0,3.047734667301903e6,7121.867212478124,10
7431.0,3.0476305249605263e6,7123.197203349066,10
7438.0,3.0475895064338697e6,7126.681882590374,10
7451.0,3.0475876239226274e6,7128.63337086176,10
7466.0,3.047558229894378e6,7126.469728551363,10
7467.0,3.0474727090398623e6,7129.58149496495,10
7483.0,3.047453736881696e6,7127.793950852358,10
7492.0,3.0471754767006454e6,7135.860090228331,10
7517.0,3.0470885759749566e6,7160.486576540102,10
7540.0,3.0470180569430524e6,7154.5677518086495,10
8007.0,3.0466145715551646e6,7144.27305409149,10
8056.0,3.0466118137655044e6,7111.1907634729305,10
8061.0,3.04657441338971e6,7132.369683752603,10
8124.0,3.0464924534668345e6,7136.1598248382725,10
8171.0,3.0464716318055885e6,7141.3783729860315,10
8196.0,3.0463723643571986e6,7157.7548876094925,10
8234.0,3.0462204901491897e6,7093.036226862583,10
8237.0,3.046059037090263e6,7102.301678960628,10
8300.0,3.0458830431228927e6,7102.301420583458,10
8388.0,3.0456362930960483e6,7121.309975678169,10
8443.0,3.0456189111855393e6,7121.713894404893,10
8454.0,3.045548536648304e6,7121.303617219915,10
8525.0,3.045522882154964e6,7133.832023752424,10
8533.0,3.0454828755443897e6,7153.255773021815,10
8536.0,3.04547367761731e6,7156.033508892263,10
8665.0,3.045460199612246e6,7152.060800904766,10
8705.0,3.0454213726024134e6,7151.647892365043,10
8722.0,3.0454125106932586e6,7146.387593299165,10
8846.0,3.043649254293087e6,7219.705243638532,10
8860.0,3.0432270853413315e6,7225.799425396956,10
8902.0,3.042998983346972e6,7229.229242083291,10
9051.0,3.0428822176789697e6,7237.775136874379,10
9104.0,3.042879036840545e6,7231.217933832251,10
9174.0,3.042845165116516e6,7218.672889740608,10
9260.0,3.0428106859292896e6,7201.969323880394,10
9424.0,3.0427860995122064e6,7205.162318799266,10
9667.0,3.0427557419418683e6,7200.7349471255675,10
9938.0,3.0427473286845973e6,7200.679958838984,10
9950.0,3.0427227610750496e6,7203.3832352898535,10
9959.0,3.0424850405754903e6,7213.016748595883,10
9967.0,3.0424063492297204e6,7212.876589994898,10
10083.0,3.042391710993579e6,7237.961864933466,10
10126.0,3.042233067393852e6,7240.64830112262,10
10180.0,3.04214777163067e6,7231.408551116326,10
10194.0,3.042080875984897e6,7219.506671848649,10
10196.0,3.041895131545873e6,7235.082494214878,10
10481.0,3.041847629298686e6,7237.234755914277,10
10486.0,3.0418363481375454e6,7237.759891717457,10
10498.0,3.0414541387485466e6,7288.167884657241,10
10545.0,3.0414505837349594e6,7288.4298388485495,10
10555.0,3.0414302807631865e6,7325.518881867194,10
10626.0,3.041428624068463e6,7325.902467927513,10
10678.0,3.041405905456499e6,7327.175096990877,10
10679.0,3.0411994502499946e6,7333.098861631438,10
10716.0,3.0411025099816727e6,7342.494840660418,10
10757.0,3.040815611442197e6,7370.582999759581,10
10788.0,3.040682074457108e6,7384.848834348918,10


==> traj_sub20p0_initdefault_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.2260692315594773e6,2607.2043113137993
1,1,13.947,3.2221065577671216e6,3436.0017539947135
2,1,23.63,3.2194665577671216e6,3436.0017539947135
4,1,44.564,3.2180551397889187e6,3344.2468588200736
5,1,52.667,3.2180449657746125e6,3343.086967513087
7,1,79.817,3.2178356374022732e6,3483.714204007002
9,1,98.943,3.2153269610265484e6,3533.0778917668863
10,1,106.604,3.214028604055045e6,3421.47217854982
11,1,115.972,3.2132183408020623e6,3409.6065580382415
15,1,146.097,3.2105952694485304e6,3404.662151853227
17,1,163.154,3.2084788093906497e6,3412.0435910420174
20,1,194.877,3.2078812824742105e6,2938.5317848621994
22,1,209.595,3.205730461684608e6,2980.719806483584
23,1,217.278,3.204850461684608e6,2980.719806483584
25,1,231.966,3.202241772443525e6,2976.6097159239744
26,1,238.696,3.201361772443525e6,2976.6097159239744
27,1,244.996,3.198300123862764e6,2942.4856328673523
28,1,252.353,3.1981745588490586e6,2960.1093784122495
29,1,258.418,3.1955345588490586e6,2960.1093784122495
31,1,274.898,3.1947028053346314e6,2944.8352860181435
32,1,280.869,3.1920628053346314e6,2944.8352860181435
33,1,287.769,3.1898855978918886e6,2890.467821057979
34,1,293.255,3.1847312547915666e6,2868.0339438666665
35,1,299.663,3.154418128686169e6,6274.697215072767
36,1,305.174,3.153767553879725e6,5777.21058421287
38,1,315.026,3.1509424743491844e6,5793.539695400085
40,1,325.316,3.149987661286682e6,5796.968492829629
43,1,339.866,3.148036013701791e6,5808.902473756418
46,1,354.178,3.1408549753943793e6,6017.803648153575
47,1,359.952,3.1397052157481005e6,5983.921450846932
48,1,364.476,3.1370652157481005e6,5983.921450846932
50,1,373.319,3.1353502534145303e6,5972.22230287747
51,1,377.842,3.1344702534145303e6,5972.22230287747
54,1,390.737,3.1340781454790505e6,5467.944185069134
57,1,403.613,3.1305286108243903e6,4885.555894493594
58,1,407.607,3.127951464304307e6,4939.109246685877
63,1,426.325,3.126261856827521e6,4665.873443460208
65,1,438.666,3.1258125346004707e6,4276.534202275957
69,1,451.793,3.1227540325585497e6,4451.168405905404
70,1,454.997,3.120102340997709e6,4452.741875627458
73,1,468.654,3.1192676022917083e6,4974.5400513920595
75,1,473.719,3.1183876022917083e6,4974.5400513920595
77,1,479.9,3.1160301022715806e6,4583.6494763334285
78,1,483.054,3.115734295812443e6,4561.832255285477
81,1,491.683,3.113047453789944e6,4563.395693504557
82,1,494.041,3.106384067683554e6,4225.819436646759
90,1,513.011,3.1059656904131398e6,3661.9173632092293
91,1,513.385,3.099783305533222e6,3510.9200735867457
103,1,519.857,3.0984771302820174e6,3536.8640713775876
115,1,524.378,3.097244341699313e6,3545.45125506097
118,1,525.722,3.0969179927530866e6,3580.024364097382
147,1,540.437,3.096850832068899e6,3609.4869679864887
884,1,925.348,3.0968241448464477e6,3531.092217874586
2349,1,1692.174,3.083452189985942e6,4247.435686360771
2357,1,1699.669,3.076612078111022e6,3766.2424050488057
2576,1,1883.126,3.0765788133961265e6,3788.1016489081244
2579,1,1884.289,3.07654345818593e6,3727.1410046434708
2614,1,1899.19,3.0764844516765494e6,3739.136829154356
2709,1,1939.102,3.0764490964663518e6,3678.1761848897027
3020,1,2276.602,3.0693083472853666e6,4239.5311404385875
3137,1,2402.928,3.068524152895207e6,4288.412621956723
3167,1,2420.153,3.0682930917795347e6,4279.896740781456
3216,1,2447.109,3.0676136302286265e6,4262.342797830146
3374,1,2556.896,3.067394052576049e6,4320.113874795347
3385,1,2569.843,3.067218340406201e6,4332.848460834172
4691,1,4131.868,3.065830846224084e6,5008.477421935999
4795,1,4350.705,3.0655744529729085e6,5026.883049348402
4807,1,4365.543,3.0639884995465726e6,5218.31762412238
4810,1,4367.339,3.051468893672347e6,5663.600334353049
4812,1,4368.66,3.0513693813764076e6,5665.687101639291
4815,1,4371.123,3.0503969927950553e6,5761.904777071177
4850,1,4390.961,3.049061622944162e6,5904.563122964549
5070,1,4674.884,3.048281135240102e6,5902.476355678306
5560,1,5117.631,3.037780613546248e6,6663.137327908677
6182,1,5963.866,3.037078284921695e6,6632.351588422063
6273,1,6031.12,3.036535617398464e6,6655.932771331892
6289,1,6043.428,3.0360414468753906e6,6614.6539077911775
6291,1,6044.786,3.0357965668043955e6,6640.059980116235
6472,1,6180.496,3.035702172479213e6,6591.129941679206
6479,1,6185.271,3.035290017662493e6,6554.409708823813
9403,1,9959.014,3.0329128126669014e6,6650.744841884105
9785,1,10715.519,3.0319434099836834e6,6744.704632173903
9846,1,10787.95,3.030608040132791e6,6887.362978067274


==> traj_sub20p0_initdefault_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.226069231559483e6,2607.204311313794
1,10,13.962,3.2238767727890005e6,3432.705483204706
7,10,78.646,3.1992699901740486e6,7302.657231643666
8,10,92.37,3.1974265137372804e6,9652.605442670314
10,10,128.173,3.1865150716588637e6,10480.863883851507
11,10,144.165,3.1830330527193155e6,10752.528087352857
13,10,176.178,3.1807839275869154e6,11596.523494598681
15,10,205.552,3.1756761099416073e6,11581.690308745894
18,10,252.663,3.1704484977326286e6,11531.601657086458
19,10,266.248,3.166773255840266e6,11387.380319531274
21,10,298.861,3.1603245940547166e6,11325.313572516094
24,10,336.402,3.15990301541908e6,11448.453136784681
29,10,397.898,3.158160816905543e6,11447.953813364207
30,10,409.477,3.155275465394726e6,11473.077541143834
32,10,434.241,3.153515465394726e6,11473.077541143834
35,10,462.61,3.1504773537402675e6,11353.020972939374
39,10,487.163,3.1469573537402675e6,11353.020972939374
40,10,491.521,3.1451973537402675e6,11353.020972939374
41,10,495.677,3.1425573537402675e6,11353.020972939374
46,10,528.55,3.14211966297991e6,9813.503572410817
47,10,532.142,3.14123966297991e6,9813.503572410817
48,10,535.73,3.1398817446725275e6,9864.657646710144
51,10,546.312,3.1376316060846816e6,8786.666378438233
55,10,568.234,3.1360684945718315e6,8422.264394791766
61,10,595.537,3.1343084945718315e6,8422.264394791766
62,10,598.428,3.1310628018734823e6,8468.413744487603
63,10,601.303,3.1293028018734823e6,8468.413744487603
64,10,604.138,3.1275428018734823e6,8468.413744487603
67,10,615.222,3.1257828018734823e6,8468.413744487603
68,10,617.954,3.124904503944065e6,8466.75646981947
69,10,620.663,3.1210026159083685e6,8548.653599963378
72,10,628.066,3.1183626159083685e6,8548.653599963378
75,10,648.92,3.1157226159083685e6,8548.653599963378
77,10,653.606,3.1130133260805407e6,8553.080091919424
79,10,658.146,3.110756688835146e6,8608.75490150144
82,10,664.706,3.110353718547675e6,8637.480422811286
86,10,671.83,3.10968831402458e6,8347.992533338916
87,10,672.859,3.1067874775618394e6,7703.444358911246
89,10,674.692,3.100113456428487e6,6808.129155105572
90,10,675.465,3.0975110488069067e6,6802.424592018151
97,10,687.473,3.096643731437292e6,5893.249577705871
100,10,689.518,3.0895302037849086e6,5310.232831509057
197,10,775.307,3.0890269628885905e6,5354.522883919318
221,10,791.369,3.0888855331022427e6,5357.991747410297
223,10,792.638,3.0882089784514257e6,5328.8463959304345
228,10,796.288,3.0845685492526717e6,5244.4044356311815
583,10,1401.27,3.0836885194571596e6,5244.405340730033
882,10,1792.746,3.083182885182441e6,5580.178160012013
895,10,1820.906,3.074880638526306e6,6255.462284192916
900,10,1829.182,3.0740802067746143e6,5838.728296661757
907,10,1841.015,3.073371452740501e6,5805.163731470678
923,10,1860.819,3.071356477543169e6,5454.598296920277
950,10,1897.414,3.0535276978377663e6,6451.404669490407
983,10,1945.949,3.052881410796468e6,6496.22130474855
990,10,1954.141,3.0475436567310877e6,6668.0687944793945
999,10,1960.508,3.0448449102434786e6,6835.429766722858
2212,10,4162.725,3.0437494081004956e6,6787.989160399411
2427,10,4349.294,3.043685055410034e6,6837.3302490774495
4674,10,8860.022,3.039463365892486e6,6898.272066661695


==> traj_sub20p0_initdefault_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.2260692315594703e6,2607.2043113137956
1,2,13.204,3.2221065577671104e6,3436.001753994712
3,2,33.644,3.2160503737075436e6,3356.986405497808
13,2,158.295,3.2090071967381416e6,4555.419257020869
16,2,196.331,3.198180112508216e6,5672.65218428672
17,2,207.942,3.1882676731919637e6,7714.359144672861
20,2,257.117,3.1882572344161547e6,9410.619586522665
22,2,283.407,3.1856172344161547e6,9410.619586522665
24,2,307.864,3.184745905242294e6,9410.390342401044
25,2,319.529,3.182985905242294e6,9410.390342401044
26,2,332.298,3.181225905242294e6,9410.390342401044
28,2,356.241,3.1785445885276487e6,10032.36876635336
29,2,369.241,3.174152851734546e6,10875.950463273917
31,2,391.461,3.171512851734546e6,10875.950463273917
32,2,404.053,3.168872851734546e6,10875.950463273917
33,2,415.347,3.167112584365192e6,10875.959636096719
36,2,450.22,3.1643756089478815e6,10885.709250812399
39,2,487.083,3.1626156089478815e6,10885.709250812399
41,2,508.338,3.16085534813614e6,10885.717217955227
44,2,544.832,3.15909534813614e6,10885.717217955227
45,2,556.279,3.1570789072310813e6,10897.370966364624
47,2,576.131,3.1565409080813723e6,11168.841453497855
49,2,597.358,3.154207497793638e6,11171.469428205903
51,2,618.805,3.1515017028391687e6,11199.422306215965
52,2,628.64,3.1488671033885796e6,11197.77417082096
53,2,639.653,3.1457698822067585e6,11295.22770345097
58,2,691.038,3.1431786460000463e6,11304.762518824367
59,2,702.349,3.1381294366161814e6,12364.11746001477
61,2,722.783,3.1372586267767036e6,11947.911311408041
63,2,742.747,3.1336375947438655e6,11596.582166371962
65,2,761.783,3.131907415798177e6,11675.023170513294
69,2,797.78,3.1313609654500275e6,11505.378680020553
71,2,815.625,3.112542888523495e6,11455.040515835752
75,2,848.93,3.109143438014267e6,10529.475364101136
76,2,856.797,3.1048270282311877e6,10565.668920816726
77,2,860.185,3.0992876572719044e6,10694.192761040033
144,2,1027.675,3.0940601509410837e6,10077.834855854217
145,2,1029.141,3.092490975306138e6,10090.102438141368
156,2,1056.463,3.0923589214295456e6,10110.64549581208
185,2,1121.669,3.0916287558980794e6,8828.589903503429
190,2,1132.016,3.0913773892034916e6,8833.362377686835
212,2,1157.271,3.09089602422616e6,8948.6078323671
241,2,1197.455,3.090563551982013e6,8208.49152731022
272,2,1228.796,3.090098800199409e6,8412.3722117644
277,2,1234.955,3.089762507556919e6,7529.420156404248
309,2,1263.372,3.089353665735023e6,7541.618857596187
392,2,1363.5,3.089191563262631e6,7089.107875505606
404,2,1385.762,3.089116825117916e6,7093.299219104886
606,2,1685.104,3.088686844855656e6,7110.519003962533
783,2,1910.264,3.08689118974266e6,6854.883460336463
855,2,2057.81,3.0868290625138474e6,6747.013456174699
1057,2,2775.983,3.086563272131321e6,6633.3925245377395
1077,2,2823.787,3.0859652053734446e6,6556.226653407097
1082,2,2836.198,3.0850852053734446e6,6556.226653407097
1093,2,2858.991,3.084314673163802e6,6677.743205080224
1113,2,2904.025,3.083645936829833e6,6419.91798736152
1138,2,2960.969,3.0835725665132385e6,6420.360966283307
1425,2,3658.343,3.0805419186925134e6,6750.899210923013
1560,2,3961.879,3.0765651394175426e6,7094.374051893802
1604,2,4044.711,3.0765161702848687e6,6621.73170342461
1695,2,4138.381,3.075447383214367e6,6634.635794303493
1738,2,4177.304,3.0753871505216965e6,6603.43356943483
1753,2,4188.924,3.074782301091955e6,6623.289277622476
1785,2,4215.11,3.0743634594792835e6,6593.51251634828
1920,2,4365.235,3.0717924579266883e6,7223.306650904779
1926,2,4372.659,3.071765495587768e6,7224.308220924007
1934,2,4386.099,3.0656497850350165e6,7861.908932672865
1953,2,4420.328,3.0648412471736427e6,7716.817972513491
1998,2,4477.79,3.064672928445559e6,7710.174208609621
2007,2,4486.917,3.0639662917824285e6,7651.469830654922
2023,2,4505.923,3.062908050306895e6,7658.12969271966
2043,2,4525.101,3.061382404663771e6,7660.19169002467
2053,2,4535.04,3.0611248428592323e6,7666.287262635278
2056,2,4537.787,3.060900717358301e6,7656.788030644239
2065,2,4546.866,3.06014104260475e6,7652.943718057993
2092,2,4571.973,3.0600196842279183e6,7672.758300162685
2110,2,4588.662,3.060011675054431e6,7674.368317062525
2111,2,4589.531,3.0581896658828985e6,7891.306538297198
3059,2,6239.884,3.057099626081645e6,7826.065840667616
3960,2,8007.048,3.053064772202764e6,7723.118863496029
4078,2,8233.56,3.051546030122676e6,7075.932256026937
4122,2,8300.35,3.0497860904489737e6,7075.929672255246
4224,2,8387.558,3.0473185901805293e6,7266.015223202359
4283,2,8524.929,3.047062045247131e6,7391.299288527445
4285,2,8532.665,3.046661979141387e6,7585.536781221363
4410,2,8901.737,3.044380959197792e6,7619.834948084704
4560,2,9259.596,3.044036167325524e6,7452.799289482571
4989,2,9938.283,3.0439520347528127e6,7452.24940661674
5003,2,9949.716,3.043706358657334e6,7479.282171125432
5023,2,9967.323,3.0429194451996367e6,7477.8805851155885
5205,2,10125.558,3.0413330092023686e6,7504.744947007124
5266,2,10179.653,3.0404800515705487e6,7412.347446944187
5285,2,10195.748,3.03862260718031e6,7568.1056706065
5486,2,10497.886,3.0348005132903242e6,8072.185600004334


==> traj_sub20p0_initdefault_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.226069231559472e6,2607.2043113137934
1,3,13.935,3.2212265577671146e6,3436.0017539947116
2,3,25.622,3.195010197910298e6,5907.66424540258
3,3,40.729,3.179616623574484e6,9229.533035174127
31,3,381.334,3.1795389135024003e6,8800.784197056542
32,3,390.873,3.1742599429082014e6,8877.277866921457
33,3,398.98,3.1716199429082014e6,8877.277866921457
34,3,407.045,3.16826972399389e6,8781.350143793332
35,3,415.045,3.1651921394375945e6,8764.388683162688
36,3,424.085,3.1650967110809856e6,8715.451501146346
40,3,457.369,3.1631781260336144e6,8193.482942512785
41,3,465.479,3.160928576952136e6,8306.135585568622
42,3,473.051,3.156966311050295e6,8133.458114028989
43,3,481.69,3.156076510073517e6,8135.788836982868
44,3,489.305,3.1456304073209087e6,8721.399975344482
46,3,504.128,3.141856601711913e6,8320.78245208915
48,3,518.031,3.135944118696667e6,7879.322942790787
50,3,526.264,3.1320077558529326e6,7786.94840728898
52,3,531.631,3.1243557492029704e6,7743.525811093987
53,3,533.042,3.1208357492029704e6,7743.525811093987
57,3,539.073,3.1190706927212738e6,7743.817196967829
58,3,540.419,3.115752501605034e6,7675.027496097492
60,3,542.719,3.1093492396746925e6,7380.6575660341505
63,3,546.066,3.1075892396746925e6,7380.6575660341505
66,3,550.524,3.1050937583754305e6,7368.571871368153
70,3,556.859,3.1050537430599895e6,7369.297106386185
72,3,559.032,3.1050479601254873e6,7423.085998134605
77,3,569.589,3.1032879601254873e6,7423.085998134605
78,3,570.64,3.1015279601254873e6,7423.085998134605
80,3,573.287,3.1006479601254873e6,7423.085998134605
83,3,576.795,3.0962333317867923e6,7142.526331572764
84,3,577.59,3.095929302142444e6,6322.483950441067
87,3,579.877,3.0941690380814564e6,6322.49766047954
88,3,580.585,3.0932890380814564e6,6322.49766047954
89,3,582.03,3.0896376467963518e6,6167.314743780968
92,3,584.091,3.0878776467963518e6,6167.314743780968
126,3,622.081,3.087540071350992e6,5318.725962602829
169,3,656.861,3.0840200415554796e6,5318.726867701681
186,3,676.822,3.083580151179034e6,5644.494911802867
188,3,680.716,3.082540825282727e6,5674.890966945139
903,3,2819.294,3.081552708229402e6,5652.132295454138
906,3,2830.126,3.0751249430925976e6,5921.7319586728845
925,3,2853.251,3.0746466633282457e6,5458.664742058522
971,3,2884.929,3.0737699848786113e6,5458.459531937071
1006,3,2910.33,3.0728820813096655e6,5460.064804248046
2721,3,4554.134,3.0704505854461435e6,5782.1090093683515
2748,3,4587.4,3.070257597585646e6,6097.548626435554
2788,3,4704.049,3.066462682698999e6,6558.345567287122
2799,3,4722.81,3.065239606403803e6,6702.372705941409
2816,3,4780.815,3.0649053073710264e6,6687.881891565815
2903,3,5087.647,3.0648659432616816e6,6658.630703378618
2904,3,5090.217,3.064845821755298e6,6810.68554844233
2910,3,5111.285,3.0633129254981284e6,6576.452133855936
2914,3,5122.793,3.0615509672119827e6,6432.345121064149
2919,3,5138.095,3.0566553988919496e6,6143.109416016158
2921,3,5143.595,3.0519410612028833e6,6021.696513509713
3028,3,5337.939,3.051770391564121e6,5991.468467003393
3053,3,5383.431,3.0510717479798743e6,6001.451108428458
3059,3,5393.57,3.050635871160777e6,6023.168405383717
3065,3,5402.174,3.0505712470296742e6,5951.280377985502
3075,3,5422.862,3.0504483966479353e6,5957.48841367674
3157,3,5586.404,3.0501304137913766e6,5926.221830088821
3273,3,5822.398,3.0496937148159663e6,5948.012635906672
4237,3,8060.717,3.049319711058023e6,6159.8018387034035
4593,3,9423.592,3.049073846887195e6,6191.731787892112
4779,3,10082.67,3.0489274645257764e6,6442.584537277793
4968,3,10625.744,3.0489108975785417e6,6446.4203978809755
4987,3,10678.057,3.048683711458905e6,6459.1466885146165
4989,3,10679.357,3.0466191593938554e6,6518.384334920234


==> traj_sub20p0_initdefault_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.226069231559476e6,2607.2043113137947
1,4,16.129,3.221226557767119e6,3436.001753994711
14,4,258.192,3.209721244926174e6,14050.03900925621
16,4,293.684,3.2066558232776555e6,14055.05330658638
17,4,308.337,3.2010920038040723e6,13122.047878766272
20,4,354.14,3.2000590709978743e6,12373.332146042647
28,4,477.755,3.197423669682651e6,12388.363266147198
29,4,491.98,3.194783669682651e6,12388.363266147198
30,4,504.251,3.191263669682651e6,12388.363266147198
31,4,517.093,3.188623757371421e6,12388.360566664656
33,4,544.043,3.185983669682651e6,12388.363266147198
36,4,581.674,3.182463757371421e6,12388.360566664656
39,4,619.019,3.178943669682651e6,12388.363266147198
42,4,650.495,3.1748207665248364e6,12083.258417186351
43,4,660.605,3.1642668721432174e6,11742.663878370387
44,4,670.4,3.158799910246494e6,11754.975080780116
48,4,708.544,3.150387873734136e6,11241.98844542122
50,4,728.522,3.1486278321162458e6,11241.989166856962
51,4,737.536,3.1468677681662897e6,11241.99198338341
53,4,756.545,3.143343859489631e6,10886.85392602378
54,4,765.025,3.142390286582767e6,10888.88922959987
55,4,773.308,3.139855936798606e6,10864.832465732738
56,4,782.762,3.138106438170608e6,10856.063522315111
57,4,790.673,3.131886080498906e6,10914.656913776857
58,4,798.309,3.1284010106216585e6,10911.366796297087
62,4,831.756,3.1256602060129223e6,10863.708722783527
63,4,838.769,3.120603108902688e6,10824.77077012067
64,4,845.986,3.120325744829475e6,10852.22923406157
65,4,853.198,3.118517536495653e6,10327.220584391285
67,4,864.693,3.1168943397983285e6,9337.94359917044
68,4,869.312,3.116093836681642e6,8885.352238090867
69,4,872.423,3.0966135565486015e6,8555.939607450286
70,4,875.04,3.094140478840199e6,7852.044086034191
73,4,882.316,3.092675440477879e6,7262.980751067752
77,4,892.742,3.090402842970353e6,6847.596124887418
78,4,893.583,3.088642842970353e6,6847.596124887418
113,4,938.221,3.087513358836399e6,6820.017823503595
118,4,945.88,3.0873447203122503e6,6748.863610055983
139,4,963.759,3.0845856461477443e6,6757.398150248216
154,4,983.173,3.084458756192578e6,6610.214934711664
274,4,1140.574,3.083629750023339e6,6576.7803214146925
280,4,1145.861,3.08199713231367e6,6602.121302646344
296,4,1157.777,3.081711382364152e6,6584.936811496399
328,4,1186.062,3.0803314042392373e6,6589.679892069625
373,4,1222.423,3.0803158941136636e6,6541.88147294572
443,4,1279.036,3.0797789158952357e6,6575.410259928638
501,4,1326.631,3.0794123703922397e6,6530.823773134523
520,4,1340.872,3.079317427022353e6,6481.879639236979
534,4,1351.383,3.0786747628766317e6,6493.904100101096
627,4,1421.346,3.078077032456953e6,6416.39980098239
630,4,1423.49,3.0751472096890537e6,6327.167556835459
674,4,1456.034,3.075145737012698e6,6327.982846419761
679,4,1459.838,3.074622053442631e6,6293.153894872617
684,4,1463.508,3.073474604287061e6,6360.52559609914
692,4,1469.222,3.07289370142218e6,6360.510868588593
718,4,1491.945,3.0728020842723264e6,6388.248391567356
730,4,1500.207,3.072676226246415e6,6471.372831200732
1049,4,1800.147,3.072583492689444e6,6421.572093977555
2596,4,4851.698,3.071017943097544e6,6434.937321818791
2653,4,4944.443,3.0674197421505316e6,6403.0323887575105
2934,4,5472.043,3.0666382929117037e6,6451.834592047589
3466,4,6410.863,3.060169504032048e6,6529.0214713695095
3601,4,6619.094,3.059932725598464e6,6532.181004254038
3602,4,6619.756,3.059740061051097e6,6534.597200890428
3898,4,7061.266,3.0507781232125736e6,7129.812818466848
3939,4,7124.582,3.045739555624189e6,7739.852438935653
4032,4,7319.835,3.0443681264908114e6,7757.747892346092
4073,4,7369.551,3.0440168070138013e6,7722.186238022673
4083,4,7377.842,3.0439216524275723e6,7673.182911942593
4109,4,7401.675,3.04329653603305e6,7664.211969336342
4129,4,7418.589,3.0430883870677254e6,7647.125338964337
4142,4,7430.589,3.042046963653963e6,7660.425247673755
4151,4,7438.26,3.041636778387394e6,7695.272040086831
4166,4,7451.15,3.0416179532749737e6,7714.7869228006975
4182,4,7466.367,3.0413240129924836e6,7693.150499696717
4183,4,7467.221,3.040468804447317e6,7724.2681638325985
4202,4,7483.083,3.0402790828656573e6,7706.392722706665
4212,4,7491.546,3.0374964810551507e6,7787.054116466405
4268,4,7540.279,3.0367912907361146e6,7727.86586915187
4643,4,8123.559,3.03597169150736e6,7765.767280008567
4695,4,8170.603,3.0357634748948994e6,7817.952761486144
5054,4,9051.444,3.0345958182148766e6,7903.411709397033
5170,4,9174.061,3.034257100974587e6,7777.961268480602


==> traj_sub20p0_initdefault_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.22606923155948e6,2607.204311313799
1,5,15.505,3.187928129147955e6,6689.59147971609
2,5,27.27,3.181586145035024e6,8523.399508854935
3,5,39.754,3.178351297227027e6,9929.13344045897
7,5,107.089,3.176576345779748e6,10488.564959558113
8,5,119.796,3.174816345779748e6,10488.564959558113
15,5,205.451,3.167562633824852e6,9761.458275589173
17,5,227.515,3.1631309681238453e6,10461.398140532548
20,5,260.094,3.1614288298597084e6,10992.638010255998
21,5,270.22,3.161425892148448e6,10992.768113899658
22,5,280.368,3.152592994703486e6,10555.73629656738
25,5,307.671,3.149955932414747e6,10555.60619292372
29,5,343.078,3.1481959045624337e6,10555.608808778956
30,5,353.086,3.14452493459723e6,10429.005929040604
33,5,378.124,3.14276493459723e6,10429.005929040604
34,5,387.558,3.1410048809360387e6,10429.008203495494
35,5,395.247,3.139549890949424e6,9637.264831511971
36,5,402.799,3.136909890949424e6,9637.264831511971
40,5,428.736,3.123459958885213e6,9599.7389316254
41,5,430.348,3.120819958885213e6,9599.7389316254
43,5,439.402,3.112394222929363e6,9887.713385821831
44,5,446.117,3.1101392939443975e6,9927.618192577109
45,5,452.752,3.1092592939443975e6,9927.618192577109
46,5,459.796,3.104674468036323e6,9078.750996422095
49,5,481.999,3.097041609658505e6,9036.709086642884
56,5,517.743,3.0944070102079157e6,9035.06095124788
58,5,528.444,3.0917670102079157e6,9035.06095124788
62,5,550.463,3.0917513108188026e6,9037.582982868313
63,5,555.552,3.0889185456012907e6,8635.960702003487
64,5,560.456,3.0864404832431455e6,8505.273435351643
65,5,565.327,3.0840763112193346e6,8624.947616256057
66,5,566.363,3.0770444349793047e6,8632.193284803388
72,5,576.911,3.0761149923671866e6,8324.983190862484
140,5,678.388,3.0758507490813127e6,8232.124065485437
145,5,686.853,3.0755089607336977e6,8285.620065146177
148,5,689.626,3.0753512189211124e6,8175.784994209433
158,5,705.437,3.07458812296921e6,8167.251323347043
171,5,722.531,3.074419813682208e6,8115.578766461551
177,5,731.087,3.0742127061747042e6,8103.014954401117
227,5,788.921,3.0738094144344125e6,8547.948677025657
368,5,1276.325,3.073760007738824e6,8575.340737028082
374,5,1293.336,3.073639514526367e6,8579.064228370193
383,5,1316.497,3.0721854139524912e6,8532.976046257887
390,5,1335.912,3.0680285494342223e6,8453.886113204975
396,5,1351.175,3.0678173764603855e6,8278.844236864687
397,5,1353.764,3.0658835355286505e6,8403.44306373594
415,5,1398.747,3.0648342077457043e6,8420.569631223518
424,5,1420.928,3.06405513968247e6,8425.752785524066
427,5,1427.552,3.063998892636572e6,8395.604297268126
462,5,1519.458,3.0629588509940533e6,8381.018688493667
471,5,1543.691,3.062501663024258e6,8397.582498897644
501,5,1620.364,3.060396851009835e6,8463.595901890843
523,5,1680.913,3.0602872158857267e6,8438.461568544024
602,5,1910.231,3.0602518207123517e6,8436.860055177718
646,5,2036.884,3.0599123896261407e6,8491.09886120979
755,5,2349.685,3.059844879402831e6,8352.255011197256
860,5,2643.901,3.059490688382015e6,8386.893454003264
869,5,2659.443,3.05910897746266e6,7366.158728765517
929,5,2766.498,3.0589234289174755e6,7485.100775440299
1795,5,5173.086,3.0586538005486e6,7726.232617512935
2299,5,7349.346,3.0553734855367476e6,8109.062969798042
2350,5,7516.537,3.054504478279858e6,8355.327832915758
2473,5,8055.858,3.054476900383252e6,8024.504926730153
2714,5,9103.705,3.054445091999005e6,7958.93289630887
2849,5,9666.584,3.0541415162956244e6,7914.659179571881
3124,5,10481.19,3.05366649382376e6,7936.181796565852


==> traj_sub20p0_initdefault_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.226069231559465e6,2607.204311313796
1,6,14.215,3.220346557767109e6,3436.001753994713
2,6,23.304,3.218586557767109e6,3436.001753994713
8,6,117.267,3.218201271305907e6,12572.8737656209
9,6,131.543,3.216441271305907e6,12572.8737656209
10,6,145.336,3.213579412720252e6,12590.207328452132
12,6,179.502,3.212699412720252e6,12590.207328452132
13,6,193.807,3.211139099714499e6,12937.247291309608
14,6,209.097,3.2103121551591987e6,12932.302885124596
16,6,238.259,3.2090984412755766e6,12950.090080563343
20,6,295.769,3.2073384412755766e6,12950.090080563343
21,6,308.949,3.2055784412755766e6,12950.090080563343
25,6,363.435,3.20277922711183e6,12876.678064571368
26,6,376.285,3.2001391757669356e6,12876.680753800565
27,6,388.379,3.1982655990073495e6,12830.247749006947
28,6,401.701,3.1963969979684157e6,12828.948466648542
30,6,426.413,3.1913336613032264e6,12817.826205597976
31,6,439.91,3.1886936613032264e6,12817.826205597976
33,6,462.632,3.1814942247102233e6,12761.247974585984
34,6,475.114,3.177739414552914e6,12571.233493166059
37,6,507.808,3.173390653491036e6,12563.924947225942
38,6,517.555,3.170750653491035e6,12563.924947225945
39,6,527.476,3.168990653491036e6,12563.924947225942
42,6,557.332,3.166350653491036e6,12563.924947225942
43,6,566.376,3.164590653491035e6,12563.924947225945
44,6,577.182,3.1583218062737877e6,12018.422384321333
47,6,605.247,3.1525890585671943e6,11945.511388444698
49,6,620.495,3.149371469918932e6,10928.728528960986
50,6,627.451,3.1435230175681664e6,10578.238545495955
51,6,633.976,3.1391657951836167e6,10561.639918757337
52,6,640.626,3.138807325324033e6,8954.357068261997
53,6,645.784,3.131927230914494e6,9048.336995001997
55,6,654.767,3.128681752471119e6,9007.962018905448
58,6,669.979,3.1270942027448784e6,8984.096637275014
59,6,674.8,3.1218784334434997e6,8938.006768836878
61,6,685.639,3.1157159636089825e6,8537.808744702112
62,6,690.586,3.1127664856465757e6,8541.264835913908
70,6,729.555,3.111286722513789e6,8495.105053598518
72,6,742.644,3.1049861184918503e6,8267.99924981522
73,6,745.497,3.1043547526329e6,8240.413014913502
74,6,748.234,3.1015538243823363e6,8242.59034287811
82,6,773.994,3.0972015093737864e6,9079.800275982423
92,6,787.606,3.0945873770219455e6,8311.940316930744
103,6,804.638,3.092960519003e6,8335.239486089089
118,6,834.431,3.0927505221185475e6,8308.514301736017
126,6,841.887,3.0918287525530877e6,7418.197666543983
127,6,842.707,3.091469443639099e6,7328.054341064744
129,6,845.066,3.0880528963497733e6,7482.166762882284
132,6,847.347,3.083288021973803e6,6788.621397616533
141,6,855.465,3.083074486738497e6,6804.316840164907
157,6,872.665,3.082943695016354e6,6849.2045693856
158,6,873.445,3.0828312292928672e6,6850.997182071488
178,6,889.461,3.0822091007824684e6,6878.604677882221
181,6,891.629,3.0819409398005693e6,6890.06199077345
206,6,924.386,3.081940905085483e6,6890.070427656786
224,6,937.928,3.081866796109202e6,6893.573983197753
229,6,947.981,3.081859951344621e6,6893.7011263982
274,6,984.311,3.08181407216579e6,6896.6929186937405
288,6,1008.392,3.0791015044104834e6,6625.174953322467
300,6,1019.175,3.078084084482094e6,6649.309000423392
306,6,1023.803,3.077353345836457e6,6620.2516780335945
308,6,1025.379,3.0757835809444175e6,6646.941108895107
315,6,1030.763,3.0755991577280196e6,6619.61685681991
350,6,1061.608,3.070516431488766e6,6795.877980403603
391,6,1100.629,3.0701442820659014e6,6649.9042127521425
395,6,1103.545,3.0686423800225966e6,6704.469533287625
981,6,2283.701,3.0632187744627935e6,7639.115744752601
986,6,2294.786,3.06189385332613e6,7888.318681029323
1002,6,2339.832,3.0559484384828014e6,8756.632022237984
1219,6,2806.145,3.053026928416401e6,8899.134309999583
1427,6,3306.011,3.0514331032835254e6,8964.263490060292
1663,6,3838.286,3.0514124759470816e6,8964.943415336496
1715,6,3901.892,3.0499722813757244e6,9039.447393142496
1918,6,4218.763,3.0479974555568234e6,9339.793008291497
2126,6,5130.04,3.0466437971678996e6,9327.26645817612
2142,6,5180.402,3.0369138263278888e6,9408.251229541505
2197,6,5361.081,3.0368244254843933e6,9410.886043639854
2202,6,5376.777,3.0367921787519534e6,9414.752758110464
2221,6,5437.805,3.0364665739849764e6,9391.163052697711
2225,6,5450.192,3.0360337793450244e6,9441.007980713906
2226,6,5453.194,3.035691439528312e6,9410.400035884904
2291,6,5658.326,3.034978248953749e6,9478.070328571104
2320,6,5745.821,3.034733621240053e6,9420.347884990806
2323,6,5755.331,3.034229310735244e6,9413.52449565921
2337,6,5802.537,3.033132621793212e6,9436.719314561355
2344,6,5825.251,3.0323387006234736e6,9445.148702874658
2363,6,5881.975,3.0308202337190905e6,9512.170574179165
2453,6,6167.152,3.029894883045473e6,9595.978203886203
2744,6,7195.828,3.029556878558615e6,9602.29882769673
2757,6,7228.976,3.028462296885271e6,9624.198673825244


==> traj_sub20p0_initdefault_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.226069231559461e6,2607.2043113137943
47,7,751.986,3.22316353989824e6,10061.499335000444
48,7,761.884,3.2222129034016626e6,10073.561027675738
49,7,771.114,3.210871608341981e6,9619.52723432249
50,7,779.598,3.2082647430664534e6,9614.34380787195
53,7,811.608,3.200326601557108e6,9248.867502162624
54,7,819.638,3.1976875112531176e6,9246.843691209266
55,7,827.162,3.1929954808208994e6,8479.61389757702
56,7,835.879,3.1865047405039733e6,8371.336041612549
60,7,868.511,3.1811300175039163e6,7992.573963659659
61,7,875.446,3.180734048474879e6,7886.993117745068
63,7,889.667,3.178973780949154e6,7887.001940353253
65,7,902.714,3.178843826805488e6,7902.134534810273
67,7,916.377,3.1747118486787e6,7845.025898165265
68,7,921.474,3.1718545977339344e6,7812.279352005061
69,7,928.149,3.163919010952466e6,7978.337668018331
70,7,934.822,3.162159032383223e6,7978.3302550340695
71,7,939.434,3.152907388036656e6,7576.202033880091
72,7,941.022,3.152027388036656e6,7576.202033880091
73,7,944.135,3.150254963017564e6,7576.428591013744
74,7,948.016,3.1484674889535224e6,7583.3048011904
75,7,953.458,3.1425019832677366e6,8040.370631967533
76,7,955.824,3.1407419832677366e6,8040.370631967533
77,7,959.415,3.1372422585239736e6,8031.191296092176
78,7,963.039,3.1372203301223083e6,8035.969499773395
81,7,980.09,3.1354603301223083e6,8035.969499773395
82,7,984.871,3.1242764151384877e6,7463.185053627904
84,7,991.683,3.121857876124104e6,7349.202869783838
86,7,999.816,3.120741500334068e6,7385.033413470887
90,7,1017.658,3.118113248760897e6,7380.734146520734
92,7,1026.852,3.113778700579283e6,7314.252701174068
95,7,1034.152,3.1120057212642874e6,7317.548971964077
96,7,1038.322,3.1116118090779195e6,7242.010525991845
99,7,1045.525,3.1089907648436218e6,7239.960899769102
102,7,1054.593,3.10825941868334e6,7199.880206959968
105,7,1059.969,3.1067250337828887e6,7236.621662378139
113,7,1076.185,3.1058239910330554e6,6631.897552361973
132,7,1111.096,3.1056142379209935e6,6643.868677276459
133,7,1112.599,3.1031662746892828e6,6438.434174894415
137,7,1120.647,3.103128184706389e6,5703.264917562162
142,7,1128.604,3.1019914742588056e6,5312.173825781628
147,7,1134.876,3.1015348217564416e6,4737.081101513672
155,7,1141.519,3.1009584568908517e6,4719.225392300439
167,7,1147.582,3.100957483657197e6,4719.278763678986
170,7,1151.811,3.100936670706689e6,4721.036308978991
180,7,1158.599,3.099738492247171e6,4686.051531166562
206,7,1186.96,3.099609656264275e6,4699.909761832359
216,7,1193.71,3.0990860949123115e6,4661.232232919889
222,7,1198.795,3.0979525133746928e6,4731.7342779274495
242,7,1220.481,3.0978796744028637e6,4672.86625531909
344,7,1326.644,3.097541331473396e6,4645.5205215036185
350,7,1329.537,3.096418741377245e6,4638.221757543491
380,7,1346.797,3.096319980806689e6,4588.803386364535
386,7,1351.842,3.095419399588448e6,4590.553981492639
390,7,1353.866,3.0944656118241763e6,4594.588916332462
396,7,1358.064,3.0936647343001342e6,4590.393981492639
405,7,1363.491,3.092764716282082e6,4743.579230732454
412,7,1367.009,3.09264030983241e6,4744.9239365554495
423,7,1372.544,3.09188071146194e6,4731.6690707698845
431,7,1376.598,3.0916296174251405e6,4749.5723179218285
444,7,1383.143,3.091530206827682e6,4762.648120277743
501,7,1413.152,3.0908098924012342e6,4746.25655402842
656,7,1534.012,3.0903571961456942e6,4753.312076835647
1033,7,2069.88,3.0896288818854718e6,4756.285265352723
1440,7,2491.028,3.0892184886256913e6,4863.126546840286
2797,7,4538.915,3.0754468411777234e6,5605.142275855079
2801,7,4546.181,3.0729987419498293e6,5851.210701496925
3272,7,5107.947,3.072971770913378e6,5854.192156842251
3329,7,5147.639,3.0729596772831855e6,5950.665985694767
3721,7,5715.621,3.071505899358741e6,6000.621803163129
3728,7,5719.546,3.0709254417656283e6,6000.607075652582
4084,7,6159.431,3.069736511602574e6,5971.497754415155
4099,7,6168.604,3.0697289216936165e6,5971.887480823501
6727,7,10194.065,3.0690599652358857e6,5852.868688146725
6894,7,10486.405,3.068947153624476e6,5858.120046178536
6937,7,10544.858,3.068911603488601e6,5860.739588091613


==> traj_sub20p0_initdefault_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.226069231559474e6,2607.2043113137956
1,8,14.437,3.1870481291479548e6,6689.591479716096
2,8,28.182,3.1776436946170316e6,9117.71344238911
3,8,42.793,3.169363219471266e6,10915.416371650455
5,8,80.803,3.1675182917291997e6,11470.664242558676
41,8,496.272,3.159979137579879e6,7492.865675307958
42,8,502.754,3.1578730652166735e6,7755.3563201440575
44,8,525.999,3.1555502559120823e6,7546.383025211883
47,8,546.179,3.1537902559120823e6,7546.383025211883
48,8,552.342,3.150722260890357e6,7066.0485982973305
49,8,558.363,3.1477441016928726e6,7093.204111373159
50,8,564.467,3.1468641016928726e6,7093.204111373159
53,8,582.687,3.1459128571494864e6,7100.755870924935
54,8,587.977,3.1441528571494864e6,7100.755870924935
55,8,592.952,3.1415128571494864e6,7100.755870924935
58,8,608.229,3.1379928571494864e6,7100.755870924935
59,8,614.336,3.1362328571494864e6,7100.755870924935
60,8,619.271,3.1344728571494864e6,7100.755870924935
61,8,623.872,3.1309528571494864e6,7100.755870924935
63,8,632.939,3.1296345254038544e6,7129.336077667273
64,8,637.447,3.128758095973598e6,7127.687942272268
66,8,646.301,3.1266398169703633e6,6740.380352919294
67,8,650.342,3.124081968299817e6,6331.076094977303
70,8,663.822,3.1219148691010717e6,6362.77054394516
71,8,667.73,3.1192214932458526e6,6365.769603307442
72,8,671.803,3.1152282967554177e6,5993.60862487581
74,8,678.429,3.113425554547204e6,5997.299551810271
76,8,685.928,3.1131265535183656e6,6018.182290071124
78,8,693.135,3.1113665535183656e6,6018.182290071124
85,8,716.85,3.1066334462376293e6,5879.115710245101
91,8,732.185,3.1063632337702517e6,5732.225673260972
97,8,739.801,3.103669704615866e6,4898.9800447793
100,8,742.975,3.1031671528081982e6,4191.303720755079
101,8,743.972,3.0991628894410455e6,3840.5988213366054
102,8,744.378,3.0984286674837805e6,3541.9391555493703
103,8,745.949,3.095811005819813e6,4074.2392164816106
118,8,757.847,3.094325330258488e6,4043.1666506257066
324,8,917.286,3.0936876960286396e6,4039.366071557307
796,8,1252.794,3.0928657143130456e6,4029.7104153739965
813,8,1261.686,3.092227593795655e6,4016.820675484087
830,8,1269.39,3.091682707263166e6,4002.9692569126005
5222,8,5122.015,3.091405867534284e6,4220.026636495041
5413,8,5433.45,3.091308149980758e6,4253.555230950278
5555,8,5599.722,3.091307576737536e6,4253.563557102215
6180,8,6483.015,3.089054306569238e6,4473.623393690153
6250,8,6641.094,3.084992062008176e6,4702.218729426714
6251,8,6641.59,3.084646900010896e6,4112.047733172432
6265,8,6655.531,3.084526491690009e6,4116.546771985507
6292,8,6689.217,3.083775917509068e6,4285.836435261118
6293,8,6690.621,3.083411637049585e6,4343.766669361383
6537,8,7267.858,3.0806171816575746e6,4474.239515905799
6543,8,7275.142,3.0804820493209367e6,4493.8699447990075
6547,8,7280.096,3.080424427564648e6,4496.397903381018
6551,8,7284.861,3.080095547048183e6,4518.566039576666
6561,8,7298.78,3.079867158679855e6,4543.696360355132
6582,8,7326.109,3.0755369873219575e6,4411.19864931337
6616,8,7342.586,3.0729198240590463e6,4558.880099120247
7374,8,8196.452,3.0719271495751473e6,4722.645245354848
7398,8,8236.667,3.07031261898588e6,4815.299766335296
7795,8,8845.659,3.052680054984159e6,5548.476269728958
9507,8,10554.926,3.0524770252664327e6,5919.366699915403
9648,8,10756.96,3.049608039871673e6,6200.24829090703


==> traj_sub20p0_initdefault_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.2260692315594736e6,2607.204311313792
1,9,12.62,3.225348621067044e6,3444.804001274385
2,9,25.587,3.2099028979028407e6,5172.12644107471
4,9,57.88,3.1929039720314057e6,7356.354541507765
6,9,93.541,3.1905008603865844e6,10581.713615967476
7,9,110.805,3.1887407818909567e6,11582.285219571731
8,9,125.978,3.1885530476064254e6,11585.228170566123
15,9,240.421,3.188041678004439e6,11661.578156758686
18,9,280.155,3.185401678004439e6,11661.578156758686
19,9,293.316,3.183158227937772e6,11702.185658262188
20,9,306.057,3.177466380192898e6,10953.047135100676
21,9,318.508,3.1702941748246592e6,11149.937820631692
24,9,352.32,3.1685341748246592e6,11149.937820631692
26,9,374.286,3.166299359976578e6,11222.819002795799
33,9,456.825,3.1645447605259875e6,11221.170867400795
36,9,488.731,3.164103765567504e6,11201.553330888146
41,9,545.476,3.163223765567504e6,11201.553330888146
42,9,556.415,3.160794468045528e6,10554.2725597466
43,9,567.023,3.157274468045528e6,10554.2725597466
45,9,586.922,3.152208228683515e6,9756.469036963961
47,9,610.287,3.149833510033544e6,10281.659134755902
48,9,620.577,3.147193510033544e6,10281.659134755902
50,9,643.035,3.146313510033544e6,10281.659134755902
51,9,653.003,3.145954955831978e6,10407.33168819975
52,9,661.821,3.1436680870919293e6,9611.72424495402
53,9,664.02,3.1429518065193645e6,9742.482362718816
54,9,667.265,3.1411918065193645e6,9742.482362718816
56,9,675.763,3.1394318065193645e6,9742.482362718816
58,9,682.163,3.1385518065193645e6,9742.482362718816
63,9,705.973,3.1376717484038076e6,9742.486967632596
66,9,715.452,3.135585114283208e6,9704.185219608307
68,9,726.943,3.134705338368918e6,9704.177146164162
71,9,733.854,3.132945338368918e6,9704.177146164162
73,9,737.683,3.132065338368918e6,9704.177146164162
75,9,741.126,3.130305338368918e6,9704.177146164162
77,9,748.051,3.1279462052914025e6,10017.872285828878
81,9,768.258,3.125802290261603e6,9639.378053860983
83,9,778.471,3.124042290261603e6,9639.378053860983
84,9,783.398,3.122282290261603e6,9639.378053860983
85,9,787.123,3.120673669857845e6,9704.920276920619
89,9,798.565,3.1189502009913935e6,9736.606570733877
91,9,807.925,3.1189335748799066e6,9739.184885364684
98,9,827.73,3.1149717044114447e6,9756.375429529347
100,9,832.529,3.1132117044114447e6,9756.375429529347
104,9,840.847,3.1113338146942006e6,9789.616704067665
105,9,842.622,3.109569636494272e6,9834.391104290386
106,9,844.184,3.107809547734465e6,9834.392821440615
111,9,855.423,3.106059625360945e6,9833.138753477047
112,9,856.941,3.1043050109308693e6,9831.491015862446
113,9,858.363,3.0993465797631014e6,9581.222899785198
128,9,882.658,3.097165276978955e6,9327.684507228603
129,9,884.128,3.094998324866016e6,9253.196071461543
140,9,905.513,3.093134119413628e6,9270.034423031522
145,9,919.03,3.0919927712553097e6,8806.00393013655
180,9,967.982,3.0915731075134063e6,8825.999417123883
189,9,977.462,3.0904315321950326e6,8768.024763417652
194,9,983.19,3.0886786516393223e6,8721.810193691526
227,9,1023.947,3.0880438758709463e6,8763.799111493267
243,9,1043.263,3.087927180930833e6,8718.729141613654
275,9,1084.808,3.087558159067516e6,8092.197376287385
311,9,1125.98,3.086873398633129e6,7694.576791398635
313,9,1128.96,3.086448772544637e6,7226.4478745658735
347,9,1161.549,3.084457944356127e6,7357.183480201391
406,9,1222.84,3.0839452185238358e6,6417.328469434722
474,9,1270.58,3.083639458036026e6,6407.786852373311
518,9,1302.951,3.0826935881876987e6,6435.549731480857
560,9,1336.842,3.0826656193732396e6,6357.186852859997
1164,9,2040.183,3.0686338296699547e6,6528.5610869471175
1174,9,2063.312,3.0562928707933207e6,6607.1897700232075
1289,9,2253.564,3.0509096705222097e6,6757.386697778032
1853,9,3457.405,3.0506355200152392e6,6757.998799645153
1882,9,3485.193,3.049367181894913e6,6718.367430079103
1938,9,3527.333,3.049086026507944e6,6598.017395001594
2034,9,3604.38,3.049009914513237e6,6600.678205927449
2046,9,3613.106,3.04867977004641e6,6616.854620917209
2062,9,3624.867,3.047157052834529e6,6653.655272235322
2088,9,3646.138,3.0470291978421616e6,6670.836135263875
2285,9,3910.201,3.0467841316625318e6,6673.576259063018
2297,9,3929.735,3.046657756984795e6,6698.548632686869
2724,9,4709.186,3.0443799903639415e6,7445.290104983642
2741,9,4743.87,3.043261034283046e6,7530.931673099606
2819,9,5053.234,3.0413945642220727e6,7475.029626347295
2900,9,5401.586,3.029146294314338e6,8312.873374364117
3079,9,6075.605,3.026358447167983e6,8337.724701260808
3084,9,6084.469,3.0260247318724697e6,7982.279360104794
3308,9,6803.459,3.0258934151028213e6,7990.720804508287
3313,9,6814.901,3.025892449618425e6,7990.714614810979
3419,9,7053.64,3.0225427684049574e6,8075.958064690296
3425,9,7066.289,3.022005343806484e6,8141.69912777433
3807,9,8443.428,3.0218315247013895e6,8145.738315041563
3811,9,8454.383,3.0211277793290387e6,8141.635543191787
3846,9,8536.398,3.0210358000582433e6,8169.412901896268
3898,9,8665.49,3.0209010200075996e6,8129.6858220212935
3913,9,8705.342,3.020512749909277e6,8125.55673662407
3920,9,8722.313,3.0204241308177304e6,8072.953745965295


==> traj_sub30p0_initconstructive_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.086999262684564e6,2181.422400740102,10
8.0,3.086020323540883e6,2522.0498779893146,10
10.0,3.0858297667003255e6,2660.7161360639393,10
11.0,3.08547861389025e6,2921.228889827305,10
13.0,3.0847068852448557e6,3126.7987991801824,10
14.0,3.083500635667822e6,3195.588267133548,10
19.0,3.0828275781841963e6,3254.057374883495,10
23.0,3.0822145132969944e6,3410.990697936418,10
25.0,3.080572121251859e6,3702.608660342882,10
26.0,3.080392323494153e6,3999.2393636853885,10
30.0,3.0802126503958176e6,4260.5695541865525,10
32.0,3.079689641409317e6,4352.052277713982,10
34.0,3.0792450006840033e6,4532.734994916357,10
35.0,3.0791685320095094e6,4536.665588867504,10
36.0,3.079082741723367e6,4514.665165775259,10
38.0,3.0764181350488868e6,4660.254910160463,10
39.0,3.0764130405125776e6,4660.354294061767,10
43.0,3.0763885430833944e6,4810.202947694565,10
45.0,3.074484034289044e6,4852.771093645269,10
46.0,3.074321800773601e6,4856.645020473431,10
48.0,3.074145800773601e6,4856.645020473431,10
50.0,3.0729885764150023e6,4818.674319086431,10
54.0,3.072455312871016e6,5330.9219358239225,10
58.0,3.072137167741525e6,5331.725299489801,10
59.0,3.071736242821298e6,5255.619840180446,10
61.0,3.070945657701394e6,5231.48278227879,10
65.0,3.0708939846668243e6,5205.349157908115,10
66.0,3.0706895439364384e6,5201.787086742244,10
67.0,3.069803004685032e6,5167.547540983453,10
76.0,3.0696168880719505e6,5230.310390646043,10
77.0,3.069322739720757e6,5250.514895961409,10
86.0,3.068355220419647e6,5338.2655467195455,10
91.0,3.068305622884822e6,5336.871477483031,10
92.0,3.068243889076921e6,5297.037446092394,10
93.0,3.068138697622371e6,5301.229584878753,10
94.0,3.067805966795861e6,5312.025964225097,10
103.0,3.0675485460102237e6,5244.667661189807,10
104.0,3.066965714900204e6,5196.85172445467,10
106.0,3.0669533723451085e6,5200.04508281951,10
111.0,3.0659186743014655e6,5414.321371277295,10
112.0,3.0658894520291635e6,5415.790888192635,10
114.0,3.065789574322493e6,5416.799729254276,10
117.0,3.065718484442053e6,5411.884444651759,10
118.0,3.065660442617205e6,5412.707391423785,10
124.0,3.065611986429258e6,5421.386453534481,10
153.0,3.064551518061701e6,5386.138592579606,10
155.0,3.063671638306851e6,5386.022302985946,10
156.0,3.0636162931555985e6,5383.802052736757,10
157.0,3.0635156608298095e6,5389.031617191499,10
169.0,3.06351499749916e6,5389.050317348774,10
181.0,3.06324582169645e6,5422.60334191415,10
187.0,3.062995331776391e6,5422.865143193636,10
199.0,3.0625149895929503e6,5425.058604051895,10
201.0,3.06227997988166e6,5447.389389319249,10
212.0,3.062161597579764e6,5442.458844337739,10
214.0,3.062137154418839e6,5447.048699826044,10
221.0,3.06206243286261e6,5446.800526661885,10
222.0,3.0620310109838503e6,5448.627129110117,10
224.0,3.061945585704635e6,5452.653544063142,10
229.0,3.0618217001206134e6,5464.090649429364,10
231.0,3.0618045086660627e6,5468.282788215722,10
232.0,3.0617926068356587e6,5468.8132355872895,10
234.0,3.061725378302456e6,5473.981909715525,10
242.0,3.0616694037008937e6,5470.0164421848685,10
243.0,3.061336672874384e6,5480.812821531213,10
245.0,3.0611807446450945e6,5482.344787014015,10
247.0,3.0611531782477517e6,5482.896113409183,10
255.0,3.0609023711784068e6,5470.192493600189,10
257.0,3.060879519647964e6,5464.5949954488415,10
261.0,3.0607467989285765e6,5460.15861125146,10
264.0,3.05994826773194e6,5473.918075224198,10
267.0,3.059862394513724e6,5467.785700397721,10
268.0,3.0598004696077267e6,5460.364674041246,10
270.0,3.059743228854579e6,5459.719494877244,10
277.0,3.059709111583476e6,5459.250271773655,10
279.0,3.059613852676363e6,5459.4669102609205,10
311.0,3.059425812288968e6,5444.028293469442,10
317.0,3.0580509658414004e6,5410.060718298414,10
325.0,3.0574685904361038e6,5423.246403023333,10
331.0,3.057221208370134e6,5420.648055841552,10
341.0,3.057203516548435e6,5421.032394919537,10
342.0,3.056212526309413e6,5500.929094589117,10
345.0,3.0561692062018374e6,5500.539451653898,10
346.0,3.0561117300935597e6,5522.679112228091,10
350.0,3.056061103053672e6,5547.6043804244355,10
354.0,3.056046771851826e6,5548.65719207683,10
355.0,3.0548754304870195e6,5618.179450255323,10
356.0,3.0548142036829023e6,5616.459597500155,10
357.0,3.0542356860119216e6,5670.500649326444,10
369.0,3.0542136906492645e6,5664.34889098434,10
376.0,3.054060993652371e6,5680.639039455284,10
379.0,3.0532222368856305e6,5724.201734493001,10
382.0,3.0531200819073315e6,5746.242084588843,10
391.0,3.0527848846615786e6,5826.5498795007825,10
399.0,3.052762793898058e6,5823.664157413712,10
402.0,3.0526682893397547e6,5826.069578449862,10
435.0,3.0522899050389226e6,5848.161186172985,10
439.0,3.050118866609286e6,5933.878751644363,10
445.0,3.0497951372925574e6,5963.027505086544,10
450.0,3.04978927567906e6,5963.394294785617,10
453.0,3.049661176493378e6,5988.883524346018,10
482.0,3.0495076282956256e6,6038.9815566672305,10
487.0,3.0491349408170367e6,6108.802210883887,10
490.0,3.0491148694809517e6,6128.637151648245,10
496.0,3.0490871191215157e6,6141.35974402628,10
522.0,3.0481397117560683e6,6201.731158188289,10
530.0,3.0471800645891745e6,6421.008056410745,10
552.0,3.046249980797303e6,6573.34226307535,10
554.0,3.0461969862456536e6,6571.099379461319,10
565.0,3.0461579133445416e6,6612.7153578957805,10
566.0,3.0457109608398867e6,6697.428311416884,10
573.0,3.045260540059958e6,6720.459897219506,10
603.0,3.04503995375066e6,6757.884585108598,10
617.0,3.0450246683830987e6,6753.196267635438,10
665.0,3.0448931595987286e6,6752.018859897762,10
682.0,3.044882927101866e6,6762.64707921204,10
684.0,3.0448265989389066e6,6769.384138456054,10
697.0,3.044763117537864e6,6768.486727399791,10
720.0,3.0447508576888437e6,6770.390156762318,10
722.0,3.044694574607112e6,6774.996353301949,10
734.0,3.044634734374317e6,6776.876297683388,10
735.0,3.0438613011839665e6,6721.985907419861,10
792.0,3.0427376122988374e6,6717.876774426416,10
813.0,3.0427183042870574e6,6646.381652966105,10
817.0,3.042701147967264e6,6636.022564495361,10
820.0,3.042690894936442e6,6652.201613473432,10
846.0,3.04245962956273e6,6654.470836656085,10
874.0,3.042451048627605e6,6675.4305800954535,10
883.0,3.0424276832885216e6,6681.653872440118,10
895.0,3.0421144363665273e6,6722.500351875702,10
918.0,3.041962525691804e6,6727.956347591631,10
921.0,3.041340411094169e6,6832.483024103474,10
923.0,3.041226821646563e6,6889.170826991019,10
925.0,3.040243438522105e6,6970.71200472824,10
997.0,3.039802935620837e6,7035.263972446652,10
1022.0,3.0391804032105347e6,7062.693206668666,10
1033.0,3.0386781973493025e6,7073.421642998377,10
1042.0,3.037534098124837e6,7029.684749170483,10
1051.0,3.036859830141711e6,7109.718522995907,10
1090.0,3.0362501147491327e6,7133.577951172831,10
1144.0,3.036180957845452e6,7135.544751691763,10
1163.0,3.036166891518054e6,7136.12736718278,10
1168.0,3.0361438966663782e6,7155.5343018166095,10
1231.0,3.0361396987289665e6,7155.674455177004,10
1241.0,3.036127356173871e6,7158.867813541843,10
1242.0,3.035422571761174e6,7194.527940372682,10
1259.0,3.035417012501624e6,7195.4075366940015,10
1266.0,3.035118157046817e6,7187.137787783626,10
1281.0,3.035059310396162e6,7189.220673069665,10
1285.0,3.0347646386649255e6,7192.848988415673,10
1286.0,3.034611860549968e6,7225.233383496488,10
1311.0,3.034460181130759e6,7216.082322451955,10
1319.0,3.0342765433254484e6,7186.484563694148,10
1322.0,3.0340977789725875e6,7190.390460060361,10
1351.0,3.0339956456859265e6,7184.345138350654,10
1367.0,3.0339243670271197e6,7183.94619873513,10
1510.0,3.0338904051072216e6,7205.256518495425,10
1524.0,3.033707711545517e6,7172.087285758345,10
1540.0,3.033217568814568e6,7249.650939797177,10
1557.0,3.033211954626061e6,7411.5960957047355,10
1560.0,3.0331521497871005e6,7439.270261935136,10
1571.0,3.0328200907842955e6,7371.094117904419,10
1584.0,3.032809190791521e6,7399.18457768344,10
1619.0,3.0327480016643154e6,7392.332163431046,10
1653.0,3.032566542981999e6,7420.749206933145,10
1664.0,3.032543982045905e6,7445.179555624323,10
1713.0,3.032481445856696e6,7470.171006945692,10
1763.0,3.0323619747850187e6,7518.402200728461,10
1784.0,3.0320617121097283e6,7574.218908987682,10
1805.0,3.0317716271258434e6,7553.713055015918,10
1814.0,3.031751963886506e6,7478.349131259948,10
1840.0,3.0316427117874143e6,7540.3692381017145,10
1854.0,3.0316221636488615e6,7548.822850777966,10
1872.0,3.0315002187386197e6,7573.893002491252,10
1881.0,3.030443571456132e6,7641.640720473428,10
1891.0,3.030355116038013e6,7662.430872346731,10
1943.0,3.0301980867280504e6,7602.110056106508,10
1955.0,3.029875502970999e6,7637.355519612337,10
2025.0,3.029702294799073e6,7694.609019459659,10
2033.0,3.0294421607746207e6,7660.0035175663415,10
2067.0,3.0290047098948765e6,7688.758930101738,10
2074.0,3.0285977905417453e6,7712.9937241910975,10
2086.0,3.0283402952973805e6,7728.5444317066085,10
2100.0,3.0283223833625047e6,7729.8422005743605,10
2103.0,3.028265170258477e6,7731.83429925713,10
2105.0,3.028210936391781e6,7731.3577923994135,10
2130.0,3.0272414797409847e6,7701.170177902514,10
2172.0,3.0272071867444203e6,7706.549523901673,10
2176.0,3.02698361328081e6,7732.82931615938,10
2195.0,3.0269276662496673e6,7747.580370458517,10
2198.0,3.0269107500127153e6,7761.503524426449,10
2204.0,3.0268494461493692e6,7744.898431844536,10
2229.0,3.0263076974705188e6,7795.889334350119,10
2256.0,3.025802928638626e6,7807.248662168313,10
2259.0,3.025732552914385e6,7806.269731740552,10
2264.0,3.025648569858308e6,7848.980429776983,10
2277.0,3.02563689770259e6,7906.578155113371,10
2283.0,3.0255015929783704e6,7927.957691393456,10
2296.0,3.025405071079782e6,7919.557109159815,10
2300.0,3.025217722036339e6,7942.173780974661,10
2301.0,3.025153690665011e6,7941.013855945808,10
2315.0,3.0251449816841166e6,7941.450450548544,10
2327.0,3.0247766730222744e6,7944.908043134026,10
2336.0,3.0245754078559917e6,7952.069130290797,10
2341.0,3.0244802885921877e6,7952.1811374950075,10
2343.0,3.0244314255231963e6,7953.7477283327225,10
2356.0,3.024092682120974e6,7939.934964736522,10
2357.0,3.0239780244375896e6,7960.265749399126,10
2367.0,3.0236530471270303e6,7987.660015197289,10
2380.0,3.023470029864255e6,7994.690671563649,10
2400.0,3.0234619664346827e6,7995.7567319042155,10
2409.0,3.0231177797376225e6,8016.390562425593,10
2425.0,3.0230901974125337e6,8016.586468140531,10
2436.0,3.0230729958396894e6,8021.5861700556225,10
2445.0,3.023000916477307e6,8028.192780884792,10
2472.0,3.0229932987514725e6,8028.304946568438,10
2519.0,3.0229484740714626e6,8017.217540413249,10
2532.0,3.022842407611577e6,8059.102212465124,10
2555.0,3.0227773184319353e6,8050.484679282871,10
2560.0,3.022641666822577e6,8038.416542834262,10
2573.0,3.022636297460997e6,8004.988862965071,10
2578.0,3.0223660175546324e6,8006.162397597736,10
2584.0,3.0222582064508726e6,8001.758503630801,10
2614.0,3.0219127924709627e6,8022.464580896985,10
2638.0,3.0215841765271863e6,8212.715628337854,10
2654.0,3.0215782291307845e6,8212.937845866783,10
2722.0,3.0215348390240804e6,8214.815018762905,10
2728.0,3.0215183790029036e6,8209.996237962372,10
2757.0,3.0202948168880595e6,8215.261019072548,10
2784.0,3.0201211998067168e6,8218.740446032645,10
2808.0,3.0201209546690285e6,8218.813152709343,10
2810.0,3.019698691975723e6,8217.356240630757,10
2827.0,3.019679726893647e6,8214.576911554745,10
2838.0,3.019410448769055e6,8221.007243349679,10
2840.0,3.0192875123473387e6,8221.619330298912,10
2847.0,3.0192807535673706e6,8210.126951246079,10
2871.0,3.0192556376711386e6,8211.209104857438,10
2883.0,3.0192111720493e6,8190.060710614402,10
2884.0,3.019057615513194e6,8187.14554056776,10
2889.0,3.019047195202048e6,8183.957380719172,10
2913.0,3.0185151930374103e6,8196.268699915543,10
2914.0,3.018336493857384e6,8116.700095424378,10
2915.0,3.018299618838463e6,8115.664385697344,10
2916.0,3.0182987688627103e6,8115.691475355261,10
2922.0,3.018187154065322e6,8120.142277954206,10
2924.0,3.018018933980112e6,8118.590354553604,10
2930.0,3.017827437136288e6,8125.69374624637,10
2934.0,3.0177353350637937e6,8128.256617231962,10
2937.0,3.0175889299486126e6,8129.567767475681,10
2941.0,3.016615199168626e6,8150.42011644643,10
2954.0,3.016373084440486e6,8159.974247529855,10
2957.0,3.0160263303106134e6,8141.380468635177,10
2976.0,3.0159754124085335e6,8141.628557866687,10
2977.0,3.015960430775246e6,8141.736054501593,10
2980.0,3.015946169128013e6,8142.6649277353135,10
2997.0,3.015885472232704e6,8146.867641102746,10
3016.0,3.015759230771688e6,8150.390056905764,10
3033.0,3.015476780914305e6,8156.5042591068,10
3051.0,3.0150697955426225e6,8224.010707739224,10
3055.0,3.0150534449511017e6,8224.771894575952,10
3062.0,3.015028581260478e6,8230.904478828834,10
3065.0,3.014893223350991e6,8214.46767303673,10
3073.0,3.0146423034293456e6,8237.405129305367,10
3120.0,3.014609902822016e6,8233.094779530442,10
3136.0,3.013243424303497e6,8290.003038894409,10
3146.0,3.0130902771632434e6,8315.682662117344,10
3156.0,3.013052362488202e6,8321.133752600605,10
3168.0,3.0128029683007523e6,8304.953663564793,10
3175.0,3.0126997668116614e6,8309.643707107476,10
3181.0,3.0125893750064867e6,8321.599387163344,10
3182.0,3.0125112366142403e6,8321.93404393071,10
3184.0,3.0117536268505445e6,8284.04785842673,10
3187.0,3.011627964157092e6,8251.542654025294,10
3195.0,3.0113440647633523e6,8208.561905884922,10
3204.0,3.01112873783599e6,8138.870103807303,10
3213.0,3.0110737031204617e6,8152.813114453022,10
3217.0,3.0109780560420644e6,8190.370332420514,10
3221.0,3.0109124755132305e6,8191.414594197694,10
3243.0,3.0108028199790996e6,8197.99358524336,10
3246.0,3.0105419839089606e6,8197.155281761117,10
3247.0,3.0105181258763606e6,8197.313940201027,10
3249.0,3.0105003428377984e6,8225.524286623744,10
3251.0,3.010252922639386e6,8231.298575574521,10
3256.0,3.0101657988240225e6,8232.56549309147,10
3266.0,3.0101586109402576e6,8233.185451933045,10
3276.0,3.010142173085711e6,8236.467908918623,10
3277.0,3.009993973493806e6,8294.373257555586,10
3282.0,3.00984312994766e6,8293.290675561322,10
3283.0,3.009842979379381e6,8293.333571354513,10
3288.0,3.0097292686457234e6,8298.359893070205,10
3293.0,3.009687120097487e6,8283.529984910263,10
3299.0,3.0094766259920304e6,8289.122758114794,10
3304.0,3.0092173999603223e6,8272.701797902957,10
3362.0,3.0092028320602397e6,8272.33856219723,10
3383.0,3.0091038665585173e6,8272.950681106804,10
3387.0,3.0091003805570593e6,8273.256482854693,10
3389.0,3.0072867774332506e6,8321.8494175478,10
3391.0,3.0070433232977646e6,8307.096341652079,10
3406.0,3.0070289047535504e6,8307.44712478726,10
3434.0,3.0066340836421982e6,8324.671410763014,10
3453.0,3.0065856005449723e6,8328.332785912946,10
3464.0,3.006573978952525e6,8337.510028324285,10
3469.0,3.006362615861497e6,8329.585166072531,10
3500.0,3.0063458097826215e6,8315.48593048572,10
3516.0,3.0056799567359025e6,8434.36835460159,10
3520.0,3.005662133082523e6,8434.70183214063,10
3522.0,3.0055711215929566e6,8438.12279832706,10
3529.0,3.00556098006823e6,8438.549904342752,10
3537.0,3.0055445089365807e6,8443.54929756285,10
3544.0,3.00552231502747e6,8443.274328781647,10
3552.0,3.004948075393392e6,8444.172899140254,10
3570.0,3.0048521441335944e6,8450.276857997425,10
3581.0,3.0046982436798057e6,8458.912395134244,10
3582.0,3.0045336752415877e6,8464.435340022881,10
3601.0,3.004363853075747e6,8471.505113464716,10
3641.0,3.004295035328262e6,8472.862727148215,10
3660.0,3.0042054183394434e6,8471.93176335645,10
3667.0,3.004205416580423e6,8471.932909201074,10
3673.0,3.004195555365338e6,8471.598043718972,10
3677.0,3.0039951025917726e6,8472.111116695061,10
3699.0,3.003966138343299e6,8473.15465570264,10
3709.0,3.003888438768829e6,8476.764295002335,10
3737.0,3.003800177568539e6,8477.918168290185,10
3744.0,3.003719671150853e6,8476.63992016699,10
3747.0,3.003715444592107e6,8477.062732023061,10
3751.0,3.003631753514611e6,8472.414133825623,10
3765.0,3.0035364234416825e6,8473.49866142429,10
3786.0,3.003395673801101e6,8475.934948848495,10
3791.0,3.0033832928090277e6,8474.200840561762,10
3796.0,3.0031478721598494e6,8483.153006371529,10
3808.0,3.0030906404303717e6,8482.161659085472,10
3822.0,3.00307791644697e6,8486.233525243446,10
3831.0,3.0028404261628217e6,8492.368842382173,10
3834.0,3.002764932524495e6,8493.688742382827,10
3839.0,3.002700633874563e6,8493.379625327972,10
3840.0,3.002698159402754e6,8495.234795793938,10
3841.0,3.0018451076935097e6,8521.748543410738,10
3844.0,3.0016004345921814e6,8542.63099360897,10
3862.0,3.0015549734366965e6,8542.801268358378,10
3864.0,3.0011520797114577e6,8588.364364884414,10
3881.0,3.0011440895792167e6,8591.101622412842,10
3890.0,3.001111336599123e6,8589.391375988504,10
3898.0,3.00110186305117e6,8589.663783454293,10
3920.0,3.001096675874841e6,8590.902809928459,10
3929.0,3.001049867291534e6,8593.165701434064,10
3946.0,3.0010100775291147e6,8594.954251058743,10
3948.0,2.9999612721014023e6,8600.581700997709,10
3957.0,2.999951839840007e6,8610.931376027482,10
3966.0,2.99980288756044e6,8613.341580696413,10
3974.0,2.999761618747858e6,8635.339528830937,10
3980.0,2.9996349796926444e6,8635.862739031538,10
3988.0,2.998692501429014e6,8698.556534457957,10
4009.0,2.998675068299345e6,8699.943579393357,10
4011.0,2.9986122501631356e6,8700.401651356893,10
4037.0,2.9986105109754587e6,8700.44585616535,10
4039.0,2.9978296119304486e6,8783.634411181087,10
4041.0,2.9978276973715904e6,8782.874145232712,10
4090.0,2.996685054217101e6,8810.669297860444,10
4103.0,2.9966759506415133e6,8810.771109077134,10
4111.0,2.9966606096690665e6,8806.523273936009,10
4134.0,2.9964202701470917e6,8832.13566393706,10
4139.0,2.996389820781761e6,8838.571501610446,10
4158.0,2.996119192842633e6,8895.065962410048,10
4162.0,2.9960671501733717e6,8938.831353581943,10
4188.0,2.995944207849064e6,8932.396133637085,10
4204.0,2.9959089129262944e6,8929.961893958938,10
4211.0,2.9959084590385985e6,8941.334542248514,10
4213.0,2.9948721450834638e6,9009.959090138418,10
4216.0,2.9948171700600674e6,9006.105692468762,10
4238.0,2.992461963416041e6,9061.097011456253,10
4253.0,2.992403061801359e6,9059.018349874474,10
4274.0,2.991686808618122e6,9070.112915404048,10
4279.0,2.9916375529544987e6,9071.0680884192,10
4288.0,2.991637552029601e6,9071.068847903423,10
4293.0,2.99162882647383e6,9071.505305084504,10
4297.0,2.9916275633861767e6,9066.925184235872,10
4299.0,2.9914888389284546e6,9069.309974960146,10
4303.0,2.991481700839142e6,9070.694156434369,10
4314.0,2.9913772296299473e6,9074.353896415456,10
4379.0,2.9913632777915024e6,9083.408335384145,10
4385.0,2.991254755652564e6,9082.932112945497,10
4389.0,2.9912239658202813e6,9083.915947706806,10
4411.0,2.9911799482167726e6,9080.868490230421,10
4442.0,2.991150466914051e6,9082.212787286679,10
4466.0,2.9911480774646113e6,9082.368511366501,10
4487.0,2.991145258363708e6,9082.63682278725,10
4490.0,2.991131135004525e6,9084.639580150928,10
4524.0,2.991058939908789e6,9085.623443968814,10
4538.0,2.99103567718882e6,9085.992094429877,10
4540.0,2.9910268532299916e6,9085.425796159829,10
4552.0,2.990795402248187e6,9152.693918766969,10
4569.0,2.9903210194256124e6,9161.121551082073,10
4580.0,2.9903177148861885e6,9159.4847935892,10
4594.0,2.990285947981392e6,9161.466624643084,10
4600.0,2.99022193154727e6,9162.876269156262,10
4603.0,2.9896097246290008e6,9177.672628357885,10
4613.0,2.989555620790818e6,9179.822308621762,10
4652.0,2.989089964850862e6,9234.43537737697,10
4684.0,2.989047588507887e6,9236.159703607798,10
4687.0,2.989005761701379e6,9235.393170359468,10
4698.0,2.988942072418815e6,9255.273525976652,10
4730.0,2.9888616906748945e6,9260.258837030617,10
4778.0,2.988856115321943e6,9257.037015176185,10
4851.0,2.9887903268213896e6,9259.587714260644,10
4873.0,2.9887668259018767e6,9263.001591516286,10
4913.0,2.9884264391595037e6,9265.263724545692,10
4929.0,2.988426186217702e6,9257.860819888087,10
4944.0,2.9879866579287257e6,9224.194306856045,10
4993.0,2.9879801744420347e6,9229.863444613913,10
4998.0,2.9877821697394107e6,9251.479437330156,10
5068.0,2.9877349478093744e6,9234.461413370522,10
5100.0,2.9875560366312657e6,9276.962894121403,10
5130.0,2.9871797124239793e6,9278.383532557467,10
5147.0,2.987174272852065e6,9278.496177952207,10
5154.0,2.9869986840193705e6,9257.295109615026,10
5163.0,2.986978395295817e6,9257.112662411624,10
5203.0,2.986955139735779e6,9262.110474940866,10
5204.0,2.9869550954098725e6,9262.11134765516,10
5257.0,2.98692568044237e6,9260.189666836526,10
5269.0,2.986924237523067e6,9260.24313212418,10
5305.0,2.9869202905181614e6,9265.234668150038,10
5315.0,2.986860106700075e6,9218.470945861385,10
5321.0,2.9864683120215703e6,9244.700542514227,10
5323.0,2.986458102687346e6,9244.997138995084,10
5326.0,2.986451269215993e6,9245.308316687293,10
5334.0,2.986374624821703e6,9244.622497670609,10
5348.0,2.986363809994113e6,9244.916361896656,10
5375.0,2.986293079105709e6,9246.00156624182,10
5383.0,2.98619243860799e6,9241.32182329684,10
5415.0,2.9861158610464204e6,9241.146484305174,10
5432.0,2.986033998719461e6,9241.710117191793,10
5471.0,2.9859246282847533e6,9242.198918241495,10
5524.0,2.985918446791222e6,9238.395292434343,10
5527.0,2.9858899003462866e6,9239.509857247866,10
5583.0,2.985844749698559e6,9251.036653380157,10
5593.0,2.985294190983105e6,9300.099811849579,10
5600.0,2.9844226418116693e6,9342.6239156662,10
5624.0,2.984336249148234e6,9340.666448002408,10
5625.0,2.9842503313584393e6,9339.21079463638,10
5630.0,2.9837412418488804e6,9348.184579831724,10
5640.0,2.983525395822407e6,9340.611081525434,10
5644.0,2.9833194743568925e6,9344.573821421754,10
5651.0,2.983236913892047e6,9344.461172764542,10
5657.0,2.9830905850358293e6,9352.182783587803,10
5665.0,2.9827695115185804e6,9355.297874536913,10
5667.0,2.98276951151675e6,9355.29787469214,10
5668.0,2.9826858496714714e6,9356.39728831864,10
5684.0,2.9826800519147157e6,9357.149560314532,10
5692.0,2.982614826861118e6,9353.983351606212,10
5699.0,2.9813294003358977e6,9387.732850883958,10
5731.0,2.98132937564076e6,9387.733359285832,10
5787.0,2.981318270473815e6,9388.149346925647,10
5820.0,2.981253365396932e6,9386.910730758926,10
5843.0,2.9812111911120526e6,9391.772984794485,10
5859.0,2.9811586196159725e6,9436.245376229112,10
5862.0,2.9808447092352803e6,9424.602110323834,10
5867.0,2.9807986730487286e6,9434.10670509734,10
5870.0,2.9807567092200695e6,9424.60211164017,10
5883.0,2.980637127207669e6,9425.894127142086,10
5884.0,2.980637116292961e6,9425.894507344108,10
5889.0,2.9806370530363386e6,9425.895670053598,10
5915.0,2.980580112395174e6,9436.866878479255,10
5949.0,2.9805304609757247e6,9439.31338808405,10
5951.0,2.9804400875193127e6,9439.468535253387,10
5962.0,2.9803866913649375e6,9438.769892696635,10
5975.0,2.9803635343517857e6,9437.94196242404,10
5980.0,2.9803512100953925e6,9438.414117008046,10
5986.0,2.980299678111786e6,9441.370539092459,10
6011.0,2.9800259046134786e6,9446.931817631184,10
6026.0,2.9800259044941664e6,9446.931827976445,10
6068.0,2.979932625337177e6,9448.244667034009,10
6074.0,2.9799239886071794e6,9441.61080840694,10
6108.0,2.979737839247913e6,9451.639157409792,10
6119.0,2.9796199122448983e6,9446.906046198235,10
6132.0,2.9796198891507564e6,9446.904825750971,10
6133.0,2.979597113997626e6,9445.933294119226,10
6147.0,2.9794770550097683e6,9449.508818186692,10
6167.0,2.9792322454441465e6,9437.318160281633,10
6187.0,2.9791271054930566e6,9440.04845420206,10
6198.0,2.9790390988169215e6,9440.048119387839,10
6212.0,2.9789818784314687e6,9442.04046519431,10
6217.0,2.9787350362428054e6,9476.066766365318,10
6224.0,2.978619598718188e6,9470.867964762252,10
6228.0,2.9786155106979283e6,9456.905252394627,10
6234.0,2.978406801144049e6,9471.972062605748,10
6247.0,2.978183046441986e6,9435.726501098437,10
6252.0,2.97774465286698e6,9420.416321848013,10
6261.0,2.97772249718868e6,9428.148409771184,10
6263.0,2.9773304918618994e6,9437.320542020872,10
6355.0,2.977271605975471e6,9430.465605910567,10
6364.0,2.9772492386149475e6,9430.633611549689,10
6379.0,2.9771362221349427e6,9429.355882383366,10
6402.0,2.977093128429006e6,9430.049754104137,10
6404.0,2.976837697293573e6,9424.16819829909,10
6409.0,2.976682425585467e6,9461.679232479146,10
6425.0,2.975351452941389e6,9494.95178729323,10
6427.0,2.9750305672883987e6,9542.264214442996,10
6456.0,2.9750305355956405e6,9542.265541020573,10
6475.0,2.9749333143499056e6,9526.867404043303,10
6494.0,2.9749224131210996e6,9525.777649235813,10
6532.0,2.9749213006571727e6,9524.786848074367,10
6587.0,2.974768017506769e6,9583.917480396542,10
6589.0,2.97475710622429e6,9590.996381249388,10
6617.0,2.9747488199512935e6,9591.170210690248,10
6630.0,2.974612025356433e6,9596.06609518621,10
6635.0,2.9744167274150727e6,9640.247570360392,10
6662.0,2.9743339543622322e6,9641.094519137661,10
6677.0,2.974333951765484e6,9641.094461150302,10
6693.0,2.974269485770196e6,9643.84742291129,10
6710.0,2.974212265196077e6,9645.839572879737,10
6721.0,2.9741715228986484e6,9646.844652690403,10
6728.0,2.974072551448335e6,9653.608333651335,10
6733.0,2.9739862230176264e6,9650.318417046288,10
6737.0,2.9739450694949836e6,9650.449599820773,10
6788.0,2.9738759963020505e6,9653.55348339791,10
6835.0,2.973812420622614e6,9675.997281136175,10
6837.0,2.9737503531442625e6,9674.671069484617,10
6893.0,2.9736489032210545e6,9706.273037096618,10
6910.0,2.973646782243844e6,9706.395619707424,10
6931.0,2.9734996734670596e6,9705.212204558151,10
6969.0,2.9732459424808924e6,9710.571618502396,10
6993.0,2.973176035601491e6,9745.63876962263,10
7025.0,2.973018190475081e6,9726.235159396045,10
7029.0,2.9730056055854624e6,9730.469709396875,10
7030.0,2.972993286349055e6,9733.919838103993,10
7043.0,2.972985327430012e6,9737.830417314017,10
7044.0,2.972932362880623e6,9740.841037562805,10
7089.0,2.9728456836414826e6,9732.848182723656,10
7160.0,2.971558074199725e6,9785.854071270562,10
7170.0,2.9713511992755337e6,9752.252652394049,10
7176.0,2.9713293179105343e6,9753.35783491846,10
7193.0,2.971329254932937e6,9753.358778035261,10
7205.0,2.9712987010330544e6,9758.544646385852,10
7217.0,2.970915893703843e6,9972.156649549217,10
7238.0,2.9709039999537035e6,9976.616590598109,10
7243.0,2.970897178081793e6,9977.591475081612,10
7250.0,2.970784107055602e6,9969.289436697494,10
7254.0,2.970766842008452e6,9947.879736249412,10
7262.0,2.970746209628595e6,9949.037741460788,10
7285.0,2.970452224572444e6,9947.720337226268,10
7322.0,2.9704522086458756e6,9947.72140773926,10
7330.0,2.9691215888908273e6,9956.427269218208,10
7336.0,2.9691154267902514e6,9913.99177096802,10
7342.0,2.9689141893440867e6,9913.18687797557,10
7366.0,2.968870188833243e6,9914.187270841505,10
7375.0,2.968861254434014e6,9912.037871352772,10
7376.0,2.9687094524813816e6,9917.655823317687,10
7381.0,2.9686317647285475e6,9925.808107970279,10
7399.0,2.96851534610775e6,9928.94998095634,10
7405.0,2.9684273514769436e6,9928.949841738537,10
7437.0,2.96833934610775e6,9928.94998095634,10
7445.0,2.9682106328575453e6,9927.622445199053,10
7467.0,2.968177354542234e6,9925.73092078591,10
7480.0,2.96814993794185e6,9922.69867708285,10
7509.0,2.968127874389251e6,9923.076404104879,10
7514.0,2.9681043351298124e6,9925.79200498445,10
7532.0,2.968055239813732e6,9926.549515789393,10
7544.0,2.968046936713974e6,9926.80275059141,10
7551.0,2.967922619553043e6,9921.994171474398,10
7580.0,2.967920180343906e6,9922.044527561819,10
7594.0,2.9678413414843045e6,9919.60248219422,10
7658.0,2.9678051834025383e6,9962.82683392223,10
7710.0,2.967804123229854e6,9963.644307260256,10
7772.0,2.967800868837939e6,9986.829613257676,10
7811.0,2.967574911675913e6,10004.701237144585,10
7818.0,2.967440423054914e6,10003.590532510567,10
7821.0,2.9673231928912834e6,10003.875791939725,10
7868.0,2.9672996542451503e6,9999.40740959283,10
7872.0,2.9672662940888205e6,10002.583828133489,10
7889.0,2.9672656817597584e6,10002.710918127183,10
7912.0,2.9671525788575956e6,10023.160096842925,10
7920.0,2.9670967552338243e6,9997.19291314991,10
7923.0,2.966832711840919e6,10041.828635706313,10
7936.0,2.96682539776642e6,10043.545738966031,10
7950.0,2.9667365173587603e6,10049.465712594461,10
7986.0,2.9667093307927535e6,10040.878680135738,10
7989.0,2.966681165892571e6,10027.474734157924,10
7992.0,2.9666802411029004e6,10027.562701648294,10
8014.0,2.9666748824536786e6,10039.718774630248,10
8020.0,2.9663718690340696e6,10040.439216022645,10
8075.0,2.9661894264173345e6,10052.159376061496,10
8080.0,2.96605179067601e6,10059.607519183188,10
8083.0,2.9659335409125015e6,10063.536911028797,10
8094.0,2.965875245896539e6,10057.96405868668,10
8126.0,2.9658023652922334e6,10049.568756520772,10
8128.0,2.96566910881531e6,10036.17807408425,10
8130.0,2.9656374976213933e6,10039.424917115583,10
8136.0,2.9654842464407594e6,10035.995044543526,10
8156.0,2.965482605022291e6,10042.070116479223,10
8172.0,2.9654263331888295e6,10044.539396518561,10
8210.0,2.9654162305798614e6,10044.44419093223,10
8217.0,2.9649838377863117e6,10051.438823519155,10
8252.0,2.9649252151939385e6,10056.593116237975,10
8291.0,2.964923014074508e6,10056.656430067838,10
8314.0,2.9648082548922286e6,10056.682219281378,10
8327.0,2.964373504397864e6,10061.050992475637,10
8332.0,2.9642860738487304e6,10060.846334989434,10
8344.0,2.9642821690553403e6,10058.548556637415,10
8360.0,2.9642375657000737e6,10058.698966974065,10
8363.0,2.9641705414316915e6,10061.586420889585,10
8367.0,2.964053627983191e6,10053.756002393598,10
8399.0,2.964028632901287e6,10050.795762476833,10
8401.0,2.963926092077521e6,10041.263768977664,10
8409.0,2.9638004502889873e6,10042.854967975049,10
8410.0,2.9636949704484255e6,10043.36801140234,10
8419.0,2.963489611323136e6,10038.903617704798,10
8428.0,2.9634538203446614e6,10032.770337596561,10
8430.0,2.9632872151958095e6,10041.729130590173,10
8439.0,2.963251968368733e6,10047.123025653735,10
8440.0,2.9630448464196557e6,10040.337765674603,10
8451.0,2.9629792266959213e6,10038.223487788158,10
8454.0,2.962867010233458e6,10035.22893351798,10
8464.0,2.962769298087611e6,10038.038921770321,10
8501.0,2.9624560565681993e6,10051.284220681833,10
8505.0,2.9623900066589466e6,10050.312979247203,10
8506.0,2.962131013032227e6,10102.385792773175,10
8528.0,2.9621043935345644e6,10102.808850861318,10
8546.0,2.961606776384221e6,10093.344765719155,10
8562.0,2.961557065596003e6,10095.04775271331,10
8571.0,2.961402605503262e6,10099.325255869335,10
8581.0,2.961165129311814e6,10161.625759508257,10
8585.0,2.9610788869585358e6,10163.273175322549,10
8590.0,2.9609770157563724e6,10167.873358355253,10
8614.0,2.96056000617169e6,10183.830369360996,10
8617.0,2.9603493808975993e6,10192.615811464213,10
8649.0,2.9598096820750246e6,10198.698238830446,10
8657.0,2.959630096919641e6,10203.639397082376,10
8668.0,2.9595755506448066e6,10176.520015275502,10
8670.0,2.9595470673895283e6,10173.910552838706,10
8672.0,2.9594173563616923e6,10172.660755887518,10
8700.0,2.959330286469935e6,10217.81530413251,10
8776.0,2.9588322400146076e6,10239.698833565246,10
8789.0,2.958745301099354e6,10239.60343934302,10
8836.0,2.9587239301547734e6,10238.149139661398,10
8862.0,2.958709729488493e6,10236.697770973877,10
8868.0,2.9572221765919514e6,10307.324117770138,10
8888.0,2.957222143272235e6,10307.326851027678,10
8893.0,2.9571457264195182e6,10323.208246847998,10
8915.0,2.9570453924003416e6,10324.322452933859,10
8930.0,2.9565936167396256e6,10368.909151280544,10
8967.0,2.9565296608306034e6,10409.35594420783,10
8993.0,2.9564599842373766e6,10438.547878525835,10
9058.0,2.956378468203997e6,10453.855924453519,10
9073.0,2.9560324279199345e6,10487.315339140652,10
9083.0,2.955821979421606e6,10502.102084205926,10
9092.0,2.955676660985539e6,10543.13676428499,10
9128.0,2.9553849148914106e6,10546.21142570047,10
9146.0,2.9548706074022716e6,10580.933237831818,10
9183.0,2.9545078396182894e6,10587.67094039282,10
9207.0,2.954359223789724e6,10587.343383460528,10
9227.0,2.954320585372524e6,10588.351966194834,10
9252.0,2.95421446833444e6,10598.668663925044,10
9262.0,2.953916313703553e6,10622.241404102451,10
9291.0,2.953885727403031e6,10630.135151452056,10
9298.0,2.9537657950824695e6,10633.928573238161,10
9315.0,2.9537657343969583e6,10633.930561788211,10
9322.0,2.9537621542937024e6,10628.767496350089,10
9343.0,2.953749172479535e6,10619.465515962418,10
9369.0,2.953707891255346e6,10620.227371550245,10
9370.0,2.953677303550025e6,10638.12135462609,10
9415.0,2.953643819831322e6,10668.548377941514,10
9481.0,2.9536157120751464e6,10683.970745589793,10
9512.0,2.9535784295226084e6,10676.06083098491,10
9603.0,2.953558215813826e6,10683.926299538869,10
9604.0,2.953493602729245e6,10685.296473213306,10
9630.0,2.9534615145101384e6,10692.786615843996,10
9648.0,2.9533683818984427e6,10698.11842568698,10
9651.0,2.9512996864334955e6,10728.825695972044,10
9666.0,2.9511200062035574e6,10716.166292500955,10
9691.0,2.9510519911449947e6,10716.667983267957,10
9711.0,2.9509355957876043e6,10728.415959440284,10
9767.0,2.9509170172532923e6,10727.98705834504,10
9788.0,2.950820762481246e6,10767.606158228882,10
9857.0,2.9508110063931756e6,10727.326165295923,10
9876.0,2.950760433308615e6,10724.021166405162,10
9882.0,2.9507097314561033e6,10725.291430324414,10
9889.0,2.950377464984619e6,10763.87655225423,10
10073.0,2.9503686840901067e6,10765.781070067838,10
10106.0,2.9503388941056966e6,10771.366454640294,10
10117.0,2.9501269837478152e6,10754.081757698972,10
10157.0,2.9501105318683027e6,10756.550867302887,10
10204.0,2.950080805747755e6,10757.960302166437,10
10220.0,2.950030433847996e6,10729.204822462321,10
10223.0,2.949995058395003e6,10730.96956675176,10
10225.0,2.94999307054354e6,10731.038236237484,10
10242.0,2.949992932195467e6,10731.123852296008,10
10243.0,2.949957425632375e6,10733.60765927281,10
10266.0,2.9499567060465952e6,10733.624448103878,10
10312.0,2.9498825874335645e6,10726.526682289408,10
10361.0,2.949823062759881e6,10734.462922895375,10
10478.0,2.949417356743957e6,10815.84307818814,10
10499.0,2.9488491564125726e6,10854.08226028685,10
10511.0,2.9488369571067845e6,10815.194166043471,10
10524.0,2.948836935748606e6,10815.195119355258,10
10548.0,2.9488330509360814e6,10815.617467571163,10
10580.0,2.9488203843413824e6,10808.58382719306,10
10587.0,2.9482237401354723e6,10851.38840031374,10
10597.0,2.9482167547688903e6,10851.899698636073,10
10608.0,2.947275729483488e6,10942.670878269331,10
10611.0,2.947256943955833e6,10913.13262640096,10
10626.0,2.947218224644104e6,10966.32291617557,10
10647.0,2.9469600774615365e6,10984.474833794815,10
10700.0,2.9468874906900753e6,10985.58248617834,10
10749.0,2.946791789110699e6,10988.63580379181,10
10751.0,2.9447627167127943e6,11028.567295677905,10
10755.0,2.944139200545876e6,11042.017678149577,10
10801.0,2.943728522211393e6,11095.992499325026,10


==> traj_sub30p0_initconstructive_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.086999262684564e6,2181.4224007401012
19,1,33.776,3.084352574153281e6,3972.0323097596242
26,1,42.545,3.084107599861445e6,5470.518846087606
27,1,44.87,3.0801721512862695e6,4749.856691853642
29,1,47.979,3.0784121512862695e6,4749.856691853642
31,1,50.12,3.0668399077002835e6,4370.1496779836325
87,1,200.601,3.064489810587381e6,4593.457530657169
185,1,355.171,3.052776396939315e6,5288.680112442095
196,1,376.122,3.051249426970387e6,5451.581597151536
201,1,391.067,3.047897454512856e6,6254.659546270929
216,1,434.891,3.044113611504535e6,6475.575623502158
219,1,444.819,3.040876318337248e6,6767.063157923981
251,1,564.759,3.0404855893261293e6,7183.222942268604
328,1,894.591,3.0373531201061844e6,7591.6877366244435
333,1,922.768,3.036217225630121e6,8158.5657654998895
350,1,1021.894,3.030212402094342e6,8377.313394929477
437,1,1556.651,3.030156260209268e6,9996.764954005052
439,1,1570.577,3.0268356701812227e6,9315.003513697866
480,1,1943.078,3.0252653770815963e6,8711.795351295648
500,1,2103.073,3.024693246041323e6,8731.716338123346
505,1,2130.495,3.014998679533364e6,8429.840193154365
540,1,2315.475,3.014911589724421e6,8434.20613918172
561,1,2436.191,3.0147395739959776e6,8484.20315833263
568,1,2472.171,3.0146633967376323e6,8485.324815169093
589,1,2578.251,3.0119605976739833e6,8497.060161495738
743,1,3119.717,3.0116365916006844e6,8453.956663746469
754,1,3181.811,3.010855207678221e6,8457.303231420145
766,1,3246.169,3.0082468469768316e6,8448.920196597745
790,1,3386.539,3.0082119869622476e6,8451.978214076615
804,1,3468.699,3.0060983560519596e6,8372.729591559091
837,1,3666.9,3.0060983384617493e6,8372.741050005321
838,1,3672.911,3.0059997263108985e6,8369.392395184288
849,1,3737.345,3.005117114308e6,8380.931128062788
850,1,3744.48,3.0043120501311375e6,8368.148646830847
857,1,3785.985,3.0029045537253255e6,8392.511521072909
858,1,3791.45,3.0027807438045912e6,8375.170438205569
861,1,3808.107,3.0022084265098153e6,8365.256965344992
877,1,3898.492,3.002113691030286e6,8367.981040002865
882,1,3928.86,3.0016456051972155e6,8390.609955058906
885,1,3946.494,3.0012477075730227e6,8408.495451305702
896,1,4008.722,3.0010733762763375e6,8422.365900659704
901,1,4037.319,3.0010559843995688e6,8422.807948744297
931,1,4204.182,3.000703035171868e6,8398.465551962823
946,1,4287.827,3.0007030259228894e6,8398.473146805056
947,1,4293.326,3.0006157703651777e6,8402.83771861586
948,1,4298.78,2.9992285257879593e6,8426.6856258586
1060,1,4912.648,2.995824658364227e6,8449.30695615265
1075,1,4993.195,2.995759823497314e6,8505.998333731346
1126,1,5268.666,2.9957453943042797e6,8506.532986607877
1138,1,5333.627,2.994978950361372e6,8499.674796441015
1173,1,5524.438,2.994917135426064e6,8461.638538369494
1212,1,5731.323,2.994916888474694e6,8461.64362238825
1223,1,5787.1,2.994805836805242e6,8465.803498786396
1244,1,5889.431,2.994805204239022e6,8465.81512588131
1262,1,5980.149,2.994681961675087e6,8470.536671721367
1295,1,6147.221,2.9945948718661442e6,8474.902617748723
1307,1,6211.654,2.9940226680116174e6,8494.826075813437
1308,1,6217.043,2.9938424835576443e6,8514.007611009616
1344,1,6402.431,2.9934115464982814e6,8520.946328217327
1354,1,6456.476,2.9934112295706985e6,8520.959593993099
1380,1,6588.769,2.9933021167459153e6,8591.74860252155
1385,1,6616.969,2.993219254015947e6,8593.48689693017
1576,1,7658.398,2.9928576731982827e6,9025.730414210282
1595,1,7771.874,2.9928251292791404e6,9257.583474184494
1603,1,7810.736,2.9905655576588716e6,9436.299713053571
1745,1,8648.581,2.9851685694331266e6,9497.123986715891
1752,1,8668.217,2.9846231066847863e6,9225.930168647163
1923,1,8929.603,2.9801053500776216e6,9671.797152114015
1933,1,8966.567,2.979465790987402e6,10076.265081386866
1942,1,8992.946,2.9787690250551393e6,10368.18442456692
1966,1,9073.091,2.9753086222145157e6,10702.778571438252
1971,1,9091.52,2.9738554378538476e6,11113.125372228867
1989,1,9182.628,2.97022776001403e6,11180.502397838876
2032,1,9481.182,2.969946682452268e6,11334.726074321683
2062,1,9711.006,2.968782728878364e6,11452.205836044963
2084,1,9888.529,2.965460064163517e6,11838.057055343123
2163,1,10524.026,2.9654598505817363e6,11838.066588460983
2166,1,10547.969,2.965421002456488e6,11842.290070620036
2171,1,10587.171,2.9628198505817363e6,11838.066588460983
2174,1,10611.084,2.96263199530519e6,11542.684069777275


==> traj_sub30p0_initconstructive_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.0869992626845725e6,2181.4224007401026
60,10,65.288,3.0864825323388777e6,1920.0861570333352
700,10,342.194,3.0765726299486505e6,2719.0531537291336
719,10,357.299,3.070787453238844e6,3259.463671992027
748,10,378.912,3.062399885571437e6,3695.0906223692027
754,10,382.173,3.0613783357884483e6,3915.4941233276136
797,10,438.771,3.0396679514920833e6,4772.669778041391
827,10,481.567,3.0381324695145553e6,5273.650101253519
832,10,489.543,3.0379317561537083e6,5471.999508897105
850,10,521.723,3.0284576824992355e6,6075.713650517185
854,10,529.851,3.018861210830298e6,8268.482632741747
860,10,552.434,3.009560372911584e6,9791.824699387795
863,10,565.631,3.005090847865034e6,10638.954234598827
888,10,735.033,2.9981030044004116e6,10113.819782228184
899,10,813.047,2.9979099242826123e6,9398.868567625084
900,10,819.612,2.9978073939743927e6,9560.659057405805
917,10,921.289,2.9915862479980486e6,10605.925822524227
918,10,924.803,2.9817524167534653e6,11421.337599896442
954,10,1168.305,2.9815224682367058e6,11615.406946234727
979,10,1322.071,2.979734824708098e6,11654.465909896864
1013,10,1509.879,2.979395205509116e6,11867.56910749981
1060,10,2033.151,2.9767938652645913e6,11521.51408856663
1066,10,2073.521,2.972724671733279e6,11763.862029460233
1167,10,2913.95,2.970937679933016e6,10968.175984548578
1179,10,2977.351,2.9707878636001395e6,10969.250950897629
1193,10,3033.285,2.967963365026305e6,11030.392972907997
1201,10,3065.456,2.966609785931436e6,10866.024914986945
1221,10,3156.119,2.9662306391810207e6,10920.53581981955
1228,10,3186.939,2.964974012246496e6,10595.483775805202
1230,10,3194.579,2.9649224848403675e6,10049.88435459786
1233,10,3204.217,2.9627692155667427e6,9352.966333821665
1270,10,3247.027,2.962530635240739e6,9354.552918220763
1274,10,3251.292,2.960056433256613e6,9412.295807728542
1278,10,3255.687,2.9591851951029813e6,9424.964982898013
1298,10,3277.376,2.95892136464031e6,9433.649676279952
1307,10,3288.316,2.9577842573037306e6,9483.912893436878
1317,10,3299.279,2.9556793162491648e6,9539.840625482197
1396,10,3389.183,2.950855664179611e6,9705.061185851762
1433,10,3434.473,2.9469074530660883e6,9877.304045609284
1450,10,3453.424,2.9464226220938317e6,9913.917797108616
1649,10,3839.44,2.9457796355945123e6,9910.826626560081
1689,10,3890.41,2.9454521057935758e6,9893.72416231671
1747,10,3965.663,2.944192373885449e6,9891.172311803479
1758,10,3980.419,2.942925983333312e6,9896.404413809474
1856,10,4110.582,2.942772573608847e6,9853.926062398223
1878,10,4139.229,2.9424680799555415e6,9918.284439132087
1935,10,4216.323,2.941918329721582e6,9879.7504624355
2049,10,4378.624,2.9417788113371325e6,9970.294852122392
2144,10,4523.748,2.941056860379774e6,9980.133490301245
2189,10,4579.72,2.9410238149855356e6,9963.765915372507
2207,10,4603.367,2.9349017458028444e6,10111.729507388716
2295,10,4730.179,2.9340979283636385e6,10161.582617928378
2328,10,4778.022,2.9340421748341303e6,10129.364399384058
2384,10,4850.523,2.933384289828592e6,10154.871390228658
2440,10,4928.602,2.9333817604105747e6,10080.84234365259
3144,10,6427.181,2.930172903880673e6,10553.96661515023
3267,10,6835.073,2.9295371470863074e6,10778.404592532863
3281,10,6893.476,2.928522647854226e6,11094.424268652878
3398,10,7550.796,2.927279476244917e6,11046.338477482743
3872,10,10312.094,2.926538290114604e6,10975.360819338048
3923,10,10499.115,2.9208562868007654e6,11357.752640325152
3994,10,10755.29,2.9146211251315773e6,11492.256465041863


==> traj_sub30p0_initconstructive_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.0869992626845622e6,2181.4224007401026
6,2,10.624,3.083681325307082e6,4819.391814441362
7,2,11.419,3.083487734583811e6,4786.549938373761
9,2,12.658,3.0795660810025563e6,4099.111633247969
13,2,25.232,3.0631421605512025e6,7015.291257312609
34,2,86.118,3.053466967540108e6,7892.797764893982
42,2,104.039,3.0476386564399092e6,7414.638397542618
47,2,110.878,3.046389418415627e6,7462.3229700976
51,2,114.294,3.045390641348918e6,7472.411380714012
108,2,221.119,3.0447448410338904e6,7465.658588915493
109,2,222.058,3.0444306222462985e6,7483.924613397808
120,2,234.402,3.043758336914276e6,7535.611354680158
128,2,241.69,3.04342232745634e6,7560.448683623321
140,2,257.414,3.0431938121519126e6,7504.4737021098545
198,2,331.468,3.0407199914922137e6,7478.490230292044
211,2,345.956,3.0401452304094406e6,7699.886836033968
252,2,487.038,3.03641835562356e6,8398.093378200534
332,2,665.073,3.035103267779853e6,8386.319300823783
343,2,683.653,3.034539986150261e6,8453.689893263929
355,2,696.942,3.0339051721398304e6,8444.715782701296
373,2,721.967,3.0333423413225105e6,8490.7777480976
384,2,735.16,3.0325958528836295e6,8467.00829783297
450,2,816.707,3.0324242896856945e6,8363.417413125522
472,2,846.145,3.030111635948578e6,8386.10964495206
505,2,882.612,3.029877982557742e6,8448.342568398702
537,2,917.535,3.028358875810509e6,8502.902525557995
620,2,1022.321,3.028138375243269e6,8558.44723834855
629,2,1032.638,3.0231163166309455e6,8665.731601645673
722,2,1143.703,3.022424747594132e6,8685.399606834986
740,2,1163.271,3.022284084320153e6,8691.225761745163
806,2,1231.449,3.022242104946035e6,8692.627295349115
812,2,1240.802,3.0221186793950833e6,8724.560878997509
831,2,1259.19,3.0220630867995806e6,8733.356842210713
853,2,1281.279,3.0214746202930342e6,8754.185695071106
857,2,1285.236,3.018527902980668e6,8790.468848531187
1262,2,2085.58,3.0159529505370175e6,8945.97592368629
1271,2,2099.795,3.015773831188257e6,8958.953612363815
1275,2,2105.16,3.0152314925212944e6,8954.188543786644
1514,2,2409.262,3.011789625550696e6,9160.526849000424
1663,2,2956.851,3.0083220842519663e6,8974.589060053633
1759,2,3388.556,2.9950097050834373e6,9295.297846615169
1760,2,3390.789,2.992575163728577e6,9147.767087657927
1777,2,3464.248,2.992458947804109e6,9239.539511771294
1799,2,3552.023,2.9867165514633255e6,9248.525215357366
1897,2,3948.398,2.9762284971862044e6,9304.799714747032
2244,2,5202.679,2.975995941585822e6,9354.777840039445
2696,2,6354.942,2.975407082721539e6,9286.228478936413
2716,2,6379.389,2.9742769179214844e6,9273.451187273187
2736,2,6404.484,2.971722606567151e6,9214.63562922272
2949,2,6728.411,2.9707328920640205e6,9282.272438832044
2998,2,6787.742,2.9700421601346913e6,9313.311274603428
3702,2,8505.998,2.9674522238674955e6,9834.03940986315
3728,2,8581.212,2.965753016953853e6,10427.78798262877
3810,2,8867.859,2.9508774879884375e6,11134.051450591369
4051,2,9602.603,2.950675350900614e6,11212.706136130955
4065,2,9630.293,2.950354468709545e6,11287.60756243784
4076,2,9648.102,2.9494231425925912e6,11340.925660867695
4078,2,9651.485,2.947358909886433e6,11386.342512895599
4087,2,9665.524,2.945562107587057e6,11259.748478184714
4102,2,9690.723,2.9448819570014253e6,11264.76538585473
4147,2,9767.089,2.9446961716583027e6,11260.476374902277
4210,2,9875.982,2.9441904408126953e6,11227.426385994664
4214,2,9882.217,2.9436834222875843e6,11240.129025187187
4324,2,10073.431,2.9435956133424668e6,11259.174203323266
4373,2,10157.453,2.943431094547336e6,11283.86529936243
4481,2,10361.022,2.9428358478105026e6,11363.227705422094


==> traj_sub30p0_initconstructive_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.0869992626845534e6,2181.4224007401026
4,3,9.777,3.0850936942789773e6,3568.084981486349
5,3,13.635,3.083681325307076e6,4819.3918144413665
7,3,19.112,3.076950750470821e6,5404.082891940836
8,3,23.188,3.070820101598799e6,6973.416122470069
10,3,31.547,3.0655900117337955e6,7888.243357744371
29,3,92.446,3.0649726736547877e6,7489.903043837991
34,3,105.618,3.0648492481038356e6,7521.836627486383
55,3,152.504,3.055162624439473e6,7158.160888444817
56,3,153.475,3.0542445644282703e6,7169.358017937643
57,3,155.461,3.045445766879763e6,7168.195122001044
58,3,156.478,3.044892315367246e6,7145.992619509146
65,3,169.071,3.044885682060744e6,7146.179621081891
70,3,180.537,3.042193924033646e6,7481.709866735651
79,3,198.762,3.0373905021992438e6,7503.64447531824
90,3,229.488,3.0361516463590283e6,7618.015528980455
99,3,241.921,3.035927909801339e6,7553.523524730725
120,3,276.613,3.035586737090311e6,7548.8312936948305
139,3,310.587,3.035559347209933e6,7588.379105472969
168,3,344.971,3.035126146134179e6,7584.482676120793
173,3,353.791,3.0349828341157236e6,7595.010792644744
175,3,355.625,3.0343705660745474e6,7577.812265093058
188,3,369.127,3.0341506124479743e6,7516.294681672021
215,3,399.241,3.0339297048127726e6,7487.437460801311
218,3,402.264,3.032984659229735e6,7511.491671162817
261,3,449.535,3.032926043094759e6,7515.159568153529
410,3,681.544,3.0328237181261354e6,7621.441761296299
558,3,1310.753,3.031306923934045e6,7529.931150850971
788,3,1664.477,3.0310813145731054e6,7774.23463776275
840,3,1840.233,3.02998879358219e6,8394.43570618044
844,3,1853.551,3.0297833121966626e6,8478.971832942932
888,3,2024.884,3.028051230477402e6,9051.506831416149
901,3,2067.456,3.0236767216799613e6,9339.060956770101
920,3,2171.751,3.0233337917143153e6,9392.854416761691
921,3,2175.754,3.0210980570782153e6,9655.652339338762
943,3,2256.184,3.016050368759286e6,9769.245617520713
944,3,2258.787,3.01534661151688e6,9759.456313243096
957,3,2296.334,3.0143813925309945e6,9675.45049090667
959,3,2301.152,3.013741078817712e6,9663.851240618145
970,3,2327.365,3.0100579921992915e6,9698.42716647297
979,3,2340.721,3.00910679956125e6,9699.547238515073
981,3,2343.342,3.008618168871339e6,9715.21314689222
1003,3,2380.152,3.0067879962435807e6,9785.519710555822
1015,3,2400.293,3.0067073619478606e6,9796.180313961486
1030,3,2425.375,3.006431538696966e6,9798.139371110861
1042,3,2444.918,3.0057107450731443e6,9864.205479402553
1078,3,2518.729,3.0052624982730504e6,9753.331417850672
1099,3,2555.499,3.004611606476634e6,9667.156086028152
1152,3,2653.806,3.004552132512613e6,9669.378261317457
1187,3,2727.587,3.004387532300846e6,9621.190453312132
1239,3,2808.448,3.0043850809239647e6,9621.917520079114
1276,3,2870.526,3.004133921961649e6,9632.73905619272
1285,3,2888.924,3.004029718850189e6,9600.857457706848
1307,3,2924.086,3.003991378879279e6,9559.109832581871
1384,3,3062.316,3.0037427419730416e6,9620.435675110695
1492,3,3282.245,3.002234306511582e6,9609.609855168055
1500,3,3293.165,3.001812821029217e6,9461.310773568624
1739,3,3747.29,3.0017705554417577e6,9465.538892129349
1742,3,3750.991,3.0009336446667975e6,9419.052910154953
1805,3,3833.511,3.0001787082835278e6,9432.251910161482
1827,3,3862.291,2.999724096728679e6,9433.954657655584
1916,3,3987.961,2.990299314092376e6,10060.89261191979
1967,3,4134.31,2.9878959188726293e6,10317.016511930307
1972,3,4162.061,2.9873754921800178e6,10754.670423649259
1980,3,4212.858,2.977012352628665e6,11440.915902548302
2034,3,4539.911,2.9769241130403862e6,11435.252919847811
2036,3,4552.044,2.9746096032223348e6,12107.934145919215
2138,3,4998.049,2.9726295561960973e6,12324.09407308164
2284,3,6166.898,2.970181460539878e6,12202.18749403105
2324,3,6247.148,2.9679439135192484e6,11839.73187895793
2327,3,6251.75,2.963559977769188e6,11686.630086453715
2654,3,7160.407,2.9506838833516147e6,12216.688971922804
2658,3,7169.904,2.9486151341097048e6,11880.674783157654
2666,3,7192.837,2.9486145043337326e6,11880.684214325644
2678,3,7217.372,2.9482997107262188e6,11873.681030911575
2694,3,7243.158,2.948231492007113e6,11883.429875746599
2742,3,7341.59,2.9467437922727503e6,11914.042155992915
2761,3,7375.551,2.9452257727464233e6,11970.221675642084
2763,3,7381.337,2.94473436471771e6,12038.443460547625
2774,3,7398.528,2.9435701785097383e6,12069.862190408232
2815,3,7466.771,2.9432373953566235e6,12050.946946276848
2841,3,7508.924,2.943016759830635e6,12054.724216497138
2955,3,7710.185,2.9430061581037883e6,12062.898949877397
3024,3,7817.579,2.9416612718938002e6,12051.791903537229
3070,3,7888.589,2.941655148603178e6,12053.062803474162
3091,3,7920.273,2.9410969123654664e6,11793.390966543999
3109,3,7950.121,2.9402081082888646e6,11852.590702828295
3131,3,7985.966,2.939936242628793e6,11766.720378241078
3135,3,7991.73,2.939926994732084e6,11767.600053144759
3202,3,8093.623,2.9393440445724586e6,11711.871529723585
3243,3,8156.232,2.939327630387783e6,11772.622249080538
3359,3,8360.183,2.938881596835115e6,11774.126352447045
3385,3,8399.354,2.9386316460160795e6,11744.523953279388
3421,3,8454.26,2.937509481391453e6,11714.578410577611
3428,3,8464.391,2.9365323599329777e6,11742.678293101028
3500,3,8570.894,2.9349877590055675e6,11785.453324661274
3510,3,8585.375,2.9341253354727854e6,11801.9274828042
3531,3,8617.251,2.9320190827318802e6,11889.781903836369
3557,3,8657.18,2.9302232311780425e6,11939.193486355673
3641,3,8788.879,2.92935384202551e6,11938.239544133414
3671,3,8835.879,2.9291401325797006e6,11923.696547317199
3687,3,8862.277,2.928998125916898e6,11909.182860441977
3702,3,8887.502,2.9289977927197334e6,11909.21019301738
4111,3,10106.176,2.9286998928756295e6,11965.064038741935
4190,3,10243.315,2.928344827244712e6,11989.90210850994


==> traj_sub30p0_initconstructive_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.0869992626845688e6,2181.422400740103
9800,4,2913.445,3.0816792410381897e6,2304.5355927038095
9817,4,2924.463,3.080035380157003e6,2330.76398382278
9852,4,2940.789,3.0707359927277807e6,2528.300716322398
9952,4,2980.09,3.0705933762554512e6,2537.589448659615
10036,4,3016.0,3.0693309616452903e6,2572.8136066897814
10119,4,3050.642,3.065261107928466e6,3247.878093014021
10141,4,3072.672,3.062751908712013e6,3477.252655700394
10181,4,3135.716,3.0490871235268274e6,4046.335249340066
10189,4,3146.221,3.047555652124288e6,4303.131481569425
10206,4,3175.04,3.0465236372333798e6,4350.031916996265
10210,4,3181.251,3.0454197191816308e6,4469.5887175549415
10223,4,3194.764,3.0426322526503652e6,4585.380657358565
10238,4,3213.199,3.0420819054950853e6,4724.810763815741
10243,4,3216.764,3.0411254347111075e6,5100.382943490688
10248,4,3221.012,3.0404696294227703e6,5110.825561262474
10266,4,3243.156,3.03940213859491e6,5145.390048851353
10269,4,3249.007,3.039224308209291e6,5427.4935130785225
10286,4,3276.256,3.03905992966383e6,5460.318082934309
10290,4,3283.267,3.0390584239810384e6,5460.747040866214
10346,4,3382.944,3.038068768963815e6,5466.868229961955
10359,4,3405.633,3.0379245835216725e6,5470.376061313801
10412,4,3499.96,3.0377565227329247e6,5329.383705445696
10426,4,3519.646,3.037578286199131e6,5332.718480836085
10468,4,3569.78,3.0366189736011596e6,5393.758069407792
10605,4,3844.171,3.0341722425878737e6,5602.582571390091
10651,4,3957.491,3.0340779199739196e6,5706.079321687831
10660,4,3973.73,3.033665231848094e6,5926.058803033072
10730,4,4188.121,3.0324358086050167e6,5861.706603584482
10742,4,4237.604,3.0088837421647483e6,6411.61979345939
10848,4,4612.862,3.0083427037829207e6,6433.1165960981625
10861,4,4651.953,3.0036861443833564e6,6979.2472836502475
10933,4,4873.269,3.003451135188232e6,7013.386056206661
11031,4,5204.288,3.003450691929168e6,7013.394783349603
11088,4,5304.798,3.0034112218801123e6,7063.3101436082
11096,4,5315.413,3.002809383699252e6,6595.672920721676
11100,4,5320.58,2.9988914369142065e6,6857.968887250069
11102,4,5323.373,2.9987893435719614e6,6860.934852058643
11104,4,5325.523,2.9987210088584363e6,6864.046628980759
11121,4,5348.237,2.9986128605825356e6,6866.985271241238
11141,4,5374.572,2.997905551698501e6,6877.837314692861
11185,4,5432.476,2.997086928428908e6,6883.473643559056
11254,4,5526.752,2.996801463979553e6,6894.619291694283
11335,4,5643.921,2.994742249324408e6,6934.246690657494
11475,4,5883.042,2.9935464292003945e6,6947.166845676655
11652,4,6233.514,2.9914593336616033e6,7097.834947787858
11751,4,6425.255,2.9781496072208197e6,7430.560495928715
11779,4,6474.564,2.977177394763472e6,7276.579126156025
11877,4,6732.583,2.9763141104563843e6,7243.679960105544
11969,4,6931.045,2.9748430226885383e6,7231.84580861281
11996,4,6993.134,2.974143953894528e6,7582.517319815173
12013,4,7025.46,2.9725655026304275e6,7388.4812175493225
12106,4,7216.766,2.9690522229458266e6,9531.604432597027
12358,4,8314.086,2.96790463112303e6,9531.862324732434
12368,4,8326.849,2.9635571261793794e6,9575.550056675022
12381,4,8343.735,2.96351807824548e6,9552.572273154836
12395,4,8362.61,2.9628478355616564e6,9581.446812310036
12399,4,8367.488,2.961678701076647e6,9503.142627350162
12426,4,8400.581,2.960653292838993e6,9407.822692358466
12433,4,8408.826,2.9593968749536504e6,9423.734682332326
12434,4,8410.085,2.9583420765480297e6,9428.865116605228
12441,4,8418.646,2.956288485295137e6,9384.22117962982
12449,4,8428.279,2.9559305755103906e6,9322.888378547448
12450,4,8429.61,2.954264524021869e6,9412.476308483567
12457,4,8439.575,2.952193304531092e6,9344.62370869225
12466,4,8450.529,2.9515371072937483e6,9323.480929827796
12507,4,8501.269,2.9484046920996355e6,9455.933918942907
12510,4,8505.096,2.9477441930071064e6,9446.22150459661
12542,4,8546.472,2.9427680215036743e6,9351.580653174997
12555,4,8562.223,2.942270913621497e6,9368.61052311654
12577,4,8589.689,2.941252201599863e6,9414.612353443572
12598,4,8614.034,2.9370821057530358e6,9574.182463501016
12892,4,9321.583,2.937046304720474e6,9522.551809119786


==> traj_sub30p0_initconstructive_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.0869992626845622e6,2181.4224007401017
38038,5,10477.794,3.082942202525321e6,2995.223953667752
38062,5,10510.833,3.082820209467438e6,2606.343011233967
38107,5,10580.004,3.082693543520449e6,2536.0066074529454
38112,5,10587.319,3.0793282533360994e6,2968.2758208187824
38127,5,10607.977,3.069918000482074e6,3875.9876171513706
38144,5,10626.263,3.069530807364783e6,4407.890514897467
38163,5,10647.481,3.0669493355391095e6,4589.40969108992
38211,5,10751.357,3.046658611560061e6,4988.724609950869
38248,5,10801.087,3.042551828215228e6,5528.47282170536


==> traj_sub30p0_initconstructive_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.0869992626845553e6,2181.422400740102
7,6,13.401,3.08320362981186e6,4924.559799394667
8,6,13.967,3.072553503013423e6,4361.147645973302
23,6,30.448,3.0721202915453194e6,4390.8290607270355
64,6,75.69,3.070259125414502e6,5018.457557352935
65,6,76.576,3.0695775944068106e6,5062.727675367601
74,6,103.275,3.067003386550443e6,4389.144645014704
78,6,112.424,3.066711163827419e6,4403.839814168104
163,6,211.879,3.0655273408084563e6,4354.5343643530105
166,6,213.7,3.0652829091992048e6,4400.432919236055
173,6,221.435,3.0651814939519437e6,4404.703979392985
177,6,223.627,3.064327241159784e6,4444.9681289232485
189,6,231.096,3.0641553266142798e6,4486.889516786824
190,6,231.716,3.064068236805337e6,4491.25546281418
191,6,232.331,3.064036308310238e6,4492.193990502506
204,6,242.76,3.0607090000451393e6,4600.15778396595
212,6,246.765,3.060433336071716e6,4605.671047917641
256,6,269.956,3.0598609285402377e6,4599.219256277625
1803,6,1540.068,3.054959501230748e6,5374.855796665927
1813,6,1559.668,3.05436145284114e6,5651.597458969953
1839,6,1619.397,3.05374956156908e6,5583.073316446019
1878,6,1713.249,3.053124199676986e6,5832.987829659711
1918,6,1871.715,3.0519047505745697e6,6083.68934679259
2006,6,2264.035,3.051064920013801e6,6510.796327156906
2009,6,2276.762,3.050948198456621e6,7086.773580520784
2015,6,2300.207,3.04907470802219e6,7312.940298669246
2029,6,2355.639,3.0456872739999657e6,7174.8126627072415
2032,6,2367.462,3.0424375008943747e6,7448.75532068887
2083,6,2583.751,3.041359389856779e6,7404.7163810195225
2124,6,2756.56,3.029123768708332e6,7457.364192121269
2138,6,2810.494,3.02490114177528e6,7442.79507133541
2288,6,3529.031,3.0247997265280182e6,7447.066131492341
2290,6,3536.976,3.0246350152115216e6,7497.060063693302
2306,6,3580.789,3.0230960106736356e6,7583.415435061501
2313,6,3600.88,3.021397789015221e6,7654.11316947986
2351,6,3709.132,3.020620793270526e6,7690.209562476812
2381,6,3796.035,3.018266586778741e6,7779.731220574485
2390,6,3822.222,3.0181393469447233e6,7820.449882154231
2393,6,3831.255,3.0157644441032396e6,7881.803053541509
2397,6,3840.779,3.0072339270107956e6,8146.940529709505
2406,6,3864.155,3.0032049897584086e6,8602.571494969847
2420,6,3880.773,3.0031250884359996e6,8629.944070254129
2455,6,3919.87,3.0030732166727064e6,8642.334334995807
2923,6,5099.915,3.00128410489162e6,9067.34914250464
3037,6,5592.91,2.9957785177370845e6,9557.980727198847
3040,6,5600.466,2.987063026022724e6,9983.22176536505
3049,6,5623.689,2.98619909938837e6,9963.647088727148
3050,6,5625.045,2.985339921490422e6,9949.090555066858
3054,6,5630.408,2.980249026394838e6,10038.828407020306
3057,6,5640.445,2.978090566130104e6,9963.093423957404
3064,6,5656.948,2.976627277567927e6,10040.309532189985
3067,6,5665.022,2.973416542395439e6,10071.460441681094
3069,6,5667.991,2.972579923942655e6,10082.454577946093
3085,6,5692.13,2.9719276734066806e6,10050.792490862897
3089,6,5698.708,2.9590734081544722e6,10388.287483640352
3141,6,5842.872,2.9586516653056783e6,10436.910023995952
3148,6,5862.207,2.9556036737090363e6,10501.465373535962
3218,6,5961.921,2.9550697121652868e6,10494.478947968444
3252,6,6010.982,2.95233197718221e6,10550.091733355708
3288,6,6073.662,2.9522456098822313e6,10483.753147085035
3318,6,6119.298,2.951066339852081e6,10436.42203496946
3327,6,6132.695,2.9508385883207717e6,10426.706718652025
3336,6,6147.351,2.9497250882511437e6,10458.096013299302
3362,6,6187.09,2.9486736887402427e6,10485.398952503583
3369,6,6197.707,2.947793621978894e6,10485.395604361363
3407,6,6261.11,2.947572065195891e6,10562.716483593056
3471,6,6363.609,2.947348391590659e6,10564.39653998427
3573,6,6532.153,2.9473372669513947e6,10554.488528369817
3632,6,6629.935,2.9459693210027833e6,10603.447373329418
3653,6,6661.682,2.945141590474381e6,10611.916861102101
3664,6,6676.777,2.945141564506903e6,10611.916281228509
3675,6,6692.547,2.944496904554019e6,10639.445898838401
3686,6,6709.825,2.9439246988128326e6,10659.367398522878
3694,6,6721.19,2.9435172758385437e6,10669.41819662952
3704,6,6737.219,2.943105740612111e6,10670.730024374378
3818,6,6909.576,2.9430845308400095e6,10671.955850482429
3893,6,7028.529,2.9429586819438194e6,10714.301350490712
4738,6,9145.769,2.9378156070524296e6,11061.519471804186
5236,6,10699.67,2.9370897393378164e6,11072.59599563944


==> traj_sub30p0_initconstructive_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.086999262684565e6,2181.4224007401017
2,7,8.073,3.077209871247754e6,5587.697173232226
18,7,54.342,3.0718772358078924e6,10710.173340607134
19,7,61.117,3.0639713846088485e6,10468.802761590585
20,7,65.582,3.0619269773049895e6,10433.18204993188
24,7,76.795,3.059667024800748e6,10590.956985070876
39,7,116.931,3.0589561259963536e6,10541.804139045698
69,7,186.862,3.056451226795762e6,10544.422151840556
95,7,245.452,3.054891944502866e6,10559.741806668579
99,7,255.365,3.0523838738094117e6,10432.705608578626
105,7,263.905,3.044398561843047e6,10570.300248306014
107,7,266.731,3.043539829660884e6,10508.976500041234
108,7,268.178,3.0429205806009048e6,10434.766236476486
114,7,279.255,3.0419679915297837e6,10436.93262134914
136,7,310.623,3.040729174021451e6,10283.236262620869
140,7,317.267,3.026980709545773e6,9943.56051091059
144,7,324.84,3.0211569554928034e6,10075.417358159782
358,7,791.769,3.0099200666415105e6,10034.326028225325
525,7,1319.093,3.008083688588403e6,9738.348440647245
538,7,1351.026,3.0070623557217955e6,9677.895223550173
602,7,1524.35,3.005235420104754e6,9346.202896179388
704,7,1880.545,2.994668947279876e6,10023.680076001143
730,7,1955.469,2.991443109709366e6,10376.13471105944
813,7,2229.145,2.9860256229208605e6,10886.043736115253
847,7,2335.722,2.984012971258035e6,10957.654607682958
851,7,2357.142,2.9828663944241903e6,11160.962454309001
878,7,2532.145,2.9818057298253286e6,11579.809174827746
971,7,3167.556,2.9793117879508333e6,11418.008284469628
999,7,3304.24,2.9767195276337517e6,11253.798682351264
1073,7,3521.597,2.9758094127380876e6,11288.008344215557
1081,7,3544.096,2.9755874736469807e6,11285.25865640354
1094,7,3582.164,2.973941789264801e6,11340.48810528989
1112,7,3641.32,2.973253611789952e6,11354.064242124869
1118,7,3659.716,2.9723574419017723e6,11344.754604207244
1130,7,3698.85,2.972067799417033e6,11355.189994283022
1152,7,3765.037,2.9711144986877493e6,11366.03527026968
1221,7,3966.043,2.9708847078002105e6,11392.68916747222
1235,7,4011.036,2.9702565264381124e6,11397.269887107552
1268,7,4103.274,2.9701654906822327e6,11398.287999274438
1323,7,4253.416,2.9695764745354177e6,11377.501383456642
1343,7,4314.181,2.9685317624434745e6,11414.098783267531
1369,7,4388.573,2.968223864120649e6,11423.937130880628
1376,7,4410.555,2.9677836880855616e6,11393.46255611678
1464,7,4683.895,2.967359924655813e6,11410.705818425065
1465,7,4686.983,2.9669416565907346e6,11403.040485941769
1621,7,5163.226,2.9667387693552e6,11401.216013907737
1703,7,5415.324,2.965972993739504e6,11399.462623991083
1823,7,5820.41,2.9653239429706726e6,11387.076462323848
1876,7,5986.367,2.9648086231346056e6,11416.640683167974
1900,7,6068.236,2.9638758315647133e6,11429.769073743597
1912,7,6107.742,2.9620143379720524e6,11530.052563772122
2028,7,6494.21,2.9619053256839896e6,11519.155015697224
2133,7,6836.773,2.9612846509004724e6,11505.892899181654
2347,7,7513.567,2.9610492583060823e6,11533.048907977369
2354,7,7532.371,2.9605583051452795e6,11540.6240160268
2358,7,7544.211,2.9604752741476977e6,11543.156364046974
2747,7,9057.536,2.9596601138138967e6,11696.236823323823
2766,7,9127.81,2.9567426528726085e6,11726.983437478657
2806,7,9252.002,2.9556814824917656e6,11830.15041478077
2838,7,9415.196,2.955346645304735e6,12134.420647935009
2908,7,9650.52,2.9367239233614206e6,12396.076498757737
2944,7,9787.994,2.935761375640963e6,12792.267497596173


==> traj_sub30p0_initconstructive_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.0869992626845753e6,2181.422400740104
20,8,30.119,3.0856357431693235e6,4765.042890998013
24,8,33.676,3.083836024447462e6,4781.260154002236
25,8,38.331,3.0604405706877676e6,7065.328537615554
28,8,44.941,3.0596161942136083e6,7064.346492449981
29,8,45.883,3.0579938590591787e6,7103.085760731617
32,8,58.31,3.0548124077642686e6,7111.119397390404
37,8,67.247,3.045947015250206e6,6768.723939802491
45,8,90.6,3.0454510399019513e6,6754.78324743735
174,8,350.441,3.044944769503072e6,7004.035929400792
212,8,453.265,3.043663777646253e6,7258.928225004803
233,8,496.313,3.043386274051885e6,7386.154148785155
259,8,602.913,3.0411804109589104e6,7760.401027676078
326,8,873.903,3.041094601607662e6,7969.998462069758
349,8,997.141,3.0366895725949868e6,8615.518139253865
359,8,1051.48,3.029946892763724e6,9415.855877508106
368,8,1090.126,3.023849738837944e6,9654.450159277354
427,8,1265.835,3.020861184289873e6,9571.752670173591
456,8,1366.72,3.020148397701805e6,9567.763274018354
524,8,1583.845,3.0200393977740584e6,9848.667871808557
549,8,1652.799,3.0182248109508986e6,10132.838306829552
616,8,1890.594,3.017340256769706e6,10340.73982556257
681,8,2194.942,3.0167807864582743e6,10488.250368553945
682,8,2198.149,3.016611624088762e6,10627.481908233261
796,8,2614.495,3.0131574842896652e6,10834.542680895116
802,8,2638.469,3.009871324851901e6,12737.053155303789
936,8,3184.344,3.0022952272149404e6,12358.19130026397
957,8,3277.004,3.001103915524516e6,12920.316153413147
1015,8,3516.265,2.9944453850573217e6,14109.140394571845
1136,8,3997.518,2.9944453850573213e6,14109.140394571843
1158,8,4090.235,2.9830189535124283e6,14387.091920849189
1187,8,4210.838,2.983014414635474e6,14500.818403744956
1271,8,4569.341,2.9782705864097266e6,14585.094726895988
1365,8,4943.631,2.9738753035199624e6,14248.429596575585
1384,8,5067.772,2.973403084219602e6,14078.249356979233
1394,8,5130.033,2.9696398421467375e6,14092.455741339878
1398,8,5147.369,2.969585446427594e6,14093.582195287265
1400,8,5153.595,2.9678295581006487e6,13881.571511915476
1418,8,5256.97,2.9675354084256236e6,13862.354703729136
1470,8,5583.13,2.9670839019483444e6,13977.62266505204
1480,8,5650.929,2.9662582972998894e6,13976.496178479922
1483,8,5667.217,2.9662582972815814e6,13976.496180032189
1485,8,5683.678,2.966200319714025e6,13984.018899991124
1511,8,5859.491,2.9656746047532214e6,14428.74281433739
1512,8,5861.503,2.9655834925429495e6,14247.754805744613
1514,8,5867.492,2.9651231306774337e6,14342.800753479674
1515,8,5869.525,2.9647034923908394e6,14247.754818907963
1519,8,5884.16,2.9647033832437624e6,14247.758620928182
1526,8,5914.871,2.964133976832113e6,14357.47070518474
1534,8,5975.482,2.9639024067005995e6,14349.19140245879
1540,8,6026.177,2.9639024055074784e6,14349.191505911398
1553,8,6131.603,2.963902174566064e6,14349.179301438751
1564,8,6216.639,2.9616139371334002e6,14670.260777952655
1565,8,6223.921,2.9604595618872284e6,14618.272761921999
1566,8,6228.338,2.9604186816846267e6,14478.645638245758
1573,8,6262.523,2.956498628416826e6,14570.366960742629
1703,8,7044.092,2.955968982922935e6,14600.473163230503
1710,8,7089.173,2.9551021905315304e6,14520.544614839
1725,8,7176.205,2.954883376881533e6,14531.596440083144
1732,8,7205.269,2.9545778378827064e6,14583.455123589076
1753,8,7250.278,2.9534471276207967e6,14500.434739747896
1755,8,7254.317,2.953274477149294e6,14286.337735267074
1770,8,7284.55,2.9503346265877825e6,14273.163692921882
1789,8,7321.783,2.9503344673221014e6,14273.174398051811
1793,8,7330.435,2.9370282697716164e6,14360.23301284127
1799,8,7341.821,2.9365035950443316e6,14321.571802670462
1811,8,7366.344,2.9360635899358974e6,14331.575731329805
1816,8,7375.484,2.935974245943605e6,14310.081736442467
1819,8,7381.263,2.935688776443981e6,14323.38279806285
1831,8,7405.251,2.9348088301359117e6,14323.381405884806
1847,8,7437.224,2.933928776443981e6,14323.38279806285
1851,8,7444.763,2.93264164394193e6,14310.107440489963
1869,8,7480.018,2.932367477938092e6,14279.785003459343
1921,8,7580.467,2.9323430858467245e6,14280.288564333547
1928,8,7593.656,2.931554697250714e6,14255.868110657546
2042,8,7821.485,2.930382395614408e6,14258.720704949126
2066,8,7868.254,2.930147009153074e6,14214.036881480168
2068,8,7872.108,2.9298134075897783e6,14245.801066886763
2100,8,7936.023,2.929740266844787e6,14262.972099483948
2126,8,7988.709,2.929458617842969e6,14128.932639705803
2138,8,8013.735,2.9294050313507468e6,14250.493369525368
2141,8,8019.5,2.9263748971546604e6,14257.697783449321
2169,8,8075.252,2.924550470987305e6,14374.89938383783
2171,8,8080.465,2.923174113574061e6,14449.38081505476
2172,8,8082.576,2.92199161593898e6,14488.674733510865
2192,8,8126.289,2.921262809895922e6,14404.72171185176
2193,8,8128.177,2.9199302451266875e6,14270.814887486547
2194,8,8130.295,2.919614133187517e6,14303.283317799871
2197,8,8136.434,2.918081621381178e6,14268.98459207931
2214,8,8172.404,2.917518903046559e6,14293.677392472715
2232,8,8209.924,2.917417876956879e6,14292.725336609403
2235,8,8217.209,2.913093949021381e6,14362.671662478633
2252,8,8251.806,2.912507723097649e6,14414.214589666833
2271,8,8291.064,2.912485711903348e6,14414.84772796547
2291,8,8332.346,2.911611406412015e6,14412.801153103437
2342,8,8439.248,2.9112589381412547e6,14466.740103739057
2384,8,8527.695,2.9109927431646255e6,14470.970684620472
2410,8,8581.03,2.9103171881637876e6,14500.227148244076
2451,8,8669.856,2.9100323556110044e6,14474.132523876102
2452,8,8672.084,2.9087352453326397e6,14461.63455436422
2548,8,8892.655,2.9079710768054705e6,14620.448512567446
2558,8,8915.048,2.9069677366137067e6,14631.590573426045
2631,8,9082.538,2.9048632516304217e6,14779.45802407877
2687,8,9207.011,2.903377093344768e6,14776.18245475585
2696,8,9227.203,2.9029907091727676e6,14786.268282098912
2725,8,9291.405,2.902684846167554e6,14865.205755594952
2728,8,9297.958,2.90148552296193e6,14903.139973456005
2736,8,9315.023,2.9014849161068224e6,14903.15985895651
2749,8,9343.348,2.9013550979651487e6,14810.140055079799
2761,8,9369.425,2.900942285723258e6,14817.758610958066
2827,8,9512.107,2.9005694601978795e6,14738.659464909239
2868,8,9603.575,2.8999233293520687e6,14752.361201653604
2982,8,9857.012,2.8998257684713597e6,14349.561272324023
3230,8,10596.653,2.8997559148055385e6,14354.674255547348
3300,8,10748.899,2.8987988990117814e6,14385.207431682047


==> traj_sub30p0_initconstructive_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.0869992626845636e6,2181.422400740102
12,9,26.467,3.08520128510751e6,5147.7294341651605
15,9,34.866,3.0844365983625744e6,5187.035373676631
16,9,35.734,3.083578695501154e6,4967.031142754182
18,9,37.535,3.0803280825160453e6,4138.860202992899
20,9,38.564,3.080277137152955e6,4139.854042005943
24,9,44.926,3.0659918742587874e6,5287.179700912512
28,9,59.427,3.0619826250565173e6,4526.125107818969
44,9,92.925,3.060930710511012e6,4568.046495682544
46,9,94.148,3.0576034022459122e6,4676.010289145988
55,9,111.481,3.048505659833764e6,6771.088601168861
60,9,117.719,3.0479252415852817e6,6779.3180688891325
62,9,123.514,3.0474406797058084e6,6866.108689996083
71,9,156.918,3.0464343564479193e6,6918.40433454351
117,9,261.386,3.045107149254049e6,6874.04049256969
148,9,311.373,3.0444929527688087e6,6833.8028716050385
177,9,341.4,3.044316034551824e6,6837.646262384888
323,9,554.221,3.0437860890353275e6,6815.217426244575
340,9,572.673,3.0392818812360424e6,7045.533284270797
385,9,617.464,3.0391290275604273e6,6998.650109539194
476,9,720.089,3.039006429070227e6,7017.68440316446
484,9,733.66,3.0384080267422763e6,7036.483846978857
713,9,1042.4,3.026967034497622e6,6599.114908699915
831,9,1242.214,3.0199191903706538e6,6955.716177008287
853,9,1286.169,3.01839140922108e6,7279.560127816449
995,9,1762.753,3.017196698504307e6,7761.8720656441365
1002,9,1783.539,3.0141940717514013e6,8320.039148236343
1010,9,1805.176,3.0112932219125503e6,8114.980608518711
1013,9,1814.165,3.011096589519178e6,7361.341370958997
1108,9,2203.631,3.010483550885714e6,7195.290445139878
1127,9,2282.866,3.0091305036435183e6,7409.08580794074
1202,9,2559.992,3.007773987549935e6,7288.404443454632
1212,9,2573.152,3.007720293934136e6,6954.127644762735
1354,9,2722.081,3.0072863928670962e6,6972.899373723946
1413,9,2783.511,3.00555022205367e6,7007.693643324916
1455,9,2826.522,3.005360571232907e6,6979.9003525647895
1468,9,2838.404,3.0026677899869885e6,7044.203670514133
1470,9,2840.254,3.0014384257698227e6,7050.324540006468
1476,9,2846.711,3.001370837970141e6,6935.400749478129
1510,9,2882.692,3.000926181751751e6,6723.9168070477535
1512,9,2884.496,2.9993906163906925e6,6694.765106581334
1533,9,2915.244,2.9990218662014813e6,6684.408009311009
1534,9,2916.164,2.999013366443959e6,6684.678905890167
1539,9,2922.292,2.997897218470074e6,6729.186931879615
1543,9,2930.209,2.995982250031833e6,6800.220848807268
1546,9,2933.78,2.99506122930689e6,6825.849558663192
1548,9,2937.342,2.9935971781550813e6,6838.9610611003745
1550,9,2940.748,2.9931592577844365e6,6849.947818308253
1562,9,2953.636,2.990738110503037e6,6945.4891291424965
1576,9,2975.873,2.99022893148224e6,6947.970021457594
1592,9,2997.058,2.9896219625291517e6,6989.997155131944
1620,9,3055.076,2.9894584566139453e6,6997.6090234992225
1693,9,3243.464,2.9894293921004995e6,7028.834446366981
1708,9,3265.597,2.9893575132628456e6,7035.034034782733
1713,9,3277.128,2.989330659496891e6,7043.27797462124
1750,9,3361.908,2.9891849804960657e6,7039.645617563969
1863,9,3676.792,2.987180452760417e6,7044.776347324876
2000,9,3839.958,2.9871557080423282e6,7063.328051984536
2183,9,4039.026,2.9793467175922235e6,7895.213602141904
2185,9,4041.008,2.9793275720036426e6,7887.610942658143
2225,9,4158.168,2.976621292612364e6,8452.555550654177
2279,9,4273.677,2.9694587607799927e6,8563.501205949911
2284,9,4278.86,2.9689662041437584e6,8573.052936101434
2298,9,4296.504,2.9689535732672275e6,8527.25172761512
2304,9,4302.683,2.968882192374098e6,8541.093542357345
2371,9,4385.113,2.9677969709847174e6,8536.331317970858
2413,9,4442.231,2.9675021579575e6,8549.774288533436
2431,9,4466.48,2.9674782634630986e6,8551.331529331677
2454,9,4486.65,2.967450072454067e6,8554.01464353915
2456,9,4489.564,2.967308838862238e6,8574.042217175933
2511,9,4538.484,2.967076211662547e6,8577.728721786565
2569,9,4594.132,2.966758542614583e6,8597.547032325434
2575,9,4600.068,2.966118378273361e6,8611.643477457215
2662,9,4698.289,2.9654814854477183e6,8810.447033629032
2835,9,5382.673,2.9644750804705257e6,8763.64960417923
2871,9,5471.131,2.9633813761234465e6,8768.537614676257
3055,9,5948.805,2.9628848619289543e6,8793.002710724206
3056,9,5950.925,2.9619811273648324e6,8794.55418241758
3224,9,6409.413,2.9604284102837755e6,9169.664524218124
3260,9,6587.299,2.9588955787797347e6,9760.970847439863
3272,9,6634.933,2.956942599366131e6,10202.785599181687
3364,9,6969.475,2.9544052895044615e6,10256.37973862414
3402,9,7030.102,2.9542820971403853e6,10290.881025695317
3412,9,7043.02,2.9542025079499595e6,10329.986817795558
3538,9,7237.682,2.954083570448565e6,10374.586228284474
3556,9,7261.584,2.953877246649998e6,10386.166280398236
3610,9,7335.783,2.953815625644241e6,9961.811297896344
3859,9,7911.996,2.952684596622612e6,10166.303085053776
3861,9,7923.476,2.950044162693569e6,10612.660310617808
3991,9,8700.174,2.949173463775991e6,11064.205793067731
4004,9,8775.544,2.9441929992227224e6,11283.041087395093
4120,9,9262.068,2.94121145291385e6,11518.768489169159
4139,9,9369.922,2.940905575860644e6,11697.708319927613
4244,9,10117.311,2.9387864722818346e6,11524.861350514388
4271,9,10203.997,2.9384892110763583e6,11538.95569914988
4277,9,10219.76,2.9379854920787704e6,11251.400902108733
4278,9,10222.559,2.937631737548839e6,11269.048345003117
4279,9,10225.364,2.9376118590342132e6,11269.73503986036
4286,9,10241.749,2.937610475553476e6,11270.591200445608
4296,9,10265.542,2.9376032796956827e6,11270.759088756284


==> traj_sub30p0_initdefault_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.196842427282935e6,3177.4764643828776,10
18.0,3.1872056871850095e6,3788.4963639831926,10
19.0,3.1522022449848633e6,6231.89616995752,10
20.0,3.117495496601316e6,8640.489146814736,10
26.0,3.110319104535127e6,9464.518336724272,10
35.0,3.1076398371333936e6,9619.58888587036,10
36.0,3.104504240325635e6,9936.545237436965,10
37.0,3.096097496602581e6,10802.092500558614,10
39.0,3.090723002072707e6,11528.88683239837,10
43.0,3.090534378708745e6,11968.155310751412,10
49.0,3.0878245956763523e6,12250.90978667319,10
53.0,3.0873358088569185e6,12327.566512683481,10
59.0,3.084836752895518e6,12548.793347231145,10
68.0,3.0839203875603103e6,12570.868737395082,10
77.0,3.081874614227676e6,12778.56998967161,10
80.0,3.0787550783938123e6,12982.436346741222,10
81.0,3.078403279996339e6,13014.478410600666,10
96.0,3.0781655686335587e6,13081.90195769263,10
98.0,3.077267963620183e6,13214.623368240234,10
100.0,3.0765541076491447e6,13277.469117716242,10
116.0,3.074518663660042e6,13449.68883433744,10
132.0,3.0744558360952446e6,13450.519198785007,10
148.0,3.073864546463275e6,13458.474235120277,10
167.0,3.0731840283790627e6,13526.455900170884,10
192.0,3.07300440044471e6,13655.969527443467,10
199.0,3.072011790205163e6,13935.64514114166,10
200.0,3.071830917463916e6,13936.292595936025,10
203.0,3.070864728785763e6,13894.46421556527,10
209.0,3.07055301192758e6,13890.72841573785,10
211.0,3.0701023628700236e6,13985.490796430056,10
218.0,3.068458952121707e6,14045.459907025108,10
222.0,3.068282152688857e6,14052.965777293542,10
238.0,3.068194152688857e6,14052.965777293542,10
243.0,3.068018208072409e6,14052.966244755855,10
245.0,3.0668498546388797e6,14179.920731328379,10
253.0,3.065959965783781e6,14132.037751843163,10
256.0,3.065783977259621e6,14132.036405855819,10
270.0,3.0655198497188403e6,14132.042632955243,10
279.0,3.0652529061941872e6,14127.103871443387,10
284.0,3.0649576234385367e6,14114.257573641906,10
285.0,3.063987431674923e6,14140.968362060454,10
287.0,3.063220540986787e6,14237.461500665926,10
300.0,3.0632204291335065e6,14237.466642837371,10
303.0,3.0631350327639845e6,14251.95241058678,10
307.0,3.0630313999360753e6,14184.95820407971,10
313.0,3.063030538407064e6,14183.954127621215,10
315.0,3.0626319466556637e6,14185.549856657142,10
330.0,3.0626315568383816e6,14185.563268111702,10
333.0,3.0625435725616477e6,14185.562875907412,10
334.0,3.062542368001646e6,14207.877851839492,10
335.0,3.0622295514968536e6,14205.29384256231,10
346.0,3.062053548678027e6,14205.293918694002,10
348.0,3.0617745564357303e6,14200.42575598452,10
356.0,3.061387659216147e6,14230.088365622132,10
360.0,3.0609495433746777e6,14223.56371289136,10
362.0,3.0609263737643063e6,14195.73350231672,10
364.0,3.060506832037176e6,14239.723746050393,10
375.0,3.0602013643469503e6,14255.75727876792,10
382.0,3.0599373643469503e6,14255.75727876792,10
390.0,3.0586688796612704e6,14148.056652787574,10
397.0,3.058133014609366e6,14150.979239878347,10
398.0,3.0578923509291806e6,14169.206614019151,10
399.0,3.057220411923827e6,14157.263266722472,10
402.0,3.056980040541902e6,14151.984943925196,10
403.0,3.0567161255160337e6,14151.980468327649,10
411.0,3.05628020546911e6,14198.107872505027,10
413.0,3.0559599578629485e6,14193.043443768809,10
417.0,3.0555379037059606e6,14204.029934191125,10
419.0,3.055265527370962e6,14203.905830735841,10
428.0,3.0550479202894503e6,14207.226450426886,10
431.0,3.053821643943908e6,14183.884643644185,10
432.0,3.053747053153393e6,14173.77610702739,10
439.0,3.053412328041457e6,14148.762086149576,10
445.0,3.0532146554637e6,14147.506301570897,10
447.0,3.052973164091548e6,14136.622398975645,10
453.0,3.0516574252553773e6,14245.007933908972,10
458.0,3.0512748639678527e6,14313.072667290613,10
459.0,3.0498692937585497e6,14272.813267980955,10
461.0,3.0495330762728998e6,14283.899761066306,10
468.0,3.049181087677301e6,14283.8994135249,10
471.0,3.0488432567821452e6,14336.924423921631,10
474.0,3.0486244522331716e6,14333.876846216492,10
478.0,3.0481971339212433e6,14377.10228530402,10
480.0,3.0481917453476726e6,14386.818330267062,10
485.0,3.0480847219113163e6,14387.183813963027,10
487.0,3.0473324557517543e6,14379.471058950052,10
493.0,3.047209369402672e6,14394.963935198286,10
494.0,3.0471888813622445e6,14395.365303105102,10
505.0,3.046920080183828e6,14393.112395825508,10
516.0,3.046656086636417e6,14393.112266903478,10
519.0,3.0463920845937445e6,14393.112323605641,10
527.0,3.046290423035561e6,14395.248821036264,10
534.0,3.0462728801546805e6,14371.98095148585,10
537.0,3.04594420608212e6,14537.510928525477,10
539.0,3.045703695902491e6,14541.72089950807,10
545.0,3.045394846082463e6,14471.029454850894,10
549.0,3.0451956926552793e6,14474.132245349601,10
553.0,3.044952636501367e6,14474.91173990602,10
557.0,3.0449446635809536e6,14480.243512390607,10
561.0,3.0441083694043476e6,14451.155427298276,10
567.0,3.043998246597848e6,14452.951465668253,10
568.0,3.0436191183883282e6,14477.736573467362,10
570.0,3.0427387372596953e6,14480.17131244757,10
573.0,3.042711722047655e6,14477.845261491293,10
578.0,3.0423675626455937e6,14477.495994817204,10
583.0,3.04189026939755e6,14473.597950561165,10
584.0,3.0404651041828017e6,14492.544407461008,10
589.0,3.040300693379908e6,14502.031947523337,10
590.0,3.0402127129092035e6,14502.03163676221,10
597.0,3.0399487129092035e6,14502.03163676221,10
598.0,3.039696558092797e6,14501.062303713426,10
610.0,3.0391857304278137e6,14500.287056065532,10
613.0,3.0389435471297586e6,14491.567617303419,10
614.0,3.0389435386931887e6,14491.567733958354,10
615.0,3.038695635912645e6,14487.576259329644,10
618.0,3.036836694661068e6,14631.851004239306,10
622.0,3.0366916182863116e6,14718.10073838809,10
624.0,3.036625409289164e6,14649.816332970746,10
626.0,3.036467540338861e6,14649.328217260458,10
628.0,3.0364596273674415e6,14682.806127647618,10
632.0,3.0362448949761814e6,14684.437127048945,10
634.0,3.0353200520680053e6,14692.048047364933,10
641.0,3.0351440469038123e6,14692.048785491128,10
644.0,3.034880068381438e6,14692.047903170693,10
645.0,3.0348800232123565e6,14692.048500126932,10
647.0,3.034879973907062e6,14692.04989096567,10
650.0,3.034251491206094e6,14706.687208132524,10
653.0,3.034037667685476e6,14707.320791261314,10
655.0,3.0338440558385877e6,14734.232182264517,10
656.0,3.033492212761738e6,14696.880279590501,10
658.0,3.033300858369093e6,14698.495259233023,10
660.0,3.0328936185438684e6,14600.518067017498,10
666.0,3.0328056185438684e6,14600.518067017498,10
668.0,3.0323535895323046e6,14600.49133040788,10
670.0,3.032062069807425e6,14546.431144652797,10
672.0,3.031200031315314e6,14550.395772804575,10
673.0,3.0310496638654857e6,14550.033088944507,10
674.0,3.0308739463608824e6,14549.660232198305,10
679.0,3.030496179862418e6,14557.977515760876,10
681.0,3.030200974804821e6,14554.18649261311,10
682.0,3.030148303691854e6,14561.463333859216,10
683.0,3.029895465483374e6,14559.093108862358,10
684.0,3.029631476336627e6,14559.092748403087,10
686.0,3.029367476791351e6,14559.092710720386,10
688.0,3.0291034921345226e6,14559.092343030357,10
689.0,3.028907735692107e6,14683.345185864804,10
690.0,3.0283654488531305e6,14663.87692963786,10
694.0,3.0279718057587147e6,14652.515651445772,10
695.0,3.027686242351849e6,14662.625395808258,10
696.0,3.027111325279719e6,14647.067342831218,10
697.0,3.026199841211959e6,14652.133665566978,10
700.0,3.026132347510139e6,14659.484329622454,10
702.0,3.025582937176627e6,14651.103085299943,10
706.0,3.025538900569095e6,14582.366875536241,10
708.0,3.025090283247293e6,14584.215100245663,10
710.0,3.024995261175393e6,14584.49565440286,10
711.0,3.024524456028761e6,14569.050286308,10
717.0,3.024344397160555e6,14569.311047486228,10
718.0,3.023784310505267e6,14496.570089084626,10
719.0,3.023535322937779e6,14459.00267655648,10
721.0,3.0231446259305775e6,14448.674196071865,10
722.0,3.0225250458041197e6,14452.95082619796,10
724.0,3.022032581162238e6,14456.794253832031,10
726.0,3.0220208364025964e6,14461.6753203464,10
729.0,3.020916217197516e6,14412.426083502705,10
734.0,3.0205647466164897e6,14412.261269963205,10
736.0,3.0201319975392185e6,14430.843609556101,10
738.0,3.0197907069291575e6,14412.129568868262,10
743.0,3.019366141190337e6,14409.979507819993,10
744.0,3.019312775131157e6,14341.889420271496,10
745.0,3.0190348742875042e6,14326.921129293332,10
746.0,3.018625884577791e6,14326.503759758623,10
747.0,3.0184690552994637e6,14328.64235173839,10
749.0,3.018469045127038e6,14328.642615189709,10
750.0,3.01826385635462e6,14336.301946032389,10
753.0,3.01808785635462e6,14336.301946032389,10
754.0,3.017840758614617e6,14320.689218932708,10
757.0,3.0177257357293265e6,14321.008928049854,10
760.0,3.0165140184067627e6,14258.112488122391,10
763.0,3.016326332407387e6,14245.239750693745,10
771.0,3.016150332407387e6,14245.239750693745,10
773.0,3.0158379764744956e6,14249.443408028048,10
775.0,3.015746314445325e6,14247.72262079321,10
780.0,3.0143607786180964e6,14234.311550148874,10
781.0,3.014108119414678e6,14254.367011300197,10
783.0,3.014045799634639e6,14257.640932497598,10
786.0,3.0138697930237995e6,14257.641085025103,10
795.0,3.0127294885079064e6,14254.648143028133,10
798.0,3.012644228724365e6,14254.272857103007,10
803.0,3.012380237993371e6,14254.272643245396,10
804.0,3.011815892152319e6,14245.64673007598,10
806.0,3.0114686457722797e6,14245.338718816012,10
807.0,3.011442259876143e6,14247.980464193204,10
811.0,3.0113628623374454e6,14253.926166251485,10
817.0,3.0108206382973217e6,14184.558917016533,10
818.0,3.0105858899556645e6,14185.011093249948,10
819.0,3.0099424991071755e6,14182.054847097941,10
825.0,3.009845892515832e6,14176.10925661658,10
829.0,3.0090879161034217e6,14165.054378843017,10
830.0,3.008898067019856e6,14165.37757608264,10
833.0,3.008580008644356e6,14127.663670271406,10
836.0,3.0083913806743384e6,14081.119244815147,10
846.0,3.0081149752217242e6,14081.398844079948,10
850.0,3.008080023234042e6,14073.259968250368,10
857.0,3.0079786666577137e6,14035.610200442485,10
858.0,3.007571378487886e6,13971.78552463841,10
863.0,3.007540430572848e6,13913.55823472868,10
866.0,3.0072007138328915e6,13902.169560055754,10
867.0,3.007045360971328e6,13903.227921108613,10
868.0,3.0068361417218363e6,13904.703025243109,10
869.0,3.006660124809584e6,13904.704920067665,10
871.0,3.0066477099483735e6,13904.98477348041,10
872.0,3.0064678610571935e6,13908.968535772534,10
873.0,3.006446747547371e6,13877.590065658189,10
874.0,3.006002516928038e6,13854.672487354308,10
875.0,3.005678641846708e6,13852.784577592294,10
878.0,3.005671620356542e6,13788.616789548334,10
883.0,3.0051985855457047e6,13795.262393872918,10
885.0,3.005093323182907e6,13792.567425835447,10
890.0,3.0047554036336304e6,13763.785626544504,10
896.0,3.0044538952274183e6,13763.95694511678,10
900.0,3.004272346539194e6,13744.156070300993,10
903.0,3.004150525796869e6,13740.924427443028,10
904.0,3.0040429138810528e6,13741.291610080512,10
905.0,3.0040104643098162e6,13748.425940747236,10
908.0,3.003989552262134e6,13739.190698343478,10
909.0,3.0039840021037054e6,13739.281548356576,10
910.0,3.003318103365044e6,13740.24654860212,10
915.0,3.0032005740908342e6,13741.707309864261,10
920.0,3.003024501498175e6,13741.708805695545,10
921.0,3.0027604998148954e6,13741.708896758675,10
923.0,3.0026725126148933e6,13741.707713235057,10
927.0,3.0022802201556927e6,13711.658131081209,10
934.0,3.0021509554361217e6,13709.730593496428,10
935.0,3.002134780086813e6,13707.637519395143,10
939.0,3.0020556331604286e6,13707.116924171642,10
941.0,3.0018872037776345e6,13676.207308785906,10
944.0,3.001690761699684e6,13619.049107905483,10
945.0,3.001572668144092e6,13620.32283642711,10
946.0,3.001469261717195e6,13620.68867064542,10
948.0,3.0014118205396743e6,13620.052678413424,10
949.0,3.001313993372556e6,13620.171797864512,10
952.0,3.001284317456289e6,13620.596407288973,10
956.0,3.001117157277732e6,13617.791185753402,10
957.0,3.000853157277732e6,13617.791185753402,10
964.0,3.000545302816396e6,13622.806324340481,10
965.0,2.9997263546361877e6,13578.040821174884,10
968.0,2.9996135802287925e6,13568.137715978679,10
970.0,2.999330896411258e6,13570.499879052082,10
971.0,2.999253761340224e6,13569.499300818265,10
976.0,2.998691683999899e6,13561.474136273353,10
988.0,2.9981125067010885e6,13542.35511787244,10
990.0,2.9977596900464254e6,13542.38218599811,10
991.0,2.997671768163473e6,13542.379170022887,10
994.0,2.997231655333501e6,13532.223599188172,10
996.0,2.9970136595478347e6,13535.72650192559,10
997.0,2.9967208054177235e6,13539.18792888376,10
998.0,2.9966632242134954e6,13494.436120539274,10
1002.0,2.9966534744933182e6,13496.467564839375,10
1003.0,2.9963894755842914e6,13496.467224030794,10
1011.0,2.996203605666406e6,13487.071463236827,10
1012.0,2.996015956963741e6,13503.996330642487,10
1022.0,2.9959053105627266e6,13486.691708872488,10
1024.0,2.9954604792712e6,13481.315053396775,10
1027.0,2.995006831745916e6,13476.102486080286,10
1028.0,2.9945468161473614e6,13470.256508684999,10
1032.0,2.9945442544578817e6,13463.850687714663,10
1036.0,2.994399916476392e6,13460.08508142403,10
1037.0,2.9943193925904213e6,13458.442312650895,10
1038.0,2.9941418491143314e6,13452.615035154862,10
1046.0,2.994082738181966e6,13452.352521833503,10
1049.0,2.9938190639059627e6,13449.434176914463,10
1050.0,2.9932344768242547e6,13459.320338238938,10
1052.0,2.9930492138115717e6,13457.450056406005,10
1054.0,2.9930281518700896e6,13458.603027824138,10
1061.0,2.992967349466116e6,13475.572848993997,10
1070.0,2.992264007984357e6,13474.659470993784,10
1071.0,2.992216219341134e6,13479.658802070966,10
1073.0,2.9917076599661564e6,13437.507394436001,10
1084.0,2.991663459293551e6,13432.492905305207,10
1092.0,2.9907981857793075e6,13425.29509760322,10
1117.0,2.990626502138334e6,13425.059236404897,10
1118.0,2.9902612404432963e6,13425.140737408296,10
1120.0,2.9902588699270794e6,13425.210823444688,10
1130.0,2.9902307823133697e6,13356.447338344366,10
1132.0,2.9898021009949525e6,13356.949042250602,10
1141.0,2.9896766261452017e6,13358.028904056575,10
1161.0,2.9896654183576177e6,13368.342275195251,10
1168.0,2.9896295892655645e6,13366.885989668725,10
1172.0,2.9895885510087805e6,13321.586894919263,10
1190.0,2.9892028386274413e6,13326.6767743071,10
1193.0,2.9892028384924037e6,13326.67677899937,10
1211.0,2.9891759543313924e6,13327.268130502396,10
1212.0,2.988515816887093e6,13276.864552898911,10
1220.0,2.9883686176267285e6,13247.405578602662,10
1224.0,2.9883147976029627e6,13246.886650334704,10
1229.0,2.987322006265206e6,13267.704090076562,10
1236.0,2.987263333838372e6,13251.113385442997,10
1267.0,2.9866355542864767e6,13267.054275844945,10
1271.0,2.986367434479494e6,13267.968261442971,10
1277.0,2.9863285394559437e6,13267.254993653929,10
1283.0,2.986230867345363e6,13205.8725212336,10
1285.0,2.986213373062931e6,13206.069915239194,10
1294.0,2.986206392028029e6,13176.043669746383,10
1306.0,2.986049790442732e6,13152.68237626614,10
1324.0,2.985850890943395e6,13150.315294860126,10
1334.0,2.9857570201152684e6,13142.58812337441,10
1338.0,2.985645202557753e6,13146.460872173251,10
1351.0,2.984926831236891e6,13143.534391752346,10
1355.0,2.9848564973673886e6,13081.80300761601,10
1356.0,2.9848121786158653e6,13069.140729949786,10
1357.0,2.9844183903442426e6,13011.635500834847,10
1359.0,2.984418269547465e6,13011.639313773067,10
1362.0,2.984249269634468e6,12999.759478398893,10
1365.0,2.9838791587752374e6,13000.660069201194,10
1367.0,2.983117492725202e6,12996.98143614511,10
1370.0,2.982987168480481e6,12997.631677487365,10
1371.0,2.9829510605733865e6,12939.81065371799,10
1396.0,2.982576180680798e6,12940.268842900256,10
1400.0,2.9821233626555637e6,12913.82721171885,10
1406.0,2.9820197428376293e6,12863.051843415316,10
1413.0,2.981699338930783e6,12868.673870392318,10
1415.0,2.98131921231414e6,12849.957773216844,10
1416.0,2.9812372108715074e6,12848.941494580326,10
1435.0,2.9812259527498274e6,12852.220816948477,10
1436.0,2.9811113059973107e6,12854.137007108802,10
1441.0,2.9809642770426394e6,12850.966109824,10
1447.0,2.980909711638495e6,12830.652589888548,10
1457.0,2.98050572007383e6,12774.627253623412,10
1480.0,2.98044989270343e6,12771.917675445156,10
1489.0,2.9803894967964394e6,12743.316971703116,10
1492.0,2.9802829928926514e6,12658.207295487453,10
1501.0,2.9795541541157914e6,12658.322767055673,10
1502.0,2.9793250011915877e6,12615.32359357369,10
1522.0,2.978371870505979e6,12562.437392612312,10
1538.0,2.9778735107036615e6,12520.18459104098,10
1539.0,2.976193101138e6,12511.33303670983,10
1543.0,2.976050833772091e6,12485.782580535742,10
1545.0,2.975530816284524e6,12435.125157742592,10
1550.0,2.9754670069780033e6,12439.705806602586,10
1556.0,2.9749632220958173e6,12425.985180225423,10
1559.0,2.974938861097382e6,12424.430674421816,10
1563.0,2.974890716293809e6,12432.672264218812,10
1571.0,2.974557793373796e6,12392.976351469606,10
1580.0,2.9744699108815985e6,12392.973538022767,10
1589.0,2.974297990672077e6,12391.659610177663,10
1591.0,2.9736470445576706e6,12362.125509633555,10
1613.0,2.9735079907876705e6,12361.72236001929,10
1617.0,2.973233595238891e6,12364.68017787383,10
1621.0,2.9728623575539133e6,12370.474534127117,10
1625.0,2.972776435155265e6,12367.295236865366,10
1632.0,2.9727145855022785e6,12371.848834338654,10
1658.0,2.972637063621995e6,12363.49069152719,10
1685.0,2.9725505408464028e6,12407.29090171278,10
1691.0,2.9723530549308592e6,12403.934159332019,10
1699.0,2.9712063614128632e6,12401.354176277342,10
1711.0,2.9711890244826893e6,12401.712830211902,10
1719.0,2.970526653764273e6,12399.179465619802,10
1747.0,2.9705225705915256e6,12399.632854900703,10
1750.0,2.9697609974280884e6,12450.054798431343,10
1753.0,2.9697510197135312e6,12451.273922506367,10
1790.0,2.9688846452440047e6,12453.766100360222,10
1826.0,2.968482347240704e6,12436.688441454042,10
1829.0,2.9684277568385075e6,12435.65759462448,10
1840.0,2.967386577409822e6,12435.806383883157,10
1842.0,2.966961610258038e6,12438.514209687248,10
1853.0,2.966874951998464e6,12438.436553061563,10
1857.0,2.9667707531925575e6,12438.454899051649,10
1861.0,2.9667302357413447e6,12423.130676018807,10
1865.0,2.9664368037128476e6,12426.227729223338,10
1874.0,2.9656432075370466e6,12426.331917565556,10
1876.0,2.9655544229740878e6,12425.798850117597,10
1886.0,2.965513911141501e6,12405.99909154992,10
1904.0,2.9654923654858926e6,12404.080155050724,10
1923.0,2.965077512954898e6,12381.030259764691,10
1927.0,2.9649366139180195e6,12421.344383345138,10
1942.0,2.9649075618739547e6,12415.442379030877,10
1944.0,2.9648175416122233e6,12419.866858377283,10
1956.0,2.9648142916343072e6,12414.496650124423,10
1961.0,2.9647665785893393e6,12419.864840734228,10
1967.0,2.9646896766819768e6,12416.72795513369,10
1969.0,2.9644405606285334e6,12423.05904364008,10
1978.0,2.9642858629979407e6,12428.114685205934,10
2003.0,2.9641797760782777e6,12423.457501287148,10
2007.0,2.9641211073806826e6,12418.696369351257,10
2013.0,2.9641196321642334e6,12419.066663045984,10
2018.0,2.9639541251800065e6,12421.353033817813,10
2024.0,2.9638012051002467e6,12426.967151887711,10
2028.0,2.9635138654506765e6,12427.206806087737,10
2029.0,2.963362488246502e6,12442.327974829288,10
2044.0,2.9633567668220624e6,12442.40711131891,10
2068.0,2.9632366609329334e6,12454.107611709818,10
2078.0,2.9629293887529173e6,12461.890899771633,10
2082.0,2.9629293142691273e6,12461.895711408333,10
2086.0,2.9629276083397632e6,12465.036959348145,10
2088.0,2.962891248484581e6,12467.997974615964,10
2090.0,2.9623152834060774e6,12494.629737130408,10
2095.0,2.9613820755669693e6,12537.363133267736,10
2103.0,2.9613709728943943e6,12537.469932485747,10
2106.0,2.9611223441336146e6,12541.640993949282,10
2117.0,2.961108250194231e6,12544.518523861227,10
2123.0,2.9610477459546537e6,12545.119228684513,10
2125.0,2.9610424730713097e6,12545.186288470513,10
2129.0,2.960934488455384e6,12547.020531064896,10
2132.0,2.960855512506093e6,12552.760437055736,10
2133.0,2.9608014838518756e6,12552.00434352355,10
2142.0,2.960390978315086e6,12561.119835566775,10
2160.0,2.960244741655999e6,12557.979651007852,10
2177.0,2.9601888138470436e6,12563.591642627409,10
2178.0,2.960185924501531e6,12563.732756550347,10
2191.0,2.960177088850196e6,12563.369008447316,10
2198.0,2.96015588585317e6,12537.836472049854,10
2212.0,2.9601027329709097e6,12536.666895378226,10
2225.0,2.960062882202969e6,12536.034724269502,10
2261.0,2.9599605378637873e6,12475.450002879476,10
2273.0,2.9596826689812257e6,12493.215799547097,10
2293.0,2.9594917380431183e6,12491.234612508571,10
2305.0,2.9592429182267375e6,12504.533914190879,10
2309.0,2.959181837181484e6,12503.860080933644,10
2318.0,2.959130561775103e6,12570.55375553451,10
2324.0,2.958909430779036e6,12590.024945828518,10
2332.0,2.958741297101115e6,12595.576075862973,10
2341.0,2.9587323086462165e6,12596.812992575078,10
2349.0,2.9585554903074205e6,12598.322842106212,10
2361.0,2.958418280600523e6,12599.026603683986,10
2363.0,2.9582264444047823e6,12601.127112396556,10
2393.0,2.9582004289510073e6,12599.467010235448,10
2394.0,2.95815381588005e6,12604.91926282736,10
2399.0,2.958059650705167e6,12606.135998545837,10
2414.0,2.9573595605648914e6,12604.95934794316,10
2434.0,2.9573471929949587e6,12608.525450435718,10
2473.0,2.957123089980419e6,12613.618375179001,10
2474.0,2.956949808308668e6,12613.007620790198,10
2525.0,2.956936186472055e6,12625.989819115279,10
2552.0,2.956877576303688e6,12625.550889056545,10
2559.0,2.9568337105651028e6,12625.519028368954,10
2568.0,2.956819398677159e6,12626.138832738736,10
2570.0,2.956794483904791e6,12626.566450654802,10
2580.0,2.956650498542122e6,12619.203821449575,10
2585.0,2.9566262775143543e6,12619.313385726255,10
2593.0,2.9565792305017975e6,12618.722406984778,10
2599.0,2.9565681189577663e6,12612.49949070797,10
2602.0,2.9564452022623275e6,12617.598590132673,10
2624.0,2.9563346047325986e6,12629.228270144105,10
2647.0,2.9562643849156927e6,12548.143723348223,10
2648.0,2.95624631773605e6,12551.001466887803,10
2654.0,2.956197191926751e6,12555.257863713623,10
2695.0,2.9557008703471175e6,12554.869256822942,10
2699.0,2.95522799618846e6,12566.796166636956,10
2701.0,2.955119131776861e6,12571.707151134902,10
2706.0,2.954886673422522e6,12572.962045110613,10
2733.0,2.95477144360876e6,12576.667061747294,10
2737.0,2.954765495538513e6,12586.781222481573,10
2745.0,2.954695709678214e6,12585.35605303915,10
2751.0,2.954514993889121e6,12588.373109690043,10
2758.0,2.9544670086322436e6,12594.32409201434,10
2765.0,2.9544108358391086e6,12596.436706644858,10
2774.0,2.95432600041659e6,12595.848145814876,10
2786.0,2.9543204317841465e6,12591.936843191219,10
2795.0,2.954300066314595e6,12584.226067118343,10
2817.0,2.9543000461568036e6,12584.226345103096,10
2828.0,2.9542744952777377e6,12580.981306792279,10
2832.0,2.954235323367478e6,12578.430292278917,10
2847.0,2.9542121350770337e6,12575.244260208054,10
2851.0,2.9541579744820413e6,12560.040980840757,10
2857.0,2.953936159976083e6,12538.26982124861,10
2858.0,2.9538936593680447e6,12537.811322640302,10
2910.0,2.9535612908799327e6,12580.764480519549,10
2922.0,2.9535228697369373e6,12577.241429816002,10
2932.0,2.953434845509895e6,12577.241767799858,10
2944.0,2.953317947166445e6,12578.72804359654,10
2963.0,2.953274383801345e6,12576.063595748248,10
2970.0,2.9527030820146888e6,12536.974617290889,10
2972.0,2.9526320180418724e6,12543.449631005606,10
2980.0,2.952176080270166e6,12569.243541163998,10
2981.0,2.952117649369138e6,12567.079750213397,10
2989.0,2.952003996039397e6,12567.938144125588,10
3005.0,2.9518862322327294e6,12571.201538076779,10
3006.0,2.951867407664423e6,12571.504150850804,10
3013.0,2.9518178753569885e6,12570.604681930086,10
3057.0,2.951458083490731e6,12569.913261639447,10
3062.0,2.9514142069794787e6,12567.246462844114,10
3076.0,2.951359120138998e6,12566.647674149157,10
3079.0,2.951343813785728e6,12571.949187302216,10
3080.0,2.951316937954922e6,12572.881592453923,10
3086.0,2.9512899973562052e6,12577.545387732944,10
3106.0,2.9511053723199666e6,12582.166421467442,10
3118.0,2.951041971898093e6,12581.677370668694,10
3124.0,2.9508928538369876e6,12583.364168067928,10
3126.0,2.950818321123458e6,12583.010449319921,10
3142.0,2.950779571851329e6,12582.303932738001,10
3147.0,2.9507327958169663e6,12585.193952070953,10
3148.0,2.95054314851506e6,12601.227172487383,10
3155.0,2.950543134041709e6,12601.22752734882,10
3158.0,2.950420464054818e6,12610.476350801879,10
3169.0,2.950286762269409e6,12655.730386019623,10
3171.0,2.950202862563726e6,12655.652661819651,10
3172.0,2.950199810674609e6,12650.453586679065,10
3173.0,2.9501450089740218e6,12649.965442183413,10
3176.0,2.9500459825730687e6,12655.140143885099,10
3206.0,2.9500303055055705e6,12657.947815153086,10
3207.0,2.94986718153737e6,12714.387146700006,10
3237.0,2.9498117754540695e6,12711.919262381438,10
3238.0,2.9498104995524366e6,12712.100837618731,10
3242.0,2.9496156537654987e6,12708.602675317095,10
3251.0,2.9495891098734243e6,12717.971077169472,10
3261.0,2.949524513561382e6,12712.109295089458,10
3296.0,2.9490344192998405e6,12731.049515346458,10
3298.0,2.9488946543815625e6,12778.412885227135,10
3342.0,2.948856591866133e6,12782.579954805096,10
3381.0,2.948743282199098e6,12794.428632104766,10
3382.0,2.9487050423006695e6,12797.307040319534,10
3396.0,2.9486037946855547e6,12793.219359997605,10
3401.0,2.9485370692343814e6,12789.56652547159,10
3440.0,2.9485080368160186e6,12787.879491413063,10
3502.0,2.948468726277e6,12795.30513389377,10
3514.0,2.9483663894184954e6,12794.111401429942,10
3562.0,2.9483431764794746e6,12793.924695461768,10
3581.0,2.947599370108084e6,12823.958508826008,10
3607.0,2.9474970003425726e6,12800.176142853445,10
3613.0,2.9474710462326063e6,12798.003333098317,10
3619.0,2.9470512169065857e6,12830.630150319947,10
3629.0,2.9470203023733785e6,12831.305544580013,10
3633.0,2.9460186292659966e6,12816.590746297832,10
3700.0,2.945904153663148e6,12853.39532628724,10
3736.0,2.9459021678798744e6,12859.321544951968,10
3740.0,2.945845127163967e6,12863.559425249357,10
3782.0,2.9456623698543534e6,12910.08757103153,10
3828.0,2.9456473724618177e6,12906.566943110287,10
3837.0,2.9456029478566293e6,12904.160907389607,10
3870.0,2.9455686787756416e6,12948.348097872458,10
3891.0,2.945545413781467e6,12958.172344002824,10
3929.0,2.9455362328671375e6,12958.344392346227,10
3932.0,2.9453601591022527e6,12961.649745114963,10
3959.0,2.945266287439664e6,12955.311531270383,10
3972.0,2.9451929990494433e6,12963.701951269602,10
3982.0,2.9451552294051796e6,12980.19368629791,10
3998.0,2.9448108570193783e6,12985.537294678355,10
4032.0,2.9446251353712454e6,12986.247131353375,10
4044.0,2.942909239309036e6,12998.219223057353,10
4064.0,2.942607991414928e6,13020.014047834722,10
4078.0,2.942573935553525e6,13019.032423041102,10
4090.0,2.942560545514891e6,13015.058308281432,10
4125.0,2.9424230945449565e6,13014.993628937964,10
4142.0,2.942344791676446e6,13015.578858013363,10
4151.0,2.942217734698917e6,13013.753454622787,10
4154.0,2.9421880442573423e6,13069.090168014169,10
4184.0,2.942187943179339e6,13069.089256323676,10
4189.0,2.941726221757825e6,13113.64925347736,10
4239.0,2.9415462367044673e6,13119.506097525587,10
4246.0,2.9408838314339146e6,13176.370657278758,10
4257.0,2.9408052457103883e6,13180.060721972946,10
4270.0,2.9407720431675306e6,13180.212343105004,10
4277.0,2.940715449158959e6,13188.542872642885,10
4298.0,2.940686050103623e6,13187.317883406946,10
4381.0,2.9406834212308754e6,13184.665952408604,10
4401.0,2.9406826460856e6,13183.017412124813,10
4408.0,2.9406824476184514e6,13183.026549448943,10
4438.0,2.94065359167309e6,13181.457599941295,10
4441.0,2.9405958978144345e6,13185.972100151284,10
4449.0,2.940525100577977e6,13186.254062114696,10
4467.0,2.940106654339644e6,13192.859759707853,10
4478.0,2.940040866987798e6,13195.155475990763,10
4481.0,2.939857538944466e6,13197.476679543537,10
4542.0,2.939809044784744e6,13204.99653913592,10
4585.0,2.939761449372925e6,13212.975946407974,10
4650.0,2.939471444770135e6,13268.682049080391,10
4689.0,2.939471368273806e6,13268.739251482568,10
4693.0,2.9394003167297593e6,13274.743760998908,10
4717.0,2.9385722473555324e6,13345.047107596343,10
4735.0,2.938529901202065e6,13352.28857396965,10
4737.0,2.938355428231616e6,13351.491000747488,10
4743.0,2.938119972798324e6,13337.283869279312,10
4760.0,2.93810467441602e6,13330.464502318151,10
4785.0,2.938024986588811e6,13320.465149904607,10
4813.0,2.9380246648463374e6,13320.477032237433,10
4819.0,2.938006758424739e6,13321.29072924586,10
4823.0,2.9379853266257956e6,13307.283269808346,10
4828.0,2.9379813056302126e6,13304.714536915912,10
4906.0,2.9374569851319226e6,13313.026953891593,10
4923.0,2.93741334062735e6,13336.028140328719,10
4929.0,2.9374127690842794e6,13327.347068241792,10
4943.0,2.9373486824695664e6,13345.927339365424,10
4979.0,2.9372135608722903e6,13340.50438968213,10
5155.0,2.9372134635208915e6,13340.508046887739,10
5164.0,2.9372013462555055e6,13344.053548487918,10
5172.0,2.9371525727625294e6,13346.424655684586,10
5182.0,2.936226310385338e6,13362.16500927569,10
5193.0,2.9362166737333336e6,13358.647918469145,10
5201.0,2.9360620793774785e6,13330.956592454877,10
5207.0,2.9350276527682e6,13359.7012054423,10
5219.0,2.934967803690194e6,13336.969039284953,10
5220.0,2.934569785579756e6,13307.20094626064,10
5224.0,2.934344475669845e6,13286.578877484091,10
5336.0,2.9343186655766023e6,13288.2434741378,10
5343.0,2.9340999821656086e6,13301.191047506198,10
5367.0,2.9340969022018225e6,13296.395688604645,10
5396.0,2.9340134621914895e6,13292.319651241825,10
5444.0,2.934012603914816e6,13293.627910967753,10
5473.0,2.933934243890667e6,13273.89861020591,10
5479.0,2.9338549203876937e6,13274.669854979413,10
5484.0,2.9337840919556543e6,13261.307132186572,10
5519.0,2.933781259516389e6,13261.374709099977,10
5537.0,2.933343120878889e6,13264.465602644012,10
5544.0,2.932886864168809e6,13278.425109210599,10
5568.0,2.932650202073113e6,13290.018204419892,10
5573.0,2.932610461470357e6,13320.139677049516,10
5586.0,2.9325727712284056e6,13321.394753316334,10
5602.0,2.9324927883964526e6,13324.727604963424,10
5638.0,2.9324883519966677e6,13318.900104550241,10
5648.0,2.932069447767292e6,13325.298246559887,10
5700.0,2.9318418297968637e6,13382.09132475352,10
5723.0,2.9318270890666493e6,13377.236898248982,10
5777.0,2.9317346475160588e6,13373.156474634161,10
5783.0,2.931643519221074e6,13380.556124922907,10
5835.0,2.9315413467567083e6,13384.739327575418,10
5845.0,2.931479405305297e6,13389.407204574445,10
5849.0,2.931320401592349e6,13391.287893008153,10
5904.0,2.931274162087326e6,13391.687078608546,10
5929.0,2.931203845330528e6,13394.718155998638,10
5973.0,2.930894075692757e6,13380.926151323369,10
5979.0,2.9308801692436924e6,13381.027655128617,10
5996.0,2.9308665312061664e6,13381.1348418401,10
6080.0,2.9308195927399015e6,13385.798101571305,10
6112.0,2.9307111681000316e6,13386.846845396989,10
6203.0,2.930661713220817e6,13386.89516762533,10
6269.0,2.9306257317461716e6,13387.659068678875,10
6279.0,2.930587388898458e6,13390.681008726042,10
6362.0,2.930498780046744e6,13390.912221479395,10
6471.0,2.930425052529813e6,13342.623925908072,10
6493.0,2.930407163051026e6,13338.940597799472,10
6646.0,2.930396482423635e6,13344.582243043775,10
6712.0,2.9301554909662227e6,13347.15713837797,10
6739.0,2.930138766566247e6,13347.403281105371,10
6747.0,2.9301006171993627e6,13348.188914932212,10
6790.0,2.9300871266233553e6,13348.467159739888,10
6848.0,2.9300553645811933e6,13347.770958107736,10
6905.0,2.9298566947675347e6,13349.642434089945,10
6925.0,2.9298159806884243e6,13275.41791282369,10
7042.0,2.9298157374364934e6,13275.428186625437,10
7052.0,2.929600630027379e6,13282.510561952911,10
7072.0,2.929570722202551e6,13282.98739738726,10
7082.0,2.9295365752041163e6,13283.598997064595,10
7155.0,2.9295365738853016e6,13283.599409048586,10
7162.0,2.9292551542059546e6,13285.668532512014,10
7295.0,2.929196071845035e6,13324.713328390751,10
7317.0,2.929063831197904e6,13331.401861585822,10
7425.0,2.929008102859316e6,13334.907785686435,10
7432.0,2.9289997029188154e6,13335.335859359926,10
7470.0,2.92889799134943e6,13340.633844503162,10
7486.0,2.9288327511178306e6,13342.419195363336,10
7512.0,2.9288327474664813e6,13342.419470282923,10
7589.0,2.9288247864243193e6,13338.898622358229,10
7622.0,2.9287905038529923e6,13342.559535668737,10
7631.0,2.928744701230935e6,13337.601666822471,10
7633.0,2.9287138535442087e6,13336.49796992895,10
7667.0,2.928709844236332e6,13334.97550358631,10
7729.0,2.928701134639377e6,13335.412811865806,10
7794.0,2.9286666292310515e6,13336.132018180786,10
7822.0,2.9286018509925324e6,13340.131559582229,10
7827.0,2.928559693920343e6,13344.51605352331,10
7830.0,2.928459597701439e6,13357.828477612271,10
7862.0,2.9281139241491533e6,13378.885483845375,10
7868.0,2.9279914863305967e6,13379.904905075737,10
7922.0,2.9279497176998677e6,13381.254043589191,10
7977.0,2.927859422294865e6,13381.301930697518,10
8034.0,2.9278345121014477e6,13385.723914728494,10
8047.0,2.9277536590090427e6,13382.17037443365,10
8050.0,2.9277108775519347e6,13383.410822900614,10
8053.0,2.927383945312262e6,13390.623806940217,10
8066.0,2.9273338030801616e6,13390.307516107661,10
8075.0,2.9273142161568883e6,13385.212616688197,10
8078.0,2.9272836279823496e6,13385.679116235726,10
8188.0,2.927269633015304e6,13384.86977092865,10
8205.0,2.927245476073889e6,13385.437791716127,10
8265.0,2.9272342844199655e6,13364.460633077488,10
8284.0,2.9272274244978395e6,13366.308839053803,10
8303.0,2.927078210544975e6,13371.080530798848,10
8309.0,2.927078087310265e6,13371.083401682854,10
8327.0,2.927006636998338e6,13390.604502138925,10
8411.0,2.926997930910851e6,13397.111207469967,10
8528.0,2.926993430314838e6,13393.14228880222,10
8538.0,2.926304664186462e6,13438.953146953858,10
8563.0,2.9262372014881587e6,13446.751413384318,10
8633.0,2.926231845983685e6,13447.191362430985,10
8658.0,2.9262300661465754e6,13447.467816357868,10
8665.0,2.926104013127641e6,13441.800894565336,10
8709.0,2.926094569046579e6,13444.469920338186,10
8728.0,2.9259523954736474e6,13449.527796954888,10
8800.0,2.925873971192363e6,13453.091284956487,10
8803.0,2.925770220913545e6,13453.437310675936,10
8906.0,2.925555944032808e6,13468.038139532797,10
8928.0,2.9255443608126906e6,13463.390164020433,10
9077.0,2.925543493966042e6,13463.104051603024,10
9159.0,2.925417667384976e6,13453.751394761988,10
9175.0,2.925233565917255e6,13458.188386325306,10
9189.0,2.925080250867471e6,13471.778146852923,10
9200.0,2.925080240573148e6,13471.7784568698,10
9213.0,2.925042451920861e6,13473.037111410205,10
9266.0,2.9247505881024995e6,13481.203516129535,10
9296.0,2.924742341816065e6,13471.763285037207,10
9299.0,2.924716896607767e6,13473.076168659154,10
9302.0,2.9246999899552567e6,13472.612341956836,10
9303.0,2.9246720848070197e6,13473.932288177652,10
9347.0,2.924672084190571e6,13473.932607283521,10
9353.0,2.9245726967447037e6,13477.381002175043,10
9363.0,2.924165826913744e6,13483.529354449443,10
9379.0,2.9241197313897456e6,13490.293331590514,10
9434.0,2.9240942042530584e6,13490.604930678634,10
9440.0,2.924050193148216e6,13497.282592113985,10
9476.0,2.923946991650136e6,13489.74973151419,10
9479.0,2.923903760180969e6,13487.353227474445,10
9545.0,2.9238542730887844e6,13488.396498454964,10
9620.0,2.9234816146862423e6,13496.912214186765,10
9624.0,2.923459985574845e6,13498.711870247073,10
9631.0,2.923241199754258e6,13496.276345540598,10
9644.0,2.9230367282615094e6,13498.232462063786,10
9655.0,2.9229401917922096e6,13500.760215807974,10
9701.0,2.922865061670498e6,13500.957025350373,10
9720.0,2.9228520035803756e6,13501.070891666901,10
9765.0,2.9228250631228397e6,13501.279554174898,10
9767.0,2.922751072279042e6,13466.842790475983,10
9788.0,2.9227208762611547e6,13467.960464832868,10
9797.0,2.9226341505142353e6,13467.403527189377,10
9798.0,2.922626557828291e6,13467.567028137802,10
9806.0,2.9221906162937023e6,13471.870532851031,10
9810.0,2.9219727443284467e6,13481.637338502263,10
9827.0,2.9219644019321227e6,13481.24638818529,10
9851.0,2.9219307874077456e6,13482.864731714702,10
9998.0,2.921867066899074e6,13493.67193162952,10
10014.0,2.921822053646642e6,13495.068601702014,10
10036.0,2.921754426722624e6,13492.015323404357,10
10037.0,2.921723473437573e6,13452.208882900473,10
10067.0,2.9216459016291634e6,13450.44779118963,10
10076.0,2.9215876828066693e6,13477.479790357922,10
10115.0,2.9215051144048385e6,13477.728140677198,10
10131.0,2.9214987689983733e6,13477.812159794115,10
10144.0,2.920184962830322e6,13512.71022476759,10
10209.0,2.9200262170368084e6,13514.3894412313,10
10231.0,2.920026094689236e6,13514.88732916938,10
10347.0,2.920010199325894e6,13516.614649899644,10
10390.0,2.9200048438214203e6,13517.05459894631,10
10415.0,2.9199817164551667e6,13518.979961691794,10
10461.0,2.9190967274563173e6,13544.865354061249,10
10475.0,2.9190039609214067e6,13546.657658961863,10
10515.0,2.9189674052631655e6,13549.272857118518,10
10592.0,2.9188580428616838e6,13543.647112858354,10
10719.0,2.918857955382345e6,13541.307176306282,10
10722.0,2.9188312212456586e6,13541.595385685327,10
10731.0,2.918798810163195e6,13540.361346869377,10
10754.0,2.9184971626126915e6,13547.291785903746,10
10760.0,2.9184888936189925e6,13547.411834895596,10
10775.0,2.9182308627624833e6,13573.19071417818,10
10791.0,2.918126794345184e6,13578.190750326525,10


==> traj_sub30p0_initdefault_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.1968424272829327e6,3177.4764643828794
1,1,19.354,3.1094561144769085e6,9256.945961419415
2,1,37.395,3.081744668631452e6,11660.06740023376
12,1,210.868,3.077238178055879e6,12607.691207155798
14,1,245.328,3.0725287344588125e6,12852.26012592695
18,1,315.137,3.0685428169448115e6,12868.217416286212
19,1,329.727,3.0685389187719966e6,12868.351530831813
21,1,364.098,3.066401645618109e6,13091.583935861801
22,1,381.815,3.063761645618109e6,13091.583935861801
23,1,396.944,3.0584029950990602e6,13120.80980676952
24,1,413.206,3.055200519037445e6,13070.165519407366
25,1,428.031,3.0530244482223303e6,13103.371716317808
37,1,617.836,3.0344350357065545e6,14546.11916541441
38,1,634.014,3.0254480104031684e6,14992.077184450052
40,1,660.316,3.024197300387683e6,14629.663435728196
44,1,687.64,3.0215574538193927e6,14629.659758827915
45,1,696.875,3.017367806562249e6,14678.495733371188
46,1,699.779,3.0166928695440474e6,14752.002373925932
49,1,708.181,3.014846758220298e6,14770.479679792585
50,1,711.071,3.0139727322877673e6,14770.356898564476
52,1,718.094,3.008371865734895e6,14042.94731454844
55,1,737.776,3.0049589596342877e6,13855.80690767004
57,1,747.055,3.00339066685101e6,13877.19282746769
59,1,757.145,3.002240437998111e6,13880.389918639152
62,1,773.422,2.999116878669197e6,13922.426491982194
65,1,797.522,2.998264280833784e6,13918.673632730935
67,1,810.976,2.9974703054468096e6,13978.130653313734
69,1,824.81,2.996504239533375e6,13918.674748500162
77,1,857.142,2.995490673770094e6,13542.17707042135
79,1,866.791,2.9939371451544566e6,13552.76068094994
80,1,868.898,2.992176976031928e6,13552.779629195491
81,1,873.025,2.9919658409337043e6,13238.994928052047
90,1,904.02,2.9908897217755453e6,13242.66675442691
110,1,965.322,2.984906338903422e6,12826.085854303808
150,1,1171.665,2.9844959563355814e6,12373.094906809232
181,1,1354.543,2.9837926176405526e6,11755.78106544586
182,1,1359.161,2.983791409672772e6,11755.819194828062
211,1,1501.721,2.9826703184103947e6,11467.16962914428
220,1,1538.696,2.965866222753781e6,11378.654085832792
332,1,2028.746,2.964352450712035e6,11529.86577324831
348,1,2067.821,2.964271098592202e6,11533.168105373783
357,1,2081.683,2.9642703537543034e6,11533.216221740777
359,1,2086.138,2.964253294460667e6,11564.628701138898
360,1,2087.908,2.963889695908835e6,11594.238853817093
383,1,2123.046,2.9632846535130613e6,11600.245902049972
384,1,2124.624,2.963231924679621e6,11600.916499909974
419,1,2178.358,2.963203031224492e6,11602.327639139365
494,1,2309.016,2.962592220771962e6,11595.589306567023
511,1,2340.507,2.962502336222983e6,11607.958473688059
516,1,2348.57,2.96073415283502e6,11623.056968999392
525,1,2363.404,2.958815790877608e6,11644.062056125102
586,1,2473.799,2.9570829741601027e6,11637.95451223707
639,1,2567.536,2.956939855280663e6,11644.152555934903
658,1,2599.157,2.956828739840359e6,11581.923393166837
660,1,2602.193,2.955599572885967e6,11632.914387413864
688,1,2648.356,2.955418901089546e6,11661.491822809676
744,1,2751.461,2.9536117431986174e6,11691.662389318622
787,1,2827.762,2.9533562344079576e6,11659.212006210448
852,1,2943.712,2.952187250973461e6,11674.074764177274
865,1,2969.815,2.946474233106901e6,11283.184979603691
934,1,3079.432,2.946321169574194e6,11336.200111134292
975,1,3147.794,2.944424696555133e6,11496.532315298593
994,1,3175.582,2.943434432545604e6,11548.279332315446
1267,1,3982.096,2.943056736102967e6,11713.196682598516
1590,1,5343.34,2.9410681144404192e6,11820.07655497936
1640,1,5444.358,2.9410595316736847e6,11833.159152238659
1663,1,5479.495,2.940266296643944e6,11840.871599973661
1730,1,5586.263,2.9398893942244304e6,11853.422362641839
1769,1,5648.245,2.935700351930675e6,11917.403782738314
2014,1,6268.754,2.935340537184219e6,11925.042793273762
2195,1,6790.475,2.9352056314241407e6,11927.825241350529
2261,1,6905.13,2.9332189332875563e6,11946.540001172623
2355,1,7052.202,2.931067859196408e6,12017.363754447359
2360,1,7071.501,2.930768780948131e6,12022.132108790847
2367,1,7082.406,2.93042731096378e6,12028.24810556419
2413,1,7155.164,2.9304272977756364e6,12028.252225404107
2417,1,7161.746,2.927613100982169e6,12048.94346003837
2634,1,7861.59,2.924156365459311e6,12259.513522369405
2971,1,9797.736,2.924080438599859e6,12261.148531853662
3099,1,10231.432,2.9240792151241372e6,12266.127411234473
3141,1,10347.1,2.923920261490717e6,12283.400618537105
3275,1,10760.028,2.9238375715537327e6,12284.601108455601


==> traj_sub30p0_initdefault_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.1968424272829355e6,3177.4764643828767
1,10,18.894,3.113916151780548e6,9387.49739519119
2,10,36.917,3.0867224605492335e6,12482.803002816325
14,10,245.188,3.0797483698110073e6,13507.77894977041
16,10,278.781,3.077078934564475e6,13458.391334651855
18,10,306.811,3.0760426062853825e6,12788.449269581155
20,10,332.978,3.075162763518042e6,12788.445347538272
21,10,346.292,3.0734027353297784e6,12788.446108855185
22,10,360.137,3.071808341146463e6,12665.473648032908
25,10,398.458,3.0694017043446023e6,12847.747389440976
26,10,410.722,3.0650425038753645e6,13309.021431214733
29,10,446.692,3.0626275901538422e6,13200.182405262221
30,10,459.114,3.0485718880608105e6,12797.588412165642
35,10,515.809,3.045931952586704e6,12797.587122945355
36,10,526.636,3.044915337004872e6,12818.952097251564
37,10,537.262,3.0422752526975884e6,12818.953876010828
44,10,615.332,3.0397962248921543e6,12779.039129723727
45,10,626.249,3.0382175353891216e6,12774.15797262087
47,10,649.93,3.031932708379443e6,12920.5311442894
48,10,659.811,3.029111020142683e6,12303.172970855981
50,10,680.761,3.026158969566712e6,12265.262739378319
51,10,689.978,3.0235196610027566e6,12265.240281653178
53,10,708.319,3.0208795991084822e6,12265.245222880729
54,10,717.006,3.0190790104264207e6,12267.852834663001
55,10,725.557,3.018961562830006e6,12316.663499806677
56,10,736.293,3.014634072057292e6,12502.486895735665
57,10,745.156,3.0118550636207648e6,12352.80398595404
58,10,754.06,3.009384086220732e6,12196.67671495722
59,10,762.945,3.00750722622697e6,12067.949340670757
61,10,781.343,3.004980634192787e6,12268.503952184004
88,10,965.136,3.0028268002730277e6,12235.965460530204
94,10,1012.118,3.0009503132463796e6,12405.214134586811
97,10,1037.656,2.9997916805887884e6,12388.390351725926
99,10,1052.29,2.9979390504619624e6,12369.6875333966
100,10,1061.16,2.997331026422229e6,12539.385745095187
104,10,1091.702,2.988678291279796e6,12467.407668075342
107,10,1118.137,2.9872781999401194e6,12642.954968476199
134,10,1357.361,2.9833403172238935e6,12067.902677326812
136,10,1370.646,2.9829792381529426e6,11489.692439633074
151,10,1480.121,2.982420964448945e6,11462.596657850516
163,10,1543.459,2.980998290789859e6,11207.092096109644
170,10,1562.63,2.9805168427541284e6,11289.50799407961
221,10,1749.783,2.972901111119756e6,11793.727429386025
289,10,2094.572,2.963569032728675e6,12221.061390759292
307,10,2197.888,2.963357002758414e6,11965.736026784678
436,10,3106.436,2.9615107523960248e6,12011.946364129653
446,10,3158.464,2.9602840525271134e6,12104.434598660238
463,10,3241.536,2.958335594657736e6,12069.45297564389
465,10,3251.113,2.9580701557369954e6,12163.136994167657
495,10,3395.517,2.957057679585846e6,12122.260190948373
543,10,3629.281,2.956748534253772e6,12129.014133549048
565,10,3735.934,2.956728676421031e6,12188.276320196346
674,10,4277.101,2.9561627363353134e6,12271.581615575173
699,10,4400.502,2.956154984882559e6,12255.096212737251
770,10,4737.133,2.954410255178068e6,12247.120480515641
781,10,4785.198,2.9536133769059773e6,12147.126956380189
790,10,4828.191,2.9535731669501485e6,12121.439627455838
867,10,5192.706,2.9534768004301023e6,12086.268719390371
930,10,5483.991,2.952768516109714e6,11952.64149146197
1406,10,8283.696,2.952699916888452e6,11971.123551225142
1412,10,8309.323,2.9526986845413516e6,11971.152260065204
1437,10,8411.416,2.952611623666476e6,12036.219313375608
1490,10,8632.809,2.9525580686217444e6,12040.618803842288
1593,10,9076.993,2.9525494001552584e6,12037.757679668191
1610,10,9158.894,2.951291134344599e6,11944.231111257826
1642,10,9302.189,2.9511220678195e6,11939.59284423464
1660,10,9378.931,2.9507330812489646e6,11996.233018360586
1683,10,9479.166,2.9503007665572893e6,11972.267977963118
1761,10,9827.261,2.95021734259405e6,11968.358474793396
1807,10,10035.552,2.9495410733538694e6,11937.825691816804
1814,10,10067.042,2.948765355269775e6,11920.214774708369
1885,10,10390.21,2.9487118002250437e6,11924.61426517505


==> traj_sub30p0_initdefault_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.1968424272829443e6,3177.476464382878
1,2,19.612,3.1094561144769057e6,9256.945961419433
2,2,37.189,3.0802938143231357e6,12413.991546196448
4,2,80.404,3.0490984559845007e6,14452.655116892573
5,2,99.927,3.0419598962741136e6,15081.112611652656
11,2,202.638,3.032298009492586e6,14662.828807945103
16,2,283.945,3.0293451819360796e6,14534.365829930292
19,2,333.68,3.029333136336061e6,14757.515589251081
20,2,347.52,3.026543213913092e6,14708.833962156237
21,2,361.938,3.0263115178093715e6,14430.531856409825
22,2,375.255,3.023256840907109e6,14590.86718358511
23,2,389.719,3.022460394190147e6,14592.11850502035
25,2,418.758,3.0197366308401604e6,14590.877470467512
26,2,431.389,3.0074738673847355e6,14357.459402640514
29,2,470.609,3.0040955584331783e6,14887.709506607833
30,2,480.016,3.0040416726974673e6,14984.86995623827
31,2,487.034,2.996519011101848e6,14907.74240610851
40,2,573.249,2.996248858981442e6,14884.48189654572
46,2,645.239,2.9962484072906305e6,14884.487866108104
47,2,656.181,2.9927299765221328e6,14510.968839367935
49,2,679.367,2.9889523115374926e6,14594.141674993649
55,2,744.163,2.988418650945693e6,13913.24079950866
58,2,775.239,2.9883815453649294e6,13896.04021773878
62,2,807.465,2.988117686403567e6,13922.457671510705
65,2,829.157,2.986711593502885e6,13966.200932332516
67,2,846.044,2.9865875412551574e6,13968.996213226432
69,2,857.991,2.9848275412551574e6,13968.99621322643
70,2,866.143,2.981430373855589e6,13855.109466497164
71,2,872.032,2.9796318849437875e6,13894.947089418392
79,2,914.711,2.9784565922016874e6,13909.5547020398
80,2,923.161,2.9775767202016697e6,13909.542866803607
83,2,941.222,2.975892426373728e6,13600.44671294623
84,2,944.908,2.9747114908178104e6,13613.183998162496
85,2,948.543,2.973733219146631e6,13614.375192673377
86,2,952.238,2.9734364599839635e6,13618.621286917998
89,2,967.698,2.972308715910015e6,13519.590234955946
93,2,975.67,2.9666879425067557e6,13439.338589506822
125,2,1046.178,2.9660968331830986e6,13436.713456293232
149,2,1118.045,2.9638443075724016e6,13261.981165926367
159,2,1140.796,2.9625895590748913e6,13272.779783986087
190,2,1220.389,2.9611175664712503e6,12978.19004102358
216,2,1284.739,2.9609426236469294e6,12980.163981079515
243,2,1337.776,2.9598244480717746e6,13018.891469067938
419,2,1861.013,2.9594192735596476e6,12865.649238739536
497,2,2273.127,2.9566405847340315e6,13043.307205415756
553,2,2647.113,2.9559383865649705e6,12232.461737456917
554,2,2653.627,2.9554471284719775e6,12275.02570571512
593,2,2932.49,2.9545668862015526e6,12275.02908555368
598,2,2962.867,2.9541312525505447e6,12248.384607070757
646,2,3237.807,2.954118493534218e6,12250.200359443705
659,2,3298.229,2.952720844351434e6,12723.834058250484
706,2,3581.475,2.9452827806375274e6,13024.172191892887
711,2,3606.896,2.9442590829824167e6,12786.348532167262
749,2,3782.258,2.942431509886281e6,13251.629989988964
775,2,3891.316,2.9421988599445364e6,13349.87245129264
826,2,4188.825,2.9375816457293965e6,13795.47242282946
904,2,4812.54,2.9375784283046625e6,13795.591246157719
917,2,4923.112,2.9371419832589333e6,14025.60311052899
919,2,4943.02,2.9365011171118007e6,14211.405821765296
978,2,5573.37,2.9361037110842443e6,14512.62054806155
1099,2,6848.052,2.935786090662625e6,14505.658531740035
1211,2,7976.617,2.9348831366125923e6,14506.137402823313
1412,2,9630.928,2.9326952784067257e6,14481.782155758561
1421,2,9700.604,2.931943977189612e6,14483.750251182559
1423,2,9720.499,2.9318133962883917e6,14484.888914347814
1431,2,9797.334,2.930946138819205e6,14479.31953791292
1432,2,9806.476,2.926586723473324e6,14522.35458504522
1453,2,9997.563,2.925949518386612e6,14630.426584193374
1455,2,10013.923,2.9254993858622927e6,14644.393284918326
1468,2,10115.31,2.9246737018439886e6,14646.87678811108
1470,2,10131.411,2.9246102477793368e6,14647.716979280263
1480,2,10209.368,2.9230227898441986e6,14664.509143917343
1531,2,10592.406,2.9219291658293805e6,14608.251701315728
1554,2,10718.984,2.9219282910359935e6,14584.852335795005
1561,2,10753.624,2.918911815530959e6,14654.15672613871
1569,2,10790.582,2.917871131357971e6,14704.157087622165


==> traj_sub30p0_initdefault_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.1968424272829266e6,3177.4764643828726
1,3,17.915,3.1004750263036736e6,9287.675460386019
2,3,39.134,3.0969109047621945e6,12862.527151789585
5,3,98.399,3.093963034530595e6,13041.866664836516
29,3,536.939,3.0933163781122733e6,14697.164656473518
30,3,552.884,3.090885816573158e6,14704.959602037696
31,3,567.989,3.089446774362764e6,14902.887436882142
32,3,582.836,3.084673841882322e6,14863.90699432179
33,3,596.511,3.082033841882322e6,14863.90699432179
34,3,609.822,3.0769255652324846e6,14856.154517842819
36,3,641.15,3.0751655135905487e6,14856.161899104774
38,3,671.577,3.069448697038931e6,14746.968356761574
39,3,684.215,3.066808805571456e6,14746.964752168831
40,3,695.62,3.0647896449308777e6,14750.045542596436
42,3,722.254,3.058593843666303e6,14792.811843857424
43,3,734.059,3.055079137856043e6,14791.163708462418
44,3,745.77,3.050989240758911e6,14786.99001311533
47,3,782.577,3.050366042958523e6,14819.729225089326
48,3,795.367,3.038962997799591e6,14789.799805119626
50,3,818.587,3.032529089314696e6,14760.237343599549
54,3,863.213,3.032219610164322e6,14177.964444502233
55,3,873.535,3.0277773039709893e6,13948.788661463432
56,3,884.705,3.027173667152847e6,13946.505728096807
58,3,905.087,3.0269676121082157e6,13947.828952250833
60,3,926.854,3.025450946218118e6,13724.26912441586
62,3,947.63,3.0248765344429053e6,13717.909202095883
63,3,957.294,3.0222365344429053e6,13717.909202095883
66,3,987.953,3.0220799284855714e6,13681.182479428493
67,3,997.085,3.0191513871844662e6,13715.796749010218
70,3,1028.22,3.0160104088891433e6,13688.393621202262
75,3,1070.451,3.0089769940715483e6,13679.259841200148
110,3,1211.557,3.0023756196285486e6,13175.224065165316
118,3,1236.087,3.0017888953602067e6,13009.31701882966
137,3,1283.445,3.0008121742543997e6,12395.492294626381
166,3,1351.245,2.993628461045784e6,12366.227490417325
170,3,1361.991,2.991938461915816e6,12247.429136675573
171,3,1365.177,2.9910240915562226e6,12306.834244822292
172,3,1366.828,2.983407431055865e6,12270.047914261442
174,3,1370.141,2.982104188608662e6,12276.550327683986
194,3,1456.621,2.9780642729620133e6,11716.296965032612
200,3,1489.386,2.9774603138921093e6,11430.289927612192
216,3,1579.598,2.9765814889701325e6,11430.261793143776
252,3,1752.584,2.976481711824564e6,11442.453033894002
289,3,1923.118,2.9764809998654425e6,11442.470860779604
319,3,2044.19,2.976423785621049e6,11443.262225675808
331,3,2090.194,2.9706641348360195e6,11709.579850820246
338,3,2117.198,2.970523195442183e6,11738.35514993968
342,3,2131.804,2.96973343594927e6,11795.75420984808
411,3,2394.084,2.969267305239692e6,11850.27673576719
457,3,2580.329,2.9678274516130006e6,11776.650443714921
468,3,2623.784,2.96672147631571e6,11892.947243829247
487,3,2700.659,2.965632832199717e6,11942.057088808735
503,3,2744.96,2.964934973596727e6,11927.805394384497
518,3,2785.64,2.9648792872722913e6,11888.692368147918
521,3,2795.112,2.9646756325767776e6,11811.58460741914
587,3,2980.167,2.963017193256544e6,12008.335430260428
593,3,2988.669,2.961880659959137e6,12016.919369382334
603,3,3004.572,2.960703021892459e6,12049.553308894227
609,3,3013.466,2.9602076988181113e6,12040.558619687039
637,3,3056.676,2.9566097801555395e6,12033.644416780653
652,3,3079.569,2.9563410218474856e6,12042.968468297715
682,3,3126.117,2.955595694712188e6,12039.431280817653
701,3,3155.089,2.9555955499786753e6,12039.434829432017
712,3,3172.673,2.9550475329728e6,12034.553384475492
837,3,3382.282,2.9546651339885183e6,12063.337466623154
1000,3,3700.057,2.953520377960031e6,12431.383266517229
1342,3,4716.684,2.9452396842177603e6,13134.416732491589
1480,3,5206.878,2.9348954181249766e6,13421.862862365791
1711,3,5904.21,2.9344330230747466e6,13425.854718369723
1812,3,6080.201,2.9339636384120975e6,13472.487315681763
1882,3,6203.224,2.9334690896199546e6,13472.970537965166
1921,3,6278.83,2.9330856611428177e6,13503.189938436839
1968,3,6362.445,2.9321995726256794e6,13505.50206597037
2042,3,6492.555,2.9320206778378095e6,13468.668784884372
2181,3,6739.225,2.9318534338380517e6,13471.130212158389
2437,3,7294.603,2.9312626102288505e6,13861.578170945773
2556,3,7728.798,2.931175514259296e6,13865.951253740745
2817,3,8326.545,2.93046101114003e6,14061.162258301487
3064,3,9619.987,2.92673442711461e6,14146.319415619484
3142,3,9765.047,2.926465022539242e6,14148.40604069946
3408,3,10414.841,2.926233748876704e6,14167.659668154272
3460,3,10515.343,2.9258681922942926e6,14193.811649720812
3567,3,10731.137,2.9255440814696583e6,14181.471261561315


==> traj_sub30p0_initdefault_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.196842427282928e6,3177.4764643828803
1,4,18.543,3.108508477390162e6,9258.77113399076
2,4,35.165,3.081715803372827e6,10809.476625451653
3,4,52.717,3.076827935178491e6,11576.043885554569
4,4,67.734,3.0676642818264114e6,11796.797787193947
7,4,115.896,3.0499498419353883e6,13518.9949534059
26,4,390.177,3.038061441795559e6,12440.737372167201
27,4,401.988,3.0356577279763087e6,12387.95414419444
31,4,453.235,3.022500339614599e6,13471.80949352771
40,4,566.77,3.0213991115496024e6,13489.769877227487
41,4,578.487,3.0187591115496024e6,13489.769877227487
42,4,590.092,3.0178793068425623e6,13489.766769616208
44,4,614.008,3.0178792224768577e6,13489.767936165574
45,4,627.776,3.017800092762671e6,13824.547040037194
47,4,647.164,3.0177995997097283e6,13824.56094842459
48,4,654.895,3.0158634812408355e6,14093.674858456632
49,4,658.407,3.0139499373143907e6,14109.824654881859
51,4,665.512,3.0130699373143907e6,14109.824654881859
52,4,667.967,3.0104385441279765e6,14106.089883469836
53,4,670.228,3.008270712315418e6,14130.664726547704
54,4,672.375,3.0053671439459226e6,14279.504550408696
55,4,674.452,3.0036099688998847e6,14275.775982946665
58,4,689.666,3.000826409074077e6,14081.115878402343
60,4,693.646,2.996889978129922e6,13967.503096481465
61,4,695.68,2.9931599680491984e6,13808.841776283454
63,4,701.767,2.98766586471408e6,13725.029333058344
65,4,705.61,2.987225498638757e6,13037.667235421353
68,4,710.898,2.9833914731049663e6,12883.336335700895
128,4,850.181,2.9830419532281444e6,12801.947577405102
141,4,883.153,2.978311605119771e6,12868.40362065095
142,4,884.832,2.9778626183099328e6,12843.736873642843
151,4,907.633,2.977653497833111e6,12751.384449605273
152,4,909.517,2.970994510446501e6,12761.034452060707
161,4,927.433,2.968588251744592e6,12684.098458357197
167,4,938.891,2.9677967824807432e6,12678.892506122194
181,4,970.509,2.967025431770411e6,12668.886723784
194,4,996.116,2.9648454739137446e6,12703.915751158176
197,4,1001.623,2.964747976711973e6,12724.230194159196
209,4,1023.667,2.9602996637967117e6,12670.463639402049
213,4,1037.016,2.9594944249369977e6,12654.035951670687
220,4,1049.301,2.9590866452707243e6,12654.815343117732
229,4,1070.96,2.9586087588384966e6,12704.808653889551
249,4,1116.945,2.9568919224287597e6,12702.450041906282
282,4,1193.045,2.956891921078382e6,12702.450088828979
302,4,1228.874,2.946964007700816e6,12910.624486247576
319,4,1266.803,2.940686212181864e6,13070.033390267054
360,4,1356.384,2.940243024666638e6,12943.410613604818
391,4,1415.255,2.9364417585002105e6,12756.24964185008
399,4,1435.525,2.9352952909750408e6,12775.411543453334
454,4,1537.854,2.9318504599454706e6,12678.632620862954
1022,4,3869.709,2.931507769135594e6,13120.504525691433
1050,4,3997.534,2.9280640452775797e6,13173.940609495903
1085,4,4153.811,2.9277671408618395e6,13727.307743409732
1107,4,4246.336,2.921143088156313e6,14295.953340941413
1202,4,4649.949,2.9182430421284144e6,14853.014367665577
1211,4,4688.562,2.9182422771651205e6,14853.586391687355
1322,4,5182.365,2.9089796533932025e6,15010.989927598393
1330,4,5220.008,2.904999472288817e6,14713.308997355241
1332,4,5224.317,2.902746373189708e6,14507.088309589759
1469,4,5537.202,2.898364986814712e6,14537.997245030112
1472,4,5543.678,2.893802419713906e6,14677.592310696004
1499,4,5602.012,2.8930025913943723e6,14710.920827166914
1516,4,5638.452,2.892958227396523e6,14652.645823035078
1581,4,5783.166,2.8920469444466745e6,14726.64232592254
1605,4,5835.078,2.891025219803021e6,14768.474352447636
1609,4,5845.007,2.890405805288906e6,14815.153122437925
1667,4,5973.4,2.887308108911197e6,14677.233075685226
2061,4,7486.273,2.886655706595209e6,14695.08658428697
2103,4,7589.057,2.88657609617359e6,14659.878105040034
2119,4,7622.06,2.8862332704603206e6,14696.487238145126
2123,4,7631.34,2.8857752442397475e6,14646.908549682455
2124,4,7633.4,2.8854667673724876e6,14635.871580747249
2211,4,7821.661,2.8848189849872943e6,14675.866994761684
2921,4,10475.088,2.8838913196381903e6,14693.790043767809
3033,4,10721.824,2.883623978271322e6,14696.67213755826


==> traj_sub30p0_initdefault_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.1968424272829406e6,3177.4764643828826
1,5,20.242,3.110096427215872e6,8968.992490925317
3,5,59.049,3.0859857889832607e6,11181.263837347584
11,5,199.437,3.076059686587787e6,13978.019974329514
13,5,237.553,3.075179686587787e6,13978.019974329514
14,5,253.084,3.066280798036797e6,13499.190179477346
15,5,269.588,3.066279648986222e6,13499.243244506302
16,5,286.76,3.05861074210487e6,14464.17463056102
17,5,303.132,3.057756778409648e6,14609.032308055106
19,5,335.17,3.054628613361725e6,14583.192215283321
24,5,416.596,3.0514222676789425e6,14267.376764076336
27,5,461.088,3.048060092822443e6,14378.241694929859
28,5,477.834,3.0437869097031676e6,14810.496085805122
29,5,493.209,3.0425560462123477e6,14965.424848287432
32,5,539.118,3.0401509444160587e6,15007.524558113379
34,5,570.316,3.031347133129729e6,15031.871947915462
35,5,584.112,3.0170954809822496e6,15221.33651691389
37,5,612.652,3.015565177634039e6,15256.026975267625
41,5,667.828,3.013676280704815e6,15259.494380583455
42,5,681.71,3.013149569575145e6,15332.262793044527
43,5,695.332,3.0122330195155474e6,15332.59553239028
44,5,710.224,3.0113241911217454e6,15332.851958864823
47,5,750.438,3.009272303397564e6,15409.445267291625
51,5,806.081,3.005799839597172e6,15406.36515469195
53,5,833.149,3.003176886196858e6,15402.47427787652
55,5,858.491,3.0008640044985767e6,14764.227519835775
56,5,867.64,2.9987718120036656e6,14778.978561180746
58,5,877.588,2.9987015971020036e6,14137.300680741142
59,5,890.238,2.9976977336084065e6,14284.352038906734
64,5,934.555,2.99753598011532e6,14263.421297893907
65,5,943.504,2.995571559335814e6,13691.839289089705
66,5,945.798,2.9945374950668463e6,13695.497631272803
70,5,965.297,2.9944852300566407e6,13696.961991393715
72,5,969.884,2.994298343543939e6,13720.58418898361
79,5,994.227,2.9898972152442182e6,13619.028480636456
86,5,1010.628,2.9880385160653684e6,13525.070872696779
88,5,1022.146,2.9869320520552155e6,13352.02465499679
89,5,1032.112,2.9869064351604194e6,13287.966445293414
101,5,1130.296,2.9866255590233128e6,12600.331594290199
105,5,1160.965,2.9865134811474765e6,12703.465305676957
146,5,1400.05,2.981985300895129e6,12439.048993862889
163,5,1501.688,2.980814862915469e6,12297.706824726847
171,5,1522.22,2.9712835560593824e6,11768.844815113058
176,5,1537.734,2.9697447890657773e6,11443.095721990117
184,5,1550.023,2.96910669600057e6,11488.902210590048
343,5,1926.929,2.9676977056317814e6,11892.043446394513
381,5,2067.696,2.9665779988603233e6,12005.746118178125
420,5,2304.884,2.9640898006965164e6,12138.739135001188
422,5,2318.14,2.9635770466327067e6,12805.675881009875
510,5,2921.871,2.9631928352027554e6,12770.445373974408
529,5,3006.322,2.9630045895196944e6,12773.471501714665
549,5,3075.947,2.9624537211148944e6,12767.48361476509
561,5,3117.759,2.961819716896155e6,12762.593106777622
563,5,3124.37,2.9603285362851066e6,12779.461080769965
570,5,3147.193,2.959860775941477e6,12808.361274099489
577,5,3171.01,2.959021778884645e6,12807.584032099756
614,5,3296.206,2.9541208362692352e6,12996.986234669756
672,5,3514.398,2.9530974676841884e6,12985.048910031477
685,5,3562.077,2.9528653382939785e6,12983.181850349732
736,5,3740.083,2.9522949311349103e6,13025.56065332364
762,5,3827.835,2.9521449572095526e6,12990.35437411122
792,5,3928.833,2.952053148066259e6,12992.074857545267
793,5,3932.094,2.950292410417407e6,13025.128385232618
801,5,3959.137,2.9493536937915203e6,12961.746246786817
805,5,3972.017,2.9486208098893138e6,13045.650446779
824,5,4032.09,2.9467635934079867e6,13052.748813529195
841,5,4064.039,2.9437511144669047e6,13270.697061302883
848,5,4078.24,2.943410555852876e6,13260.880813366706
854,5,4089.617,2.9432766554665347e6,13221.139665769992
940,5,4298.005,2.942982664913174e6,13208.889773410596
982,5,4438.017,2.9426941054595537e6,13193.200278334138
995,5,4480.969,2.940860825026235e6,13216.412313861878
1074,5,4743.138,2.9385062706933185e6,13074.340999180122
1199,5,5201.464,2.9369603271347694e6,12797.427739037445
1210,5,5218.808,2.9363618363547144e6,12570.106077464008
1285,5,5342.516,2.9361636239073263e6,12592.701938767137
1314,5,5396.07,2.935329223803996e6,12551.941565138932
1360,5,5473.392,2.934545623562509e6,12354.64855752051
1599,5,6112.412,2.933461377163809e6,12365.135995777347
2146,5,7793.58,2.933116323080559e6,12372.328058927136
2165,5,7826.807,2.9326947523586657e6,12416.172998337952
2167,5,7830.163,2.9316937901696255e6,12549.29723922757
2190,5,7868.461,2.930469411984059e6,12559.491451531165
2222,5,7922.023,2.9300517256767717e6,12572.98283666572
2295,5,8047.014,2.929243194752725e6,12537.44743371728
2297,5,8050.235,2.928815380181647e6,12549.851918386928
2299,5,8053.46,2.9255460577849173e6,12621.981758782944
2307,5,8066.132,2.9250446354639134e6,12618.81885045739
2441,5,8302.791,2.9235524959352682e6,12666.535767907833
2561,5,8528.132,2.92350748997514e6,12626.846581230353
2571,5,8562.939,2.922832862992108e6,12704.82924553491
2625,5,8657.561,2.9228150646210103e6,12707.593784803757
2630,5,8665.429,2.92155453443167e6,12650.924566878437
2655,5,8708.554,2.921460093621049e6,12677.61482460694
2667,5,8728.497,2.920038357891735e6,12728.193590773952
2709,5,8799.929,2.9192541150788926e6,12763.828470789926
2711,5,8803.155,2.918216612290711e6,12767.288727984429
2770,5,8905.621,2.91607384348334e6,12913.297016553051
2783,5,8927.963,2.9159580112821646e6,12866.817261429396
2904,5,9174.687,2.9141169966049534e6,12911.187177062573
2911,5,9189.454,2.912583846107117e6,13047.084782338747
2917,5,9199.628,2.9125837431638795e6,13047.087882507516
2926,5,9213.05,2.9122058566410136e6,13059.674427911581
2960,5,9265.996,2.9092872184573975e6,13141.33847510487
2982,5,9298.839,2.9090327663744204e6,13154.467311324375
2984,5,9303.007,2.90875371489205e6,13167.666773532554
3013,5,9346.61,2.9087537087275703e6,13167.66996459125
3017,5,9352.689,2.9077598342688917e6,13202.153913506441
3024,5,9362.763,2.9036911359592956e6,13263.637436250454
3034,5,9379.322,2.903619167289847e6,13274.637033535195
3070,5,9434.289,2.903363895922976e6,13277.753024416374
3074,5,9440.486,2.9029237848745487e6,13344.52963876991
3141,5,9544.525,2.9024289139527017e6,13354.962348575125
3192,5,9623.732,2.902212622838727e6,13372.95890917819
3204,5,9644.355,2.9001679079112434e6,13392.52007441009
3211,5,9654.962,2.899202543218236e6,13417.797611851978
3285,5,9767.448,2.8984626347802617e6,13073.42997486282
3300,5,9788.282,2.898160674601389e6,13084.606718431663
3315,5,9810.066,2.895981954948835e6,13182.274774943975
3343,5,9850.75,2.8956458097050604e6,13198.458210238115


==> traj_sub30p0_initdefault_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.196842427282934e6,3177.4764643828794
1,6,18.956,3.105454543482648e6,9240.689426673418
2,6,35.562,3.0740985754050645e6,12410.252942339459
4,6,77.348,3.053640842078719e6,14487.265465104741
5,6,96.495,3.051263728450915e6,15161.500936024371
12,6,221.893,3.0494957341224216e6,15236.559638708735
14,6,255.558,3.0477358488808274e6,15236.546178835313
15,6,269.656,3.045095722523596e6,15236.555384800591
16,6,285.447,3.035393804887453e6,15503.663268986067
17,6,299.626,3.035392686354645e6,15503.714690700517
18,6,313.412,3.0353840710645276e6,15493.673926115578
21,6,360.065,3.0325973068331545e6,15551.399859630126
24,6,403.447,3.0299581565744765e6,15551.355103654652
26,6,431.82,3.029212248669325e6,15450.269737486717
28,6,458.477,3.0253866357940794e6,16130.917071303125
33,6,484.932,3.024316401430515e6,16134.571908262777
34,6,493.752,3.0241115210262407e6,16138.585587330947
35,6,505.375,3.021423509242076e6,16116.05651453502
39,6,544.533,3.018335011041788e6,15409.142067963261
40,6,556.782,3.018255281837654e6,15462.459792809143
41,6,567.677,3.0159030419528526e6,15512.383035955794
42,6,578.234,3.015101447932239e6,15508.890369214892
44,6,598.32,3.014339899768181e6,15499.19703872704
47,6,624.272,3.013677809796706e6,14816.352984553601
48,6,634.306,3.0134164060183284e6,14446.50416867784
54,6,695.142,3.011477322009269e6,14547.268872956975
58,6,723.755,3.0065526755904513e6,14585.70314929766
62,6,760.1,2.9944355023648143e6,13956.738750023034
71,6,829.491,2.988261831141394e6,13802.446711465589
72,6,836.071,2.986375551441225e6,13337.002456903005
77,6,870.981,2.986251402829125e6,13339.800991030475
80,6,890.102,2.9840659914972666e6,12901.836362334738
82,6,900.107,2.9822505046150265e6,12703.827614176875
109,6,988.276,2.976615337584256e6,12549.364152835125
124,6,1036.329,2.9751719577693623e6,12511.708089928792
139,6,1072.543,2.970086364019583e6,12090.194013579166
227,6,1305.608,2.9685203481666157e6,11856.58107877672
374,6,1684.633,2.967655120410688e6,12294.583180632628
377,6,1698.704,2.9561881852307287e6,12268.783350085843
494,6,2473.45,2.9556979231592873e6,12276.233667785964
504,6,2525.448,2.9555617047931575e6,12406.055651036759
517,6,2552.195,2.954975603109486e6,12401.666350449439
540,6,2592.825,2.9545051329839174e6,12395.756563034653
593,6,2695.322,2.9495419171875813e6,12391.870494127847
595,6,2698.679,2.9448131756010056e6,12511.13959226797
599,6,2705.606,2.9424885920576197e6,12523.688532025075
676,6,2856.673,2.9402704469980337e6,12305.976936103612
922,6,3633.082,2.9302537159242183e6,12158.828953281802
1046,6,4441.379,2.9296767773376643e6,12203.97395538169
1058,6,4467.093,2.925492314954339e6,12270.030931313258
1124,6,4584.715,2.9250163608361506e6,12349.825004033795
1183,6,4692.603,2.924305845395688e6,12409.870099197175
1578,6,6645.835,2.9241990391217805e6,12466.286551640193
1631,6,6746.784,2.923817545452938e6,12474.14288990858
2295,6,10037.291,2.9235080126024247e6,12076.078484869762
2406,6,10774.754,2.9209277040373296e6,12333.867277695592


==> traj_sub30p0_initdefault_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.196842427282933e6,3177.476464382879
1,7,26.131,3.125078506621042e6,11417.76836347824
2,7,49.45,3.097980676297115e6,14245.313122696021
37,7,689.066,3.09602311187296e6,15487.841551040508
39,7,720.847,3.092116141800943e6,15384.556746194332
43,7,786.337,3.0903560756925507e6,15384.558271469374
44,7,803.044,3.0877161683826055e6,15384.556132893269
45,7,816.966,3.0822939279813673e6,14690.883640543743
47,7,846.051,3.0796539257029495e6,14690.884352297817
49,7,875.459,3.0764151748896544e6,14672.005254677668
50,7,889.919,3.076225254222344e6,14675.100532298391
51,7,904.514,3.0761068135546073e6,14745.120614811589
52,7,919.786,3.0743460876280144e6,14745.135573124428
53,7,933.618,3.0730534404323064e6,14725.86019727659
55,7,963.512,3.0699748958189394e6,14776.011583147383
57,7,990.422,3.0664467292723153e6,14776.282264404106
58,7,1002.633,3.063806740182042e6,14776.278856318264
60,7,1027.685,3.062347562491818e6,14745.222210173359
62,7,1050.313,3.0565016916747354e6,14844.083823418112
65,7,1083.974,3.0560596849486786e6,14793.938932110152
68,7,1119.755,3.0560359797865134e6,14794.639792474094
69,7,1132.413,3.051749166602345e6,14799.65683153645
72,7,1167.834,3.051390875681815e6,14785.093976271168
74,7,1189.912,3.047533751868423e6,14835.992770149514
77,7,1223.991,3.0469955516307643e6,14830.803487469928
81,7,1270.54,3.0443143535609404e6,14839.94334345018
86,7,1324.384,3.04232535856757e6,14816.272529390055
87,7,1334.277,3.041386650286304e6,14739.000814532896
90,7,1365.23,3.03859991205359e6,14688.601614409203
93,7,1395.514,3.0348511131277066e6,14693.183506231864
94,7,1406.445,3.033814914948364e6,14185.429823196537
95,7,1415.674,3.03299490052203e6,14175.26703683137
97,7,1434.951,3.0328823193052383e6,14208.060260512873
104,7,1500.772,3.025593931536638e6,14209.21497619508
114,7,1588.644,3.023874729441424e6,14196.075697744045
115,7,1590.739,3.0173652682973575e6,13900.734692302973
126,7,1616.828,3.0146213128095604e6,13930.312870848378
183,7,1790.37,3.0059575681142937e6,13955.234649386945
197,7,1825.699,3.0019345880812863e6,13784.458060325138
205,7,1839.994,2.991522793794431e6,13785.945952911916
206,7,1841.982,2.98727312227659e6,13813.024210952814
218,7,1873.771,2.9793371605185783e6,13814.066094374995
219,7,1875.65,2.9784493148889896e6,13808.735419895414
224,7,1886.289,2.978044196563121e6,13610.737834218635
234,7,1903.911,2.9778287400070387e6,13591.548469226678
244,7,1922.827,2.973680926656217e6,13361.03168948074
254,7,1942.019,2.9733904062155713e6,13302.011646338158
255,7,1943.841,2.9724902035982525e6,13346.256439802204
261,7,1955.846,2.972457703819095e6,13292.554357273613
264,7,1961.398,2.971980573369412e6,13346.236263371651
267,7,1967.04,2.971211554295789e6,13314.86740736628
268,7,1969.082,2.968720393761356e6,13378.178292430179
288,7,2006.702,2.968133706785403e6,13330.566973071269
291,7,2012.826,2.968118954620909e6,13334.269910018524
293,7,2017.847,2.966463884778641e6,13357.133617736834
296,7,2023.671,2.964934683981045e6,13413.27479843582
298,7,2027.847,2.9620612874853434e6,13415.671340436065
324,7,2078.397,2.95898856568518e6,13493.504221054212
336,7,2102.617,2.9588775389594273e6,13494.572213234329
349,7,2128.723,2.9577976928001754e6,13512.914639178152
351,7,2132.668,2.9572574062580075e6,13505.353703856275
389,7,2211.826,2.9567258774354067e6,13493.65793714
395,7,2224.664,2.9563273697559983e6,13487.336226052763
429,7,2292.593,2.954418060374921e6,13467.52435566751
449,7,2331.608,2.9527367235957053e6,13523.03565601207
462,7,2360.521,2.951364626526734e6,13530.07327178981
476,7,2393.366,2.951104471988987e6,13513.472250178726
478,7,2398.563,2.950162820240161e6,13525.639607363508
486,7,2413.915,2.943162115977751e6,13513.869637469108
496,7,2434.375,2.9430384402784286e6,13549.530662394689
515,7,2472.503,2.9412876722044675e6,13593.009592127404
561,7,2569.748,2.941038524480791e6,13597.285771288043
637,7,2732.768,2.939886226343167e6,13634.335937654832
681,7,2816.946,2.939886024765254e6,13634.33871750238
761,7,2979.726,2.9369850863684257e6,13695.526996245011
812,7,3085.862,2.9367156803812576e6,13742.16494903521
841,7,3141.66,2.936328187659967e6,13735.099783216025
875,7,3206.206,2.9361714169849847e6,13763.176495895888
904,7,3260.768,2.935525453864556e6,13704.558675095761
976,7,3400.829,2.934858199352826e6,13668.030329835614
995,7,3439.991,2.9345678751691952e6,13651.159989250325
1027,7,3502.078,2.9341747697790023e6,13725.416414057401
1082,7,3612.668,2.933915228679348e6,13703.68831650613
1189,7,3836.788,2.9334709826274617e6,13679.627959299338
2028,7,7316.874,2.932148576156155e6,13746.513291250023
2090,7,7425.345,2.931591292770274e6,13781.572532256156
2094,7,7431.911,2.9315072933652704e6,13785.853268991068
2116,7,7470.419,2.930490177671409e6,13838.833120423407
2139,7,7511.997,2.930490141157913e6,13838.835869619308
2368,7,8205.284,2.9302485717437677e6,13844.51607749406
2782,7,9295.914,2.930166108879418e6,13750.113766570781


==> traj_sub30p0_initdefault_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.19684242728294e6,3177.4764643828803
1,8,19.598,3.1077639350728057e6,9250.819667164269
2,8,42.77,3.1058777014331897e6,13643.504450694692
3,8,59.221,3.1049977800517986e6,13643.501449749054
10,8,191.776,3.1032015007082745e6,14938.63772247487
11,8,208.636,3.1000843321264423e6,14901.279724200689
13,8,242.683,3.098324885961959e6,14901.284398823796
19,8,355.895,3.0944559137661248e6,15197.910495199934
24,8,438.914,3.0911086626467654e6,14947.770286421804
26,8,468.33,3.087588776690778e6,14947.766811007705
29,8,518.751,3.084948756264053e6,14947.767378029324
30,8,534.139,3.0847733274552403e6,14715.088682525193
31,8,548.941,3.0827817931834045e6,14746.11658751226
32,8,560.861,3.0744188514173427e6,14455.235736588937
34,8,589.316,3.0727747433884027e6,14550.111137212238
36,8,622.214,3.0713239796408415e6,15412.608478700067
37,8,632.464,3.069176655728239e6,15428.918472713327
38,8,643.568,3.0665368705044966e6,15428.909649508956
39,8,652.947,3.064398635298319e6,15435.245480796864
41,8,673.069,3.0628949608000377e6,15431.61864219618
42,8,685.854,3.060254965347284e6,15431.618265369161
43,8,697.056,3.055329771926827e6,15433.44551818349
45,8,719.382,3.0528398962519476e6,15057.771392902057
46,8,729.258,3.0417937042011395e6,14565.279024465122
48,8,743.442,3.0375480468129315e6,14543.778413982429
49,8,748.664,3.0375479450886757e6,14543.78104849562
50,8,752.866,3.0357879450886757e6,14543.78104849562
53,8,770.514,3.0340279450886757e6,14543.78104849562
54,8,774.529,3.0331484303777358e6,14543.773757917132
55,8,779.606,3.019293072105449e6,14409.66305147377
60,8,803.632,3.0166542666967446e6,14409.2298675641
62,8,818.162,3.014306783280171e6,14413.751629898245
65,8,833.352,3.013749152925488e6,14040.503448601336
79,8,902.94,3.012530945502233e6,14008.187020021667
91,8,956.047,3.0108593437166666e6,13980.13480466597
98,8,997.868,3.0102835316743865e6,13532.616721221095
104,8,1054.49,3.0100729122595647e6,13544.14643540242
121,8,1211.311,3.0098040706494525e6,13550.05995043269
128,8,1277.24,3.0094151204139492e6,13542.927272542256
143,8,1413.453,3.0062110813454846e6,13599.147542312268
147,8,1447.227,3.0056654273040392e6,13396.01234295775
171,8,1555.738,3.00062757848218e6,13258.806079186128
172,8,1559.374,3.0003839684978276e6,13243.261021150038
186,8,1612.955,2.998993430797826e6,13239.229525007397
189,8,1624.594,2.9981342068113466e6,13207.436552389867
191,8,1632.196,2.99751571028148e6,13252.972527122773
198,8,1658.347,2.996740491478648e6,13169.391099008119
205,8,1690.612,2.9947656323232166e6,13135.823675200503
210,8,1710.963,2.994592263021476e6,13139.4102145461
212,8,1718.528,2.9879685558373164e6,13114.076568625114
218,8,1747.334,2.98792772410984e6,13118.61046143412
239,8,1829.411,2.987381820087878e6,13108.301993138493
245,8,1853.066,2.986515237492136e6,13107.52542688165
246,8,1856.821,2.98547324943307e6,13107.708886782502
248,8,1865.427,2.9825389291481017e6,13138.679418827807
277,8,1977.563,2.9809919528421727e6,13189.235834486339
284,8,2002.802,2.9799310836455435e6,13142.663995298484
313,8,2105.639,2.977444796037744e6,13184.37460993384
322,8,2141.71,2.973339740669848e6,13275.529530366093
331,8,2160.218,2.9718773740789774e6,13244.127684776873
347,8,2191.312,2.971789017565632e6,13240.490203746553
496,8,2559.44,2.9713503601797824e6,13240.171596870634
509,8,2584.757,2.9711081499021e6,13241.26723963744
643,8,2909.933,2.9677844650209793e6,13670.798818429917
698,8,3168.94,2.966447447166895e6,14123.339170607354
706,8,3206.546,2.9648162074848907e6,14687.732486076558
793,8,3618.991,2.960617914224681e6,15014.00065829283
875,8,4043.802,2.9434589536025873e6,15133.721575332602
903,8,4124.906,2.9420844439032404e6,15133.074781897913
910,8,4142.074,2.9413014152181353e6,15138.927072651895
914,8,4151.444,2.9400308454428418e6,15120.673038746145
928,8,4184.278,2.9400298346628095e6,15120.66392184121
948,8,4238.825,2.93822998412923e6,15179.232362323513
956,8,4256.765,2.9374441268939674e6,15216.133009265404
962,8,4270.177,2.9371121014653933e6,15217.649220585989
1011,8,4381.148,2.937085812737917e6,15191.129910602574
1024,8,4408.414,2.937083828066433e6,15191.221283843857
1042,8,4449.174,2.9363758557018605e6,15194.040903477973
1055,8,4478.201,2.9357179821833977e6,15216.998066307076
1082,8,4541.578,2.9352330405861735e6,15292.196662230906
1174,8,4760.065,2.93508005676313e6,15224.002992619306
1198,8,4818.587,2.9349009925471433e6,15232.139962703604
1200,8,4823.072,2.9346866745577133e6,15092.065368328447
1339,8,5155.102,2.934685701043726e6,15092.101940384546
1343,8,5163.863,2.934564528389864e6,15127.556956386336
1347,8,5172.441,2.934076793460105e6,15151.268028353017
1420,8,5335.515,2.9338186925276825e6,15167.913994890123
1434,8,5367.208,2.9337878928898154e6,15119.96040587459
1499,8,5518.553,2.9337595684971614e6,15120.636175008622
1521,8,5568.338,2.9313929475402064e6,15236.567127101533
1587,8,5722.912,2.931245540238061e6,15188.022862056165
1611,8,5777.007,2.930321124732154e6,15147.218625907954
1644,8,5848.988,2.9287310876026736e6,15166.025510245003
1681,8,5929.399,2.9280279200346936e6,15196.336284145938
1702,8,5979.069,2.927888855544046e6,15197.351322198429
1710,8,5996.093,2.927752475168788e6,15198.423189313267
1888,8,6470.98,2.9270151999994763e6,14715.54023360006
2058,8,6925.225,2.9266080592083754e6,13973.295020937512
2119,8,7041.512,2.926605626689065e6,13973.397758954994
2351,8,7667.435,2.926565533610299e6,13958.173095528571
2524,8,8034.152,2.926316431676128e6,14002.392935838334
2544,8,8074.588,2.9261205624433933e6,13951.443941643687
2546,8,8078.418,2.925814680698007e6,13956.10893711899
2602,8,8188.169,2.925674731027546e6,13948.015484048223
2642,8,8264.512,2.92556281448831e6,13738.243897661825


==> traj_sub30p0_initdefault_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.196842427282934e6,3177.4764643828757
1,9,19.807,3.1129857485307036e6,9319.077506594647
2,9,38.557,3.062804924773443e6,13012.169133588644
4,9,80.556,3.0592869407987073e6,13332.589772183088
5,9,98.289,3.0532587608965538e6,14480.464364612202
6,9,115.676,3.0506187608965538e6,14480.464364612202
7,9,131.624,3.049990485248578e6,14488.768009087871
8,9,147.635,3.0440775889288764e6,14568.318372440579
9,9,166.562,3.0372724080867553e6,15248.135022946655
11,9,200.206,3.0354636806742875e6,15254.609570890316
12,9,217.829,3.019029573191127e6,15854.300676840821
20,9,364.117,3.0169714290737174e6,16070.970709147572
22,9,398.941,3.010252039020186e6,15951.537236180759
23,9,416.792,3.009237843133087e6,16377.217591610879
25,9,445.306,3.007261117355517e6,16364.659745824087
27,9,474.414,3.0050730718657826e6,16334.183968772704
35,9,597.996,3.0033130718657826e6,16334.183968772706
36,9,612.777,3.0024215422334457e6,16212.299122797875
40,9,669.781,3.001674176797211e6,15647.122422169188
41,9,682.859,2.9991457947124136e6,15623.420172200626
43,9,709.579,2.9991044023872158e6,15625.969287298032
50,9,804.304,2.996099749385403e6,15540.143339513535
52,9,830.335,2.9942012585497405e6,15543.375311909747
57,9,895.942,2.9911861744876183e6,15545.088497632512
58,9,909.289,2.9911306729033324e6,15545.996997763506
59,9,921.386,2.988490656070536e6,15545.997908394811
63,9,969.758,2.985850704407893e6,15545.997341538976
65,9,990.895,2.9849714855783675e6,15545.96718178673
68,9,1027.077,2.9804350103255264e6,15493.841508621872
69,9,1038.48,2.9798182082222216e6,15452.392516522454
70,9,1049.328,2.977589245128468e6,15422.429675885
93,9,1294.415,2.9775194347794484e6,15122.167220956882
107,9,1441.22,2.9760491452327333e6,15090.458248108858
112,9,1492.065,2.974984106194849e6,14239.361485952237
118,9,1545.339,2.969783931319178e6,13732.78725802073
121,9,1571.32,2.96645470211905e6,13335.828130528678
127,9,1620.508,2.962742325269272e6,13393.77169306156
296,9,2176.957,2.962183047179713e6,13449.891609257134
336,9,2260.557,2.9611596037879e6,12844.04439535685
372,9,2323.565,2.958948293827227e6,13038.756298296912
421,9,2413.756,2.9589480966868764e6,13038.759762164538
562,9,2736.784,2.958888615984409e6,13139.901369507339
570,9,2758.185,2.958408763415637e6,13199.411192750295
574,9,2765.496,2.957847035484287e6,13220.537339055476
579,9,2774.423,2.9569986812591e6,13214.651730755671
610,9,2831.953,2.9566069621564997e6,13189.141585622061
618,9,2847.365,2.9563750792520577e6,13157.28126491343
620,9,2850.967,2.9558334733021343e6,13005.248471240455
624,9,2858.336,2.9554084672217565e6,13000.663485157367
679,9,2972.041,2.9546978274935903e6,13065.413622304523
684,9,2981.379,2.9541135184833063e6,13043.775712798526
726,9,3061.666,2.9536747533707814e6,13017.107724845195
783,9,3172.268,2.9536442344796127e6,12965.116973439328
817,9,3236.635,2.953090173646605e6,12940.438130253644
873,9,3342.184,2.952709548492308e6,12982.108826033247
894,9,3380.669,2.9515764518219596e6,13100.595599029957
1285,9,4734.771,2.95115299028729e6,13173.010262763024
1377,9,4905.882,2.945909785304391e6,13256.134432519835
1389,9,4928.577,2.945904069873686e6,13169.323711650566
1417,9,4978.721,2.9445528539009234e6,13115.09421481763
1663,9,5700.006,2.942276674196643e6,13683.024996753937
1884,9,6712.016,2.939866759622517e6,13708.77395009588
2475,9,8538.238,2.932979098338755e6,14166.882531612275
2614,9,9475.751,2.931947083357958e6,14091.553925614326
2686,9,10075.741,2.9313648951330166e6,14361.87391729722
2698,9,10144.009,2.9182268334525013e6,14710.854567031993
2759,9,10460.896,2.9093769434640016e6,14969.708490726558


==> traj_sub40p0_initconstructive_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.0642972714408725e6,2305.876223576669,10
4.0,3.0637461491010906e6,2457.1208429317003,10
7.0,3.059961250871437e6,2659.791252491996,10
12.0,3.0569464488106086e6,2934.672650980257,10
13.0,3.0568924931593663e6,3023.380647769297,10
14.0,3.056474535152732e6,2948.083238507361,10
15.0,3.052713929057536e6,3161.8642042599326,10
16.0,3.052212865451907e6,3394.4520520624596,10
17.0,3.047105039339957e6,3834.1713007883286,10
20.0,3.0393332433854006e6,4381.607947946342,10
21.0,3.0360610265076673e6,4701.454366213816,10
23.0,3.0348050780515624e6,4691.8312040475685,10
24.0,3.030898895138014e6,5156.735483137198,10
25.0,3.0286746222612886e6,5300.869035344276,10
27.0,3.025387137509069e6,5608.149280751329,10
28.0,3.022300430396209e6,5848.960981389492,10
29.0,3.018870108109525e6,6372.59309341618,10
30.0,3.013963930902584e6,6637.373234295718,10
31.0,3.0126774383279956e6,6838.534993587183,10
32.0,3.008604437252778e6,7281.370247338765,10
34.0,3.00290222576253e6,7557.856623059493,10
36.0,3.0013319655262115e6,7804.61422088049,10
37.0,2.998229289289302e6,7937.488918952431,10
38.0,2.9980036291508074e6,8071.303259491571,10
39.0,2.997196188573867e6,8170.900922335923,10
40.0,2.997150244588604e6,8253.51128121296,10
42.0,2.995677301817092e6,8440.624216579095,10
43.0,2.9951460648026546e6,8388.993312629063,10
44.0,2.994778573278217e6,8467.48687984746,10
46.0,2.9937813998730327e6,8556.460713854747,10
47.0,2.991615038539719e6,8676.865039292239,10
50.0,2.9898165906057484e6,8773.670131147828,10
51.0,2.988570641796646e6,9038.95661864859,10
54.0,2.9847155072855703e6,9254.130139972262,10
57.0,2.9832624020490367e6,9536.653675202064,10
58.0,2.9830726051788693e6,9565.994306186058,10
59.0,2.9829690634553125e6,9561.30091646599,10
60.0,2.9798240081750588e6,9705.120879634162,10
62.0,2.9796136782126483e6,9712.630927608374,10
63.0,2.9776326500056996e6,9959.778384385936,10
66.0,2.9759720014402173e6,10247.380387552525,10
70.0,2.974591332709589e6,10352.8921697204,10
71.0,2.966586550412736e6,10754.47246129001,10
73.0,2.9647893048175955e6,10861.869887065222,10
76.0,2.9623834772863225e6,10992.741125694465,10
78.0,2.959145534244405e6,11159.098888991288,10
79.0,2.9581471315766578e6,11366.589271224995,10
83.0,2.956847153203434e6,11501.930872110093,10
86.0,2.956269995953321e6,11472.67227690644,10
89.0,2.9525095727493796e6,11678.92737139424,10
91.0,2.952097478607892e6,11743.442057090157,10
94.0,2.9506956817812077e6,11759.151055278964,10
95.0,2.949804684984511e6,11828.402483035994,10
96.0,2.9484433156038416e6,11887.287788823738,10
97.0,2.947728328615443e6,11959.052899082071,10
99.0,2.945160083489898e6,12093.322890588488,10
100.0,2.9450416452323473e6,12110.582535360172,10
102.0,2.944773078181477e6,12101.70533415677,10
105.0,2.943434746633991e6,12091.447348513046,10
111.0,2.9428090325679844e6,12170.363636848631,10
115.0,2.9425306113771372e6,12278.62925446173,10
117.0,2.9420725931630484e6,12237.822588103176,10
120.0,2.9408784186154976e6,12200.387851818525,10
123.0,2.9407906261419584e6,12200.380917253815,10
124.0,2.94049693782286e6,12203.128239350217,10
134.0,2.939564373768511e6,12184.692015928373,10
145.0,2.939533603852333e6,12183.785379562021,10
147.0,2.9382531172035243e6,12334.38902657087,10
150.0,2.9381958579926146e6,12334.1183936209,10
152.0,2.9364321804835843e6,12329.253898035953,10
156.0,2.935106115046806e6,12312.486791985953,10
160.0,2.9348601742793405e6,12313.683111351933,10
167.0,2.9346750260536587e6,12238.76442520153,10
168.0,2.93398935313846e6,12180.980510687,10
169.0,2.9330246179132666e6,12154.360468006726,10
172.0,2.9329801612669094e6,12151.021829744412,10
174.0,2.9329789255735325e6,12131.02138267878,10
185.0,2.9325065268188254e6,12137.57104987132,10
188.0,2.93234758045764e6,12128.723506612387,10
190.0,2.931472958239316e6,12114.278508987129,10
191.0,2.930845530680562e6,12062.349259823206,10
192.0,2.9307439584957287e6,11995.504938714006,10
193.0,2.9304163623952544e6,11935.014669604385,10
195.0,2.9303797482009074e6,11934.39032789761,10
196.0,2.930349537451948e6,11865.723216262024,10
197.0,2.9302296742072925e6,11859.38050467526,10
200.0,2.92970006563518e6,11796.430470631347,10
201.0,2.929587458474028e6,11823.175465852546,10
213.0,2.929343967965163e6,11820.220958963859,10
217.0,2.9289418528709146e6,11822.979612322382,10
221.0,2.9284841452991893e6,11778.137844053088,10
223.0,2.926558991489109e6,11783.337128039435,10
227.0,2.925542859678904e6,11754.6319034249,10
229.0,2.92550007127098e6,11747.217903506918,10
231.0,2.9249282721854607e6,11727.746307968842,10
233.0,2.9248403611773415e6,11727.743916665042,10
238.0,2.92429415755765e6,11717.031473664389,10
239.0,2.9236474492342225e6,11794.780541107268,10
244.0,2.923572502413138e6,11798.46557740791,10
245.0,2.9232995975310365e6,11741.148782083099,10
254.0,2.923228697686498e6,11682.198722163876,10
256.0,2.9227522718640305e6,11717.107168546998,10
259.0,2.922731803412883e6,11676.356150569078,10
264.0,2.922673368299227e6,11678.839830856623,10
269.0,2.922439765009782e6,11740.373684265218,10
270.0,2.9220148701591594e6,11746.854606089117,10
274.0,2.9217922512844773e6,11752.308674342978,10
275.0,2.921704280837286e6,11752.307915270878,10
281.0,2.9207654072425617e6,11775.189468946981,10
288.0,2.920052132422012e6,11818.401347320592,10
290.0,2.9191640677863313e6,11761.428163793149,10
301.0,2.9185614761771196e6,11719.391796527385,10
309.0,2.917963258367283e6,11717.423405595006,10
316.0,2.9178719167986787e6,11717.444529773034,10
318.0,2.91761752902441e6,11762.944615632474,10
319.0,2.917444720193755e6,11709.612513699602,10
321.0,2.916970760731212e6,11713.694812165162,10
331.0,2.9169332615876687e6,11716.36135412068,10
336.0,2.9165615568593303e6,11649.488512064814,10
338.0,2.9163273156517344e6,11651.965297055847,10
339.0,2.9159618028091956e6,11659.271924351033,10
340.0,2.915326583880521e6,11752.648981207498,10
341.0,2.9150729792179624e6,11730.493692584208,10
347.0,2.9143910095105846e6,11729.211540999013,10
348.0,2.9143380058878427e6,11727.737800085852,10
349.0,2.914304268877191e6,11728.573539248424,10
357.0,2.9142195238532424e6,11729.971791558033,10
358.0,2.9139248219185877e6,11677.30957467075,10
360.0,2.91344779019201e6,11613.73978148446,10
365.0,2.9134477854699455e6,11613.74030050939,10
366.0,2.913383797243272e6,11613.305810813006,10
368.0,2.9132031871687146e6,11633.27564089053,10
376.0,2.913130556231017e6,11632.974852411004,10
377.0,2.9114807188104494e6,11748.185491039412,10
382.0,2.91074922824967e6,11774.304304322382,10
385.0,2.9105444763382347e6,11718.220892480687,10
387.0,2.910423193572535e6,11720.408198713296,10
394.0,2.9101072015412715e6,11722.823192014466,10
404.0,2.9099309349977328e6,11717.590226257953,10
407.0,2.9087491291866684e6,11685.017937474331,10
408.0,2.908447678103165e6,11697.720337497547,10
409.0,2.9081720070626354e6,11714.954054707767,10
413.0,2.9077272243868387e6,11709.717333510363,10
421.0,2.907705298293545e6,11710.800815420254,10
426.0,2.9075683833947615e6,11714.06935081845,10
428.0,2.907312522043639e6,11688.393711665953,10
429.0,2.907303208486546e6,11689.711162809428,10
455.0,2.9072843060801886e6,11690.16788640377,10
456.0,2.90670331063722e6,11723.639829698399,10
460.0,2.9066652539393725e6,11726.781134071167,10
467.0,2.9064988039636924e6,11726.321337659769,10
495.0,2.906409768091414e6,11748.506497240352,10
511.0,2.905999847046577e6,11790.188897582666,10
513.0,2.90594140877184e6,11792.672630476982,10
515.0,2.9058233959100265e6,11813.643267977664,10
518.0,2.905733292264683e6,11814.620749837784,10
529.0,2.90570932974608e6,11822.786622724305,10
534.0,2.9054462453265586e6,11856.9409238491,10
549.0,2.9054462430859366e6,11856.941265613576,10
553.0,2.905417467285978e6,11851.13363694991,10
574.0,2.905348195828598e6,11866.254202621985,10
576.0,2.905260258380185e6,11866.248528900445,10
582.0,2.903617458475416e6,12075.376300902422,10
584.0,2.8992036948926263e6,12203.343243451356,10
589.0,2.899083347406145e6,12200.67268482955,10
594.0,2.898995764407211e6,12200.490957030099,10
598.0,2.898676836925094e6,12244.52516088642,10
599.0,2.898676836865435e6,12244.52516088642,10
610.0,2.8984377631458915e6,12228.84292158651,10
612.0,2.897588078469835e6,12295.612539327954,10
621.0,2.8975338464234816e6,12291.559606852428,10
626.0,2.8975244460183894e6,12300.285999443226,10
644.0,2.8974141418330474e6,12341.421114693529,10
659.0,2.8961934430891657e6,12400.897502980122,10
666.0,2.8960685135616963e6,12400.668065859118,10
668.0,2.8946471989643225e6,12419.421079959086,10
672.0,2.893560747671095e6,12416.604258370066,10
678.0,2.8921398410448916e6,12407.807534577198,10
682.0,2.8918756879756143e6,12405.609972986244,10
704.0,2.891722731647153e6,12402.293665325185,10
726.0,2.8914727715696665e6,12402.538021312708,10
731.0,2.8909080035110223e6,12387.394506976345,10
735.0,2.890714465703011e6,12386.572840294739,10
736.0,2.890557552274075e6,12386.98460050209,10
762.0,2.8905137760778624e6,12383.60230529628,10
763.0,2.8903159018225255e6,12403.70298565666,10
767.0,2.8902077415519864e6,12375.61787974639,10
768.0,2.8898269727100567e6,12380.66881554393,10
771.0,2.889524323385951e6,12392.83489228681,10
779.0,2.889280271648249e6,12381.47276899112,10
781.0,2.889039361432393e6,12384.732615111214,10
789.0,2.888803929868574e6,12386.224638429665,10
791.0,2.8881522249470986e6,12343.364422296576,10
792.0,2.88812946390374e6,12358.389528412028,10
803.0,2.8881129775419487e6,12359.28986977636,10
804.0,2.8880249983403855e6,12359.289429778883,10
811.0,2.887719697272537e6,12361.363592855256,10
823.0,2.8876839853913477e6,12355.507458593136,10
826.0,2.8875313145982465e6,12359.084190482481,10
837.0,2.8875234895272376e6,12360.16891054195,10
840.0,2.8874538775556297e6,12359.719127299142,10
842.0,2.8873700485879527e6,12358.588080814243,10
848.0,2.8873497567774816e6,12358.824745318407,10
849.0,2.8873105507736215e6,12360.335255780716,10
850.0,2.886774805021359e6,12392.471787402119,10
863.0,2.886401873819565e6,12380.7182303848,10
874.0,2.8863529866116797e6,12371.390283613297,10
902.0,2.8862380284197493e6,12366.801603579268,10
914.0,2.886238024585548e6,12366.802126440576,10
923.0,2.8861966250755126e6,12378.148146366231,10
924.0,2.8861667438896475e6,12368.062831759038,10
925.0,2.8860351736118346e6,12368.790792262635,10
930.0,2.8857881459809626e6,12362.145378147396,10
931.0,2.8855350296766246e6,12373.557970592237,10
940.0,2.885447063046971e6,12373.55670845755,10
942.0,2.8854308645829977e6,12380.95829262969,10
944.0,2.885414171012833e6,12377.335424451556,10
950.0,2.885398851630381e6,12377.037768865623,10
951.0,2.8852981941599417e6,12376.829952447373,10
958.0,2.885269544930334e6,12377.248643436651,10
960.0,2.8852651594169196e6,12377.826544965994,10
962.0,2.8852005524400347e6,12375.845485481714,10
966.0,2.8851524482920873e6,12379.035745224994,10
989.0,2.8849767180666244e6,12342.546243919933,10
996.0,2.8849158076025676e6,12341.551584955956,10
1005.0,2.8848566407913137e6,12345.265998432096,10
1017.0,2.8848021115478557e6,12343.279442826479,10
1018.0,2.8847837371811448e6,12343.72784847079,10
1028.0,2.884686757984912e6,12354.168334219697,10
1029.0,2.8840825612144927e6,12366.853907453697,10
1032.0,2.883765835696844e6,12303.350947593204,10
1035.0,2.8837582844117563e6,12283.620932347407,10
1037.0,2.883471217973796e6,12284.141119751413,10
1038.0,2.8834659062434873e6,12282.962831294459,10
1041.0,2.883438980991007e6,12284.158868319213,10
1048.0,2.883438738566058e6,12284.246246630237,10
1050.0,2.8833268607920846e6,12284.05778677289,10
1058.0,2.883257709381734e6,12255.993398382796,10
1060.0,2.8832154831481883e6,12264.129370997645,10
1074.0,2.8827905182992993e6,12262.995349368555,10
1076.0,2.8827791228705086e6,12263.740331173141,10
1084.0,2.882734581370128e6,12265.583532403165,10
1085.0,2.882726369194489e6,12259.94395847883,10
1086.0,2.882712599994972e6,12262.077802047028,10
1087.0,2.8826549491880974e6,12262.034404918606,10
1094.0,2.8825669981087605e6,12262.032451398198,10
1095.0,2.882497220211354e6,12259.109853086662,10
1096.0,2.8824417558023008e6,12260.787711563082,10
1108.0,2.882400676636413e6,12262.543293224837,10
1127.0,2.882386949395704e6,12262.914265974225,10
1130.0,2.8823754002707857e6,12260.900133886458,10
1144.0,2.8822833714153003e6,12263.996972505225,10
1146.0,2.882271651775823e6,12262.179046913103,10
1150.0,2.882271633015226e6,12262.179288211933,10
1156.0,2.8812263745761793e6,12259.46655962829,10
1159.0,2.8810933041331694e6,12260.011747065288,10
1169.0,2.8810021597660277e6,12261.389116228895,10
1170.0,2.8809993286871486e6,12261.465677142958,10
1177.0,2.8809846471358105e6,12259.023465244465,10
1183.0,2.880544390752015e6,12259.02866457351,10
1194.0,2.880195069863909e6,12339.938752638667,10
1196.0,2.880060967881998e6,12340.967345941102,10
1199.0,2.8788833198904614e6,12324.094174040245,10
1204.0,2.878881966359143e6,12326.044330344459,10
1206.0,2.8787500836941423e6,12331.491463731021,10
1212.0,2.8787331142003206e6,12332.732978467522,10
1225.0,2.878700642547894e6,12331.052409347778,10
1232.0,2.878599587416708e6,12333.088702379997,10
1245.0,2.8785881999623557e6,12333.374625455519,10
1251.0,2.878436566560283e6,12334.732941669481,10
1256.0,2.878368157577009e6,12357.015838668041,10
1264.0,2.878367359975693e6,12357.035763138898,10
1270.0,2.8783523298556805e6,12359.710684768026,10
1275.0,2.8783178284847075e6,12358.120861717218,10
1295.0,2.8782402104699784e6,12364.2430454842,10
1305.0,2.8781301403953945e6,12349.483939807675,10
1306.0,2.877894445664718e6,12346.37124282301,10
1321.0,2.877841723711143e6,12342.818142604532,10
1324.0,2.8778417184291356e6,12342.818247818072,10
1330.0,2.877716198295294e6,12338.51142294063,10
1332.0,2.8777152159161614e6,12338.56208124142,10
1342.0,2.877697689867515e6,12338.043277293706,10
1345.0,2.8775658162686853e6,12337.471652099617,10
1351.0,2.8773005167962676e6,12334.2995507751,10
1353.0,2.877263131635188e6,12335.251550140894,10
1354.0,2.876875060550465e6,12341.542180081096,10
1359.0,2.8768282471734323e6,12336.596291364896,10
1366.0,2.8767402747374093e6,12336.595589891422,10
1375.0,2.8766523646107703e6,12336.593317622544,10
1379.0,2.875450028564465e6,12351.673530024425,10
1381.0,2.8754448188323393e6,12352.676640599295,10
1390.0,2.8736355856617624e6,12417.444769340662,10
1395.0,2.8735523908129274e6,12414.560825161736,10
1405.0,2.872248496581687e6,12533.036316274167,10
1408.0,2.871950469870896e6,12529.880210276966,10
1431.0,2.871903409932793e6,12531.475690245647,10
1436.0,2.8715402078788397e6,12570.919865309395,10
1441.0,2.8713420767975966e6,12688.626464500614,10
1449.0,2.871324084345976e6,12686.789459795244,10
1462.0,2.8712011598376855e6,12689.10742555509,10
1465.0,2.8710954384544105e6,12690.73019681277,10
1466.0,2.86984395227035e6,12888.326449177914,10
1467.0,2.8696329896043977e6,12810.292037022973,10
1471.0,2.8691860033005746e6,12926.019843063066,10
1473.0,2.8691793195857466e6,12923.906312359339,10
1481.0,2.8691262846494755e6,12932.294558103535,10
1483.0,2.869052132736971e6,12931.91939196779,10
1484.0,2.8689670947204134e6,12935.794050064344,10
1486.0,2.8674877484870385e6,13038.191491148806,10
1491.0,2.86705500896844e6,13038.860360632501,10
1493.0,2.8670246732842913e6,13040.150637171999,10
1500.0,2.8660834016230376e6,13182.744870314482,10
1504.0,2.865851925840533e6,13184.422925484047,10
1510.0,2.865391220208573e6,13207.012256920963,10
1511.0,2.8653803744660844e6,13207.266305756402,10
1515.0,2.8652995151865245e6,13207.676833583693,10
1517.0,2.865259616939347e6,13206.894814735755,10
1521.0,2.8652208366351365e6,13299.43485139601,10
1526.0,2.865205643866378e6,13256.965842776117,10
1536.0,2.86514394136213e6,13344.708161835468,10
1544.0,2.8649629794954015e6,13358.262801817973,10
1547.0,2.864962969290427e6,13358.263007733582,10
1563.0,2.864916600342189e6,13359.795510991074,10
1567.0,2.864904906483141e6,13360.092580110602,10
1576.0,2.8648168621477247e6,13360.093375372267,10
1581.0,2.864202016749873e6,13356.949102911483,10
1587.0,2.864178546471335e6,13356.954502679862,10
1604.0,2.8641459512790195e6,13354.636613378458,10
1605.0,2.864119559627801e6,13359.992874327503,10
1624.0,2.864082820939763e6,13380.005050290554,10
1627.0,2.8637635669985623e6,13380.844638462097,10
1628.0,2.8637491371699153e6,13379.161638981645,10
1631.0,2.863741668057146e6,13386.952591763542,10
1643.0,2.863033499006702e6,13359.393887611877,10
1647.0,2.862258168846179e6,13356.93425405868,10
1651.0,2.859704748635677e6,13418.950321155047,10
1654.0,2.8586964068861594e6,13391.966880198079,10
1656.0,2.8583980514481007e6,13418.792905464396,10
1658.0,2.8583964734709216e6,13421.53058370669,10
1661.0,2.8583565232070093e6,13420.395477991438,10
1673.0,2.858270316671627e6,13419.62457507301,10
1676.0,2.857132693852471e6,13462.243420424933,10
1703.0,2.8563976468321676e6,13499.056709652034,10
1706.0,2.855968812029242e6,13486.468160826098,10
1709.0,2.8555371151324594e6,13522.416740760664,10
1717.0,2.8554831250128974e6,13525.123236549674,10
1720.0,2.855448381655983e6,13523.752898791743,10
1741.0,2.85522747321288e6,13522.793635708682,10
1755.0,2.8551269565331666e6,13463.286394094739,10
1770.0,2.8547768103103098e6,13476.595396802872,10
1771.0,2.854735887772696e6,13477.322325533842,10
1789.0,2.8545193248615325e6,13475.47881870089,10
1793.0,2.8533187468267516e6,13467.163736514578,10
1800.0,2.853285063321295e6,13471.171485849762,10
1808.0,2.853285063167167e6,13471.171488428465,10
1839.0,2.853067913682356e6,13473.155069404404,10
1852.0,2.852641632565152e6,13494.408268731766,10
1858.0,2.8524970423775525e6,13493.073628009592,10
1860.0,2.852475774224279e6,13493.371439102566,10
1867.0,2.8524573766521392e6,13492.607186793603,10
1873.0,2.8523832782223993e6,13493.210491493077,10
1877.0,2.8523586640770608e6,13493.621444155451,10
1903.0,2.852302162191452e6,13516.545819952054,10
1915.0,2.852201087486156e6,13516.982409179962,10
1933.0,2.852136806181446e6,13521.524120193659,10
1950.0,2.8521097997301053e6,13521.340153828347,10
1954.0,2.85210934978244e6,13521.446819937051,10
1961.0,2.85208694336331e6,13522.583335387186,10
1982.0,2.8519529547915272e6,13535.765449953304,10
1998.0,2.8519496291903243e6,13535.898687235964,10
2001.0,2.849364471851539e6,13600.018869736043,10
2017.0,2.8493143278431445e6,13601.497780625514,10
2036.0,2.8482568812889634e6,13672.857410317753,10
2060.0,2.848145868701812e6,13673.334049092195,10
2074.0,2.8479638395987125e6,13690.543872559723,10
2081.0,2.847944659676823e6,13690.421200617557,10
2088.0,2.847937430182278e6,13693.756198879977,10
2092.0,2.847760107035704e6,13642.598670228374,10
2101.0,2.847416299826962e6,13598.063614877296,10
2114.0,2.847306958495525e6,13603.303085294294,10
2120.0,2.847288234462547e6,13604.36914563486,10
2150.0,2.847254963772948e6,13605.308370817109,10
2158.0,2.8471669632377424e6,13605.308381566767,10
2164.0,2.846828476187759e6,13607.77666113737,10
2166.0,2.8467187470673346e6,13635.24299756542,10
2169.0,2.846480602861231e6,13633.550258152449,10
2180.0,2.8464734969640253e6,13630.739706854316,10
2205.0,2.8464612081827167e6,13631.910040904613,10
2222.0,2.846406369457788e6,13581.862033248166,10
2234.0,2.8462152042742306e6,13581.16405098337,10
2244.0,2.8461422025522534e6,13608.39523858723,10
2251.0,2.8460327346273903e6,13613.253485498895,10
2261.0,2.8460327196954014e6,13613.253273847873,10
2354.0,2.8459791859472715e6,13615.477955495522,10
2355.0,2.845979178633433e6,13615.478113734633,10
2361.0,2.8459529267294444e6,13612.772879158863,10
2377.0,2.845901069728624e6,13642.063791662818,10
2380.0,2.8457830571198105e6,13644.866586606382,10
2389.0,2.8457830392561695e6,13644.867227375178,10
2401.0,2.845732758640071e6,13652.190418656517,10
2402.0,2.845706999934125e6,13645.394081636754,10
2444.0,2.8457069509627083e6,13645.442755827655,10
2458.0,2.845612310926134e6,13652.978171993014,10
2479.0,2.8455357189264484e6,13650.903104233246,10
2491.0,2.8455180394330435e6,13668.283695328219,10
2549.0,2.8453487804291323e6,13712.555437214143,10
2572.0,2.8451755564748547e6,13713.64039027342,10
2586.0,2.8450922481285646e6,13713.501365537115,10
2628.0,2.8438003331452617e6,13747.327423630375,10
2655.0,2.8435598112435127e6,13718.388019266606,10
2659.0,2.843538369805071e6,13717.557909418067,10
2664.0,2.843387226855942e6,13741.814738474615,10
2671.0,2.8432867952885507e6,13739.382587957696,10
2720.0,2.8432682020035563e6,13723.679329459443,10
2725.0,2.84307467786304e6,13718.829237586056,10
2761.0,2.8427156208109837e6,13758.142453238412,10
2768.0,2.842321005045575e6,13767.26935573809,10
2773.0,2.842132558369415e6,13770.301311403087,10
2799.0,2.8420984778395398e6,13777.059581962909,10
2806.0,2.8420400746962545e6,13779.542418254143,10
2807.0,2.8420124499220075e6,13779.953191347304,10
2843.0,2.841999410010036e6,13779.54661610357,10
2844.0,2.841927295708058e6,13779.128004995964,10
2854.0,2.8417957149960333e6,13789.017975927753,10
2892.0,2.8417022217060747e6,13787.637822253153,10
2895.0,2.8412231662013796e6,13827.25019460482,10
2911.0,2.8410561302976357e6,13838.99193060894,10
2932.0,2.840856625309863e6,13840.008834987879,10
2954.0,2.8407989589193016e6,13838.718443728289,10
3049.0,2.8406727406856637e6,13815.817766927814,10
3075.0,2.8404180427086153e6,13817.34464657988,10
3116.0,2.840312496331218e6,13746.419158668625,10
3214.0,2.840267572685269e6,13684.872811119407,10
3266.0,2.840220049643058e6,13690.32871476447,10
3404.0,2.840156607739598e6,13710.498719454632,10
3409.0,2.840153172557314e6,13711.012704597428,10
3429.0,2.840146382055096e6,13711.40852931801,10
3440.0,2.8401401012170454e6,13711.618778376796,10
3456.0,2.840074661229491e6,13695.629836536351,10
3463.0,2.8399076307530077e6,13707.371874018621,10
3474.0,2.839802951655091e6,13708.717467174889,10
3491.0,2.8396809558678353e6,13715.070044982242,10
3500.0,2.839680953050814e6,13715.070097983984,10
3511.0,2.839680929279524e6,13715.070393447517,10
3527.0,2.839449030267641e6,13680.558376817527,10
3533.0,2.8393777664215653e6,13694.354335130169,10
3575.0,2.839341416285963e6,13696.723123564132,10
3578.0,2.8382366848636298e6,13706.375554605145,10
3583.0,2.837866359450069e6,13682.25336107762,10
3592.0,2.8378663431858895e6,13682.253614949213,10
3622.0,2.8378635257199206e6,13666.20775420129,10
3652.0,2.837648617565728e6,13652.309159801745,10
3655.0,2.8375819046967644e6,13627.146963404992,10
3680.0,2.8372035693456596e6,13640.090898817256,10
3681.0,2.8370905530273076e6,13649.142434520709,10
3710.0,2.8362966098773936e6,13636.372820503533,10
3737.0,2.836296010625738e6,13636.45049443371,10
3769.0,2.8361008527666745e6,13640.092370912214,10
3779.0,2.8356980204173666e6,13676.8664152347,10
3799.0,2.835452652953106e6,13682.515405634555,10
3895.0,2.835305460468845e6,13682.261279878232,10
3915.0,2.8353054500362263e6,13682.261377048926,10
3918.0,2.8352974693004773e6,13691.807948057973,10
3942.0,2.835285252814989e6,13680.13292713324,10
3956.0,2.835057207522567e6,13676.894246027345,10
3969.0,2.83500944141164e6,13676.449808992265,10
3975.0,2.8348740150507917e6,13676.241689245298,10
3999.0,2.8340424379486674e6,13679.359977179958,10
4004.0,2.8340001661558347e6,13678.327144005303,10
4036.0,2.8339782983807805e6,13678.635098649034,10
4042.0,2.8339107226471123e6,13681.43255069737,10
4052.0,2.833897842161521e6,13652.47590138019,10
4073.0,2.8337986426344076e6,13660.758445911046,10
4086.0,2.833648051223302e6,13654.919803552335,10
4090.0,2.8335905621316736e6,13650.929631716703,10
4094.0,2.8335537518867855e6,13651.142545088067,10
4096.0,2.833528325830166e6,13652.366256663683,10
4104.0,2.8334450916970954e6,13630.65257469223,10
4105.0,2.8332220524755847e6,13618.94637024635,10
4126.0,2.8332164492971827e6,13616.256558026347,10
4129.0,2.8332071103058932e6,13618.414456426133,10
4133.0,2.8331525091386572e6,13618.025951457292,10
4135.0,2.8331399567015665e6,13618.952754034292,10
4168.0,2.833111044300394e6,13619.154400555859,10
4172.0,2.8329081243645772e6,13614.37472558249,10
4183.0,2.8326329983083024e6,13618.608313187893,10
4187.0,2.8325891219834397e6,13617.444744161341,10
4201.0,2.8325718823557585e6,13618.6563159197,10
4203.0,2.8325437718873275e6,13618.108545849755,10
4222.0,2.832531155091767e6,13616.335589220525,10
4227.0,2.832471380070407e6,13618.383420911883,10
4232.0,2.832128943206831e6,13617.708983239665,10
4239.0,2.8321012002647677e6,13618.572949899473,10
4262.0,2.831854981356607e6,13664.314631765865,10
4279.0,2.831628427017377e6,13673.983391032583,10
4321.0,2.831552122260779e6,13673.656399925418,10
4324.0,2.8313624325500266e6,13675.28833002222,10
4332.0,2.831255659634193e6,13675.607577641855,10
4338.0,2.831190596941311e6,13668.875824725628,10
4350.0,2.830832365198964e6,13716.389307817804,10
4352.0,2.830827015940192e6,13718.59095361597,10
4375.0,2.8307872595409947e6,13717.01701103017,10
4385.0,2.830787258763322e6,13717.017027154656,10
4404.0,2.8305840089927176e6,13725.911690790992,10
4406.0,2.8305411828380874e6,13725.865921966039,10
4408.0,2.830414904179384e6,13729.505307573118,10
4411.0,2.830389140618653e6,13728.814533181614,10
4440.0,2.8299487376288786e6,13738.227006469247,10
4475.0,2.829947651079561e6,13737.963565193515,10
4489.0,2.829810371161629e6,13745.327032345018,10
4518.0,2.829758324186964e6,13747.966858573509,10
4527.0,2.8297317818642654e6,13748.434097078096,10
4549.0,2.8296600576512134e6,13748.801312412043,10
4576.0,2.8295733151630545e6,13747.348203756343,10
4583.0,2.8294363561708922e6,13749.86681927307,10
4614.0,2.8294255031831977e6,13750.2601549757,10
4631.0,2.8290504046470937e6,13777.797199493973,10
4664.0,2.8288745091609466e6,13776.452893548176,10
4666.0,2.827881886690391e6,13749.677409344364,10
4675.0,2.8275414957265216e6,13826.600724338114,10
4686.0,2.827465344995078e6,13822.33764762498,10
4687.0,2.827406906720341e6,13824.821380519297,10
4710.0,2.8273320987432096e6,13825.561578374609,10
4765.0,2.827332086207049e6,13825.711835536387,10
4786.0,2.827270033110279e6,13835.886924519411,10
4813.0,2.8271416548142387e6,13839.702078153437,10
4818.0,2.8271039535597693e6,13841.769132412877,10
4853.0,2.8270524212359795e6,13842.725779515798,10
4878.0,2.8270490695680333e6,13842.637010995686,10
4887.0,2.827041413873468e6,13842.841660278247,10
4958.0,2.8269310219773417e6,13866.199083065414,10
4962.0,2.8267945680023488e6,13866.608642809011,10
4979.0,2.8267818574160268e6,13855.46642429043,10
4989.0,2.826612836215523e6,13859.640903349858,10
5020.0,2.826612835642823e6,13859.640913936459,10
5021.0,2.8265437448430257e6,13858.818671898573,10
5031.0,2.8265437293195697e6,13858.819114372305,10
5042.0,2.8265427209574166e6,13859.076624541014,10
5067.0,2.82641397322984e6,13861.746541837749,10
5070.0,2.826402946130031e6,13862.547123867635,10
5081.0,2.8263717446804177e6,13862.920687873358,10
5120.0,2.826334251999714e6,13864.678092054353,10
5137.0,2.8260415274708634e6,13875.728821553997,10
5139.0,2.826035802787553e6,13875.33271019888,10
5175.0,2.825675628002807e6,13893.028026649996,10
5177.0,2.8255659839379312e6,13895.186378117472,10
5229.0,2.825295077370509e6,13921.786383877014,10
5255.0,2.8252577104622466e6,13921.453279854899,10
5271.0,2.825228129812621e6,13920.57353013587,10
5279.0,2.824916898467966e6,13932.788892575674,10
5320.0,2.8248815375702675e6,13940.432138721715,10
5340.0,2.824786895943214e6,13960.04155368157,10
5389.0,2.824705421176644e6,13969.738658947559,10
5415.0,2.8246907520847823e6,13972.723150540618,10
5423.0,2.824477238624341e6,13958.053062639538,10
5444.0,2.823914987127331e6,13968.556536577895,10
5446.0,2.823761791152763e6,13972.8224064638,10
5457.0,2.8235744026034744e6,13980.456504615533,10
5476.0,2.8235293299801173e6,13986.314693174314,10
5498.0,2.823413261708063e6,13988.57827379087,10
5529.0,2.8232574630199615e6,14005.081138484718,10
5584.0,2.82325744635518e6,14005.081397731143,10
5594.0,2.8232391904316135e6,14008.999798867202,10
5621.0,2.8231609185450394e6,14002.887950432714,10
5623.0,2.8231393620227794e6,14003.314564712788,10
5635.0,2.8231393619243028e6,14003.314564712788,10
5639.0,2.8229570465578204e6,14010.45754652804,10
5666.0,2.822837748140731e6,14009.995858049453,10
5682.0,2.822821935938214e6,14007.304785145156,10
5688.0,2.822401030552268e6,14019.029454580388,10
5690.0,2.82231300653865e6,14019.030125951967,10
5696.0,2.821632899941576e6,14086.914954568343,10
5711.0,2.8214476002904256e6,14114.999912146057,10
5741.0,2.82144759346677e6,14115.000069966365,10
5767.0,2.8205643151819543e6,14162.358446635024,10
5776.0,2.8205550781979077e6,14163.673767529104,10
5833.0,2.8204692709918753e6,14212.513880123535,10
5847.0,2.820094894880169e6,14220.207444310563,10
5892.0,2.820026724742585e6,14210.7713597414,10
5904.0,2.8199882005116856e6,14212.367628317754,10
5908.0,2.819672299998891e6,14178.159644378775,10
5965.0,2.819587589113728e6,14181.442793729831,10
5978.0,2.8195387199395252e6,14154.94341703355,10
5983.0,2.819503691411948e6,14156.993477403454,10
5994.0,2.819305555496746e6,14307.726375289192,10
5999.0,2.818281191539152e6,14279.026082195003,10
6109.0,2.818273134497297e6,14279.361786776517,10
6131.0,2.8180366420564903e6,14284.129374826414,10
6139.0,2.8179628015510207e6,14292.03330429444,10
6160.0,2.8179263205639115e6,14298.838570359823,10
6166.0,2.817926316113428e6,14298.83867557336,10
6218.0,2.817902526015244e6,14299.600850169023,10
6221.0,2.817866053120778e6,14298.794310416048,10
6248.0,2.817826172187901e6,14300.673514062093,10
6292.0,2.8178261467399737e6,14300.674008859709,10
6314.0,2.817413727404954e6,14319.578210811047,10
6368.0,2.8174059283936145e6,14320.281551524993,10
6374.0,2.817235913225196e6,14280.641310963803,10
6418.0,2.8171978127416065e6,14280.97290246662,10
6420.0,2.817152092518596e6,14281.306317244449,10
6446.0,2.817142337945445e6,14282.066573453869,10
6448.0,2.8171094723021565e6,14282.59611594842,10
6451.0,2.8170477479186296e6,14280.553623511194,10
6455.0,2.817025514689984e6,14280.58346711318,10
6470.0,2.817025468780851e6,14280.587768961133,10
6472.0,2.8167918694098317e6,14271.865781172306,10
6483.0,2.816780825043686e6,14272.666223417695,10
6490.0,2.8167557292726166e6,14273.162408488879,10
6493.0,2.8161158964717705e6,14279.854015724888,10
6498.0,2.8161158911897633e6,14279.854120938428,10
6500.0,2.816030771245359e6,14281.423761456817,10
6504.0,2.8154800655130856e6,14284.939191783522,10
6513.0,2.8151985264972467e6,14295.882966689245,10
6517.0,2.815020076830639e6,14273.728856270493,10
6520.0,2.814849716915509e6,14282.651077772676,10
6525.0,2.814716566651885e6,14295.20859367004,10
6527.0,2.8146844012241177e6,14294.263026833176,10
6530.0,2.8146006630660957e6,14294.890302165999,10
6537.0,2.814466503985162e6,14295.181056828518,10
6538.0,2.8142009470327697e6,14298.932275520463,10
6541.0,2.814197047187279e6,14300.376065872464,10
6556.0,2.8141609546503713e6,14299.101354944152,10
6560.0,2.8138975984388953e6,14307.848177727301,10
6566.0,2.8134622465089383e6,14315.1659018665,10
6588.0,2.8134429030337324e6,14324.55821924955,10
6603.0,2.8131534081529966e6,14326.240073798283,10
6612.0,2.8121842405659305e6,14360.9105307522,10
6639.0,2.8121688040327067e6,14350.184527930716,10
6663.0,2.8120764711813247e6,14350.926455617508,10
6664.0,2.8119241889516353e6,14349.948905354093,10
6681.0,2.8118793825879167e6,14348.201197329216,10
6712.0,2.8118379734273674e6,14347.450588933058,10
6721.0,2.8117156658646287e6,14347.10663565193,10
6724.0,2.8116376110188975e6,14349.776725050924,10
6774.0,2.811635444026964e6,14350.18503311724,10
6776.0,2.8115634615784464e6,14353.689044382869,10
6796.0,2.811545542235821e6,14346.555130705083,10
6828.0,2.8084911171293813e6,14403.441594496446,10
6834.0,2.8084513795916243e6,14437.643599350247,10
6859.0,2.8084358541689008e6,14438.855643556464,10
6865.0,2.8084294703584025e6,14439.638230259148,10
6877.0,2.8082916637008786e6,14444.358195282819,10
6897.0,2.8080254646361507e6,14464.293950989095,10
6916.0,2.8079492703859857e6,14457.50650543832,10
6926.0,2.8078751332368976e6,14457.65300154733,10
6944.0,2.8078666325093107e6,14471.389382768266,10
6945.0,2.807857420818483e6,14471.468490832985,10
6947.0,2.807833215213175e6,14472.854471754827,10
6959.0,2.8072010879132478e6,14528.571646433247,10
6980.0,2.8071378775320826e6,14524.93017388097,10
7000.0,2.8069797198915356e6,14524.216069685983,10
7006.0,2.8069662050610157e6,14521.496312103092,10
7010.0,2.8066423138261475e6,14535.864151401955,10
7020.0,2.806590132792515e6,14535.22020094732,10
7025.0,2.8065871150775203e6,14535.25498280242,10
7032.0,2.806473636572083e6,14539.293866688755,10
7040.0,2.806453700434377e6,14544.542040794437,10
7048.0,2.8062144032198414e6,14546.043807628963,10
7065.0,2.8061847465298013e6,14557.342981356367,10
7089.0,2.8061624485562956e6,14557.665658333202,10
7111.0,2.806155460803541e6,14554.78638463737,10
7123.0,2.8061178116977727e6,14555.927602798207,10
7137.0,2.8059708457514555e6,14579.98044441469,10
7158.0,2.8056872555122026e6,14582.14385827705,10
7183.0,2.8050827323463224e6,14633.54391332466,10
7197.0,2.8050774088467835e6,14633.488643595963,10
7227.0,2.805018970572047e6,14635.97237649028,10
7230.0,2.8050180417873436e6,14634.862090967817,10
7236.0,2.805000662988958e6,14637.812614573853,10
7245.0,2.8049667212683586e6,14638.256888768587,10
7269.0,2.804919045494972e6,14632.229165679115,10
7315.0,2.8048096771973893e6,14647.460156269051,10
7316.0,2.804547926827247e6,14648.104898620024,10
7343.0,2.8044451729340414e6,14651.04697381283,10
7349.0,2.80443701903934e6,14653.711771432392,10
7383.0,2.8044363918620343e6,14647.940175703736,10
7399.0,2.8044283623592597e6,14611.56049330304,10
7405.0,2.8042192770401808e6,14561.622968227593,10
7431.0,2.804195435645434e6,14560.898822114166,10
7440.0,2.804150822011696e6,14562.945495325057,10
7492.0,2.804135794389528e6,14557.938065640401,10
7509.0,2.804122598259766e6,14557.413617383485,10
7531.0,2.804005271171764e6,14560.482675658675,10
7539.0,2.8023282269546e6,14622.449245115018,10
7548.0,2.802306747087352e6,14623.51107375733,10
7573.0,2.802214772624931e6,14623.555033412436,10
7584.0,2.802174439620325e6,14639.906171879844,10
7605.0,2.801968426794735e6,14639.934020903242,10
7609.0,2.801958857133501e6,14639.432793882273,10
7617.0,2.8017261103409086e6,14643.186729423649,10
7622.0,2.8017082349649365e6,14641.369597291352,10
7645.0,2.8013419238991784e6,14647.340095778132,10
7661.0,2.801299090045329e6,14651.35589880002,10
7673.0,2.8011777210512487e6,14648.143431678103,10
7744.0,2.8008659261276987e6,14652.7325388571,10
7749.0,2.8007818449217835e6,14652.691389629,10
7752.0,2.8004593252433934e6,14635.481071175163,10
7776.0,2.8002560281379544e6,14639.484542175906,10
7804.0,2.8001093287339387e6,14607.65950681893,10
7870.0,2.8000294266603617e6,14609.988889049613,10
7907.0,2.79982540292831e6,14606.92593474192,10
7922.0,2.7996568941828716e6,14606.810496356155,10
7947.0,2.798857093224033e6,14574.932392960702,10
7968.0,2.7986863205164326e6,14601.614793642748,10
8014.0,2.797965774206306e6,14647.4223692228,10
8015.0,2.7973499494416993e6,14647.417855301048,10
8036.0,2.797349941826966e6,14647.417947382506,10
8106.0,2.79734659724375e6,14645.591662053188,10
8118.0,2.797075257155861e6,14643.770909092937,10
8122.0,2.797023185808955e6,14642.006105527,10
8143.0,2.796337303589636e6,14629.957511943858,10
8147.0,2.796246368383332e6,14632.22799640295,10
8189.0,2.79615441980365e6,14636.666511830845,10
8213.0,2.796152721393827e6,14632.109164553165,10
8233.0,2.7961145279670884e6,14631.52280683759,10
8255.0,2.7959979029795984e6,14634.17861480975,10
8262.0,2.7959424066278236e6,14634.990078942224,10
8270.0,2.795806699836311e6,14639.195778977935,10
8286.0,2.7957848266887767e6,14659.214311909896,10
8315.0,2.795777476236408e6,14618.57172113558,10
8328.0,2.795761378230397e6,14617.444684652108,10
8342.0,2.7954818750143107e6,14617.86620148202,10
8356.0,2.795384893452897e6,14618.57954559224,10
8410.0,2.7953696719189873e6,14606.655495093908,10
8461.0,2.7953678676366988e6,14602.21460618113,10
8482.0,2.7953613506230013e6,14604.83620323803,10
8485.0,2.795330397970495e6,14604.38139397035,10
8501.0,2.7953280076803514e6,14604.465482455382,10
8538.0,2.7953231590699186e6,14604.52077847074,10
8576.0,2.79523535858179e6,14611.518191808824,10
8591.0,2.7946703573700245e6,14611.49181575717,10
8635.0,2.794542173883683e6,14604.417357870057,10
8656.0,2.7931935704534533e6,14633.693595619663,10
8668.0,2.793161063257891e6,14634.913973655042,10
8703.0,2.7931175608896054e6,14628.059172259513,10
8712.0,2.793105029620516e6,14631.711354629902,10
8736.0,2.793104939108058e6,14631.71423713076,10
8768.0,2.793065615902967e6,14631.830475417848,10
8819.0,2.7930545345493658e6,14629.249731525935,10
8825.0,2.7929454047563244e6,14634.679183278222,10
8841.0,2.792771027658068e6,14636.397572405089,10
8859.0,2.792748262036836e6,14637.505780477393,10
8869.0,2.792721671945991e6,14635.743885312224,10
8904.0,2.7924640887676612e6,14640.636533147548,10
8915.0,2.792450830505872e6,14639.915246263665,10
8963.0,2.792413899374836e6,14640.770799747803,10
9040.0,2.7924087784956126e6,14642.015343861898,10
9051.0,2.7919641834145347e6,14672.392242299149,10
9058.0,2.7919274284424237e6,14668.478625597834,10
9071.0,2.7919251178014046e6,14668.525992409206,10
9076.0,2.791662184673428e6,14719.052713767043,10
9194.0,2.791524959303841e6,14718.524665203868,10
9204.0,2.7914186824467364e6,14716.746206949862,10
9213.0,2.791405713642886e6,14718.117979665674,10
9219.0,2.791405513709057e6,14718.121990096237,10
9260.0,2.7913946618656702e6,14717.388170966069,10
9268.0,2.7911008826607307e6,14734.111044858297,10
9302.0,2.7911008825099044e6,14734.112951864901,10
9308.0,2.79107956379527e6,14730.003465222215,10
9310.0,2.7910140582525684e6,14733.757284720332,10
9315.0,2.7909999382108906e6,14733.523863393217,10
9345.0,2.7906168532469054e6,14783.081167396973,10
9348.0,2.790606636089928e6,14782.19159629232,10
9355.0,2.7906053861801196e6,14784.268963695442,10
9423.0,2.7905503194661518e6,14790.75327606827,10
9506.0,2.7904776050594114e6,14788.429053460417,10
9534.0,2.7904388796091853e6,14792.597835025448,10
9542.0,2.7904160196756283e6,14803.028972236008,10
9549.0,2.7902307853617393e6,14803.767719503649,10
9561.0,2.7902255304144225e6,14822.62092414445,10
9572.0,2.7901714459117567e6,14822.176590560808,10
9575.0,2.790144625738805e6,14802.258313291793,10
9679.0,2.7899421255572117e6,14803.852685798824,10
9691.0,2.789933042043053e6,14803.962974547956,10
9737.0,2.789807299755157e6,14791.937049813248,10
9762.0,2.7897536510751606e6,14791.142404671153,10
9772.0,2.7895840006315536e6,14777.700986324426,10
9818.0,2.7895529697802714e6,14778.5772235393,10
9848.0,2.7895529668690264e6,14778.577541976225,10
9854.0,2.789489521727495e6,14780.659278046896,10
9870.0,2.7894831982305334e6,14784.43750865311,10
9882.0,2.7891885435123844e6,14764.949029556952,10
9904.0,2.7891790849625072e6,14765.131059096482,10
9907.0,2.7891737796719917e6,14764.064269009474,10
9911.0,2.789156228667988e6,14764.379645169736,10
9924.0,2.788744830496014e6,14766.821258525295,10
9930.0,2.7887112469683597e6,14778.83302766548,10
9934.0,2.788330861094433e6,14785.689740786747,10
9970.0,2.7882149259629366e6,14788.059608620057,10
10010.0,2.7882055899897567e6,14781.645548229844,10
10015.0,2.78806003101454e6,14779.82196456354,10
10032.0,2.78803437715729e6,14780.104857085174,10
10052.0,2.7876703081427924e6,14765.30736237,10
10071.0,2.787535458902596e6,14770.283323548623,10
10075.0,2.7875354423080925e6,14770.28419871786,10
10113.0,2.7874976054005953e6,14769.142465967778,10
10114.0,2.7870714022587463e6,14758.710867850012,10
10142.0,2.786968316155456e6,14759.365583264074,10
10178.0,2.786916749178782e6,14758.201181627193,10
10190.0,2.786801361999668e6,14760.849066746805,10
10353.0,2.786773827628621e6,14762.655551778593,10
10399.0,2.7866887076617056e6,14765.245598540821,10
10402.0,2.7864097919581146e6,14768.822183511973,10
10406.0,2.7863065840571197e6,14774.085657155496,10
10420.0,2.7859591981182145e6,14794.58115356609,10
10430.0,2.7859282492429046e6,14796.036459486615,10
10512.0,2.785890627455617e6,14796.539379678894,10
10584.0,2.785800043933481e6,14789.18437855646,10
10691.0,2.7857923591589034e6,14789.261182680086,10
10725.0,2.78577778797282e6,14789.453157237967,10
10778.0,2.785071509352374e6,14765.574391917564,10


==> traj_sub40p0_initconstructive_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.0642972714408715e6,2305.8762235766694
12,1,19.84,3.021787645062339e6,5804.75670718354
13,1,23.398,3.0092281605012883e6,5708.525085521066
14,1,27.498,2.9951338180423854e6,7377.704875864943
15,1,31.576,2.981788173338862e6,8218.916563507702
17,1,37.485,2.9801178629851625e6,8907.476162267201
18,1,41.988,2.9746826249416247e6,9804.916388793847
19,1,43.335,2.9693702547972472e6,9288.607349293517
26,1,58.712,2.9683348375616753e6,9241.673452092846
48,1,111.405,2.966870346350083e6,9266.520134192382
52,1,123.097,2.9659924216146916e6,9266.4507885453
119,1,256.39,2.9629884222923624e6,9615.528713790944
127,1,280.788,2.953694434119481e6,9838.60835277973
137,1,317.915,2.9511505563767958e6,10293.609211374143
151,1,365.093,2.9511505091561535e6,10293.614401623421
152,1,368.317,2.949344408410577e6,10493.312702398665
163,1,408.619,2.9465876980052935e6,10665.649874500856
180,1,528.721,2.946348072819266e6,10747.308603366067
186,1,575.711,2.9454686983351363e6,10747.25186615067
192,1,620.882,2.9449263778716e6,10706.7225413954
195,1,644.3,2.943823336018183e6,11118.073693898436
200,1,682.098,2.941181805325411e6,11096.0980779889
209,1,735.931,2.9396126710360497e6,11100.215680062403
214,1,762.443,2.939174909073928e6,11066.3927280043
224,1,804.47,2.938295117058294e6,11066.388328029532
228,1,823.411,2.937937998246407e6,11007.82698540834
258,1,914.076,2.9379379599043904e6,11007.832214021411
263,1,925.282,2.936622257126263e6,11015.111819057372
264,1,929.683,2.9341519808175443e6,10948.657677904983
266,1,939.507,2.93327231452101e6,10948.645056558133
269,1,950.203,2.9331191206964874e6,10945.668500698801
284,1,1016.668,2.9325738282619035e6,10925.802944642626
291,1,1048.08,2.9325714040124123e6,10926.676727752874
294,1,1060.401,2.932149141676955e6,11008.036453901366
299,1,1084.499,2.931703726673147e6,11026.468466201613
302,1,1095.383,2.931005947699084e6,10997.242483086267
309,1,1126.751,2.930868675291996e6,11000.952210580139
313,1,1145.862,2.930751478897224e6,10982.772954658918
314,1,1150.232,2.9307512912912546e6,10982.775367647237
316,1,1159.198,2.929420586861155e6,10988.227242017196
318,1,1169.001,2.9285091431897394e6,11002.000933653271
323,1,1193.782,2.9280908664346747e6,11011.645494088023
325,1,1203.918,2.9280773311214894e6,11031.14705713018
354,1,1331.73,2.9280675073301666e6,11031.653640138078
387,1,1473.303,2.928000670181892e6,11010.518333100808
390,1,1482.611,2.9272591510568485e6,11006.766671743339
396,1,1510.767,2.92715069363196e6,11009.307160097751
412,1,1586.564,2.926915990846576e6,11009.36115778154
421,1,1626.503,2.9237234514345676e6,11017.757039496986
422,1,1628.198,2.9235791531481054e6,11000.927044692466
439,1,1661.24,2.9231796505089784e6,10989.575987539945
446,1,1672.893,2.9223175851551583e6,10981.866958355648
464,1,1703.334,2.9219615057649375e6,10820.46212689172
466,1,1706.462,2.91767315773568e6,10694.576638632367
565,1,1902.561,2.9171081388795916e6,10923.820396598398
582,1,1982.397,2.915768253161762e6,11055.641542259584
585,1,2000.966,2.8899166797739095e6,11696.843367260364
590,1,2035.986,2.879342214232102e6,12410.439664182779
596,1,2073.771,2.8775219232011056e6,12582.537898858041
620,1,2244.316,2.8767919059813367e6,12854.849774896651
654,1,2490.585,2.8766151110472917e6,13028.655685846341
662,1,2549.254,2.874922521008175e6,13471.373104705597
686,1,2760.655,2.871331950487608e6,13864.505261229155
787,1,3456.204,2.870677550612068e6,13704.615842824713
821,1,3583.413,2.866974296476458e6,13463.393907549458
833,1,3622.233,2.866946121816771e6,13302.935300070205
877,1,3709.594,2.859006690317629e6,13175.239159898458
908,1,3769.395,2.857055111726987e6,13211.65792468349
992,1,3941.543,2.856932946872109e6,13094.907715436142
1002,1,3968.909,2.856455285762838e6,13090.463345085353
1005,1,3974.846,2.855869904099878e6,13081.520886275957
1047,1,4073.325,2.854877908828743e6,13164.346331584518
1057,1,4094.272,2.854509806379862e6,13166.475465298165
1058,1,4096.231,2.854255545813672e6,13178.712581054338
1074,1,4132.589,2.8537095341413124e6,13174.827531365923
1075,1,4134.625,2.8535840097704036e6,13184.095557135915
1089,1,4168.192,2.853294885758682e6,13186.11202235159
1091,1,4172.381,2.851265686400514e6,13138.315272617898
1096,1,4182.933,2.8485144258377673e6,13180.651148671932
1102,1,4200.967,2.84834202956096e6,13192.766866255499
1103,1,4203.224,2.8480609248766527e6,13187.289165556067
1111,1,4221.794,2.847934756921041e6,13169.559599263783
1116,1,4232.068,2.8474867723194603e6,13120.800299070372
1162,1,4331.966,2.8464190431611314e6,13123.992775266752
1196,1,4403.812,2.844386545455087e6,13212.939411630126
1308,1,4665.521,2.8344603207495343e6,12945.184569592
1451,1,5042.012,2.8344502371280026e6,12947.759671279075
1488,1,5138.806,2.834392990294898e6,12943.79855772792
1506,1,5176.598,2.833296549646143e6,12965.382072402677
1537,1,5254.903,2.8329228805635185e6,12962.051032181525
1545,1,5271.367,2.8326270740672676e6,12953.253534991256
1901,1,6420.106,2.832169871837166e6,12956.587682769572
1988,1,6662.929,2.8321268068505162e6,12962.500647198745
2011,1,6711.974,2.831712715245019e6,12954.994563237158
2037,1,6774.25,2.8316910453256834e6,12959.077643900348
2114,1,6946.75,2.831448989272601e6,12972.93745311874
2732,1,9560.868,2.8313964397994326e6,13161.469499526764
2736,1,9574.558,2.831128238069915e6,12962.286726836617
2932,1,10420.484,2.8276543786808653e6,13167.241690942565


==> traj_sub40p0_initconstructive_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.0642972714408804e6,2305.8762235766712
13,10,32.007,3.057748707153243e6,5615.52970880299
19,10,57.205,3.0472869905805816e6,7013.517657222739
20,10,60.468,3.0158364377780436e6,8451.717288904452
21,10,61.87,3.013733138153942e6,8526.81776864658
22,10,66.345,3.012880253154343e6,10028.742039463601
23,10,70.723,2.992648988489005e6,11782.795066998067
24,10,73.283,2.977739677256868e6,13109.634102338186
25,10,75.558,2.9748319038316756e6,13160.760306177875
26,10,78.317,2.9424524734125035e6,14824.337939146108
30,10,91.464,2.9383315319976285e6,15469.48479610527
31,10,96.647,2.931181662113639e6,16187.135898688584
39,10,134.206,2.9218560215701535e6,16002.773664470142
47,10,160.178,2.919396613895497e6,16014.73685812993
55,10,185.331,2.91467262634843e6,16080.233530055328
57,10,190.797,2.9083983507608897e6,15560.941038416107
59,10,195.554,2.9081673592725326e6,14873.095395092827
61,10,199.691,2.9028712735514077e6,14243.595054653695
68,10,223.336,2.899329735640732e6,14015.381068578186
70,10,227.262,2.8891684175386783e6,13728.32882243284
91,10,270.214,2.8849194690324566e6,13793.138040671825
102,10,301.111,2.8788935529403393e6,13372.774368014185
111,10,321.146,2.8741539583149073e6,13413.597352669784
117,10,336.308,2.870436911031525e6,12744.868932111121
125,10,348.934,2.870099540925013e6,12753.226323736837
129,10,356.791,2.869252090685525e6,12767.208846832926
130,10,358.453,2.8676152321395515e6,12780.820215974436
141,10,384.811,2.867294207434385e6,12784.684113777435
151,10,407.766,2.864279696599346e6,12911.70811400959
159,10,420.638,2.864060435666404e6,12922.542933108487
177,10,454.926,2.863871411602833e6,12927.110169051899
237,10,589.153,2.862667936738023e6,12900.404582833839
243,10,599.266,2.8626679361414327e6,12900.40458283384
341,10,802.745,2.8625030725235175e6,12909.407996477152
352,10,836.737,2.8624248218134306e6,12920.25519707183
354,10,840.073,2.8617287020973493e6,12915.757364643745
359,10,848.58,2.8613366420587497e6,12930.86246926684
390,10,901.547,2.8601870601394484e6,12884.975668926554
403,10,924.448,2.859888248280798e6,12784.122522854625
407,10,931.272,2.8573570852374127e6,12898.24844730303
413,10,942.461,2.8571951005976778e6,12972.264289024428
418,10,950.837,2.8561885258932873e6,12970.186124841935
440,10,988.603,2.8553085227415697e6,12970.186178590218
470,10,1041.306,2.855039270216771e6,12982.146548837742
525,10,1144.104,2.854118981661915e6,13013.114935025415
555,10,1195.654,2.8527779618428084e6,13023.400868049755
600,10,1274.57,2.8524329481330775e6,13007.502637541658
715,10,1492.82,2.852129591291589e6,13020.405402936636
724,10,1509.727,2.847986532422143e6,13479.054972008937
758,10,1624.073,2.847619145541763e6,13679.176731639443
765,10,1650.725,2.8220849434367446e6,14299.337402603129
766,10,1655.769,2.8191013890561587e6,14567.597655266281
773,10,1709.122,2.81478442008833e6,14927.083454611935
777,10,1740.608,2.8125753356572953e6,14917.490823781312
806,10,1914.781,2.8115645886043315e6,14921.856716060383
812,10,1954.39,2.8115600891276794e6,14922.923377147405
845,10,2157.62,2.81068008377562e6,14922.923484643972
847,10,2168.797,2.808298641714589e6,14905.99609051427
858,10,2233.93,2.8063869898790196e6,14899.016267866315
861,10,2251.428,2.80529231063039e6,14947.598736982944
879,10,2354.113,2.804756973149092e6,14969.845553459449
880,10,2360.803,2.8044944541092054e6,14942.79320770176
887,10,2400.511,2.803991647948224e6,15016.025120515116
896,10,2457.856,2.80343584150214e6,15035.190079338008
928,10,2655.431,2.801030622484653e6,14745.796035700316
929,10,2659.152,2.800816208100236e6,14737.494937214908
932,10,2670.866,2.7998118924263185e6,14713.173432045725
942,10,2719.522,2.79962595957638e6,14556.140847063178
964,10,2767.625,2.7956798019222924e6,14647.409872059978
982,10,2807.118,2.7954035541798244e6,14651.51760299157
999,10,2842.98,2.795273155060109e6,14647.451850554227
1004,10,2853.627,2.793957347939858e6,14746.351559872119
1022,10,2891.864,2.793253925208509e6,14702.478643503466
1040,10,2931.856,2.7912588753307858e6,14712.647687292847
1051,10,2954.14,2.7906822114251703e6,14699.743774696957
1248,10,3532.619,2.7899695729644136e6,14837.70335782338
1275,10,3655.257,2.78930244427478e6,14586.081393855837
1375,10,4085.923,2.787796530163725e6,14527.694970268738
1772,10,5529.135,2.7862385432827105e6,14692.723617207226
1807,10,5767.402,2.777405760434555e6,15166.307383893823
1821,10,5832.717,2.7765476883742274e6,15654.70850983813
1889,10,6159.583,2.776182878503141e6,15722.761170491967
1952,10,6471.796,2.7738468847929463e6,15635.541292603682
1961,10,6512.836,2.771031494634558e6,15744.979041660903
1962,10,6517.284,2.76924699796848e6,15523.43793747337
1965,10,6529.976,2.7692466606651787e6,15523.444014364812
1968,10,6540.988,2.769207662210273e6,15537.881917884839
1978,10,6588.086,2.769014227458212e6,15631.80509171534
1982,10,6611.743,2.7593225515875514e6,15978.509661254511
2134,10,7315.077,2.758228868611726e6,16130.8195671539
2342,10,8315.048,2.7581553640880436e6,15724.393659410736
2370,10,8482.433,2.7580901939510666e6,15750.609629979728
2438,10,8859.141,2.757862537738745e6,15761.69171070279
2505,10,9218.847,2.757860538400456e6,15761.731815008427
2531,10,9354.879,2.757848039302371e6,15782.50548903964
2633,10,9911.173,2.757672529262333e6,15785.659250642275
2674,10,10141.844,2.756641668229429e6,15792.206404782897


==> traj_sub40p0_initconstructive_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.0642972714408827e6,2305.87622357667
6,2,12.111,3.0341492508325996e6,5054.690208459283
11,2,19.532,3.0209876024401616e6,5940.781974826369
12,2,25.115,2.998744873672909e6,7382.117496897156
22,2,57.383,2.9946755378802344e6,8809.364900775427
24,2,65.635,2.9840105671285354e6,9768.68917776117
49,2,144.535,2.9837028679667516e6,9759.622814097687
52,2,149.551,2.983130275857657e6,9756.91648459797
59,2,167.845,2.9762735467056683e6,9179.077339452659
62,2,171.56,2.975828980242097e6,9145.690956829523
69,2,190.371,2.9709304990432872e6,9217.581419675935
72,2,201.189,2.9698044274317687e6,9485.031371887915
79,2,223.102,2.9658288898816737e6,9731.968687543997
88,2,237.505,2.960398371026977e6,9638.85649013909
89,2,238.95,2.959988768353824e6,9645.274925663487
95,2,256.394,2.9582285094514783e6,9645.281464249056
106,2,275.004,2.957348804979566e6,9645.273873528096
132,2,339.407,2.9560640132789584e6,9660.529971341964
133,2,340.678,2.9548759277134035e6,9660.191068344135
168,2,404.495,2.953113262278015e6,9607.861410778998
170,2,406.864,2.941295204167369e6,9282.138522942781
194,2,456.066,2.9354852497376837e6,9616.857955889083
220,2,514.761,2.9343051211195486e6,9826.564330895882
235,2,582.321,2.917877122071859e6,11917.842050915642
252,2,703.524,2.916389779416872e6,11922.423105765185
263,2,770.622,2.9133632861758163e6,12044.083873193984
266,2,788.802,2.9110089705376225e6,12059.004106378501
270,2,811.293,2.907955959859134e6,12079.745737142224
275,2,842.381,2.9071176701823636e6,12068.435272293233
290,2,923.39,2.90670367508201e6,12181.895471549786
297,2,961.931,2.906556113509736e6,12175.431715608225
306,2,996.482,2.9059470088691683e6,12165.48512596848
319,2,1028.108,2.904977216906845e6,12269.889983457575
321,2,1032.398,2.901809961730362e6,11634.860384852649
335,2,1058.4,2.9011184476268566e6,11354.21650095172
345,2,1074.159,2.900324080157287e6,11344.117474742106
346,2,1075.72,2.9002101258693845e6,11351.567292787959
352,2,1084.77,2.9001280041129934e6,11295.171553544602
353,2,1086.313,2.8999903121178253e6,11316.509989226584
454,2,1305.035,2.8988896113719875e6,11168.918932461336
466,2,1324.478,2.8988895585519187e6,11168.919984596727
480,2,1345.367,2.8975708225636184e6,11163.203732655835
488,2,1359.076,2.89710268879329e6,11113.744845493844
544,2,1461.539,2.895873443710384e6,11136.924503092303
557,2,1480.96,2.8953430943476697e6,11220.806960534288
563,2,1491.495,2.8910156991616837e6,11227.495655371233
594,2,1543.954,2.889206080494404e6,11363.042055196263
662,2,1675.581,2.8778298523028446e6,11789.230508715491
673,2,1703.287,2.8708354614900304e6,12318.768232450428
763,2,2165.713,2.8697381702857856e6,12593.431596730932
812,2,2377.405,2.8692196002775845e6,12886.340721770484
1053,2,4051.808,2.8690907954216693e6,12596.774228598686
1080,2,4104.421,2.8682584540909613e6,12379.637408884148
1207,2,4320.797,2.8674954065249776e6,12376.367497812469
1208,2,4323.611,2.865598509417451e6,12392.686798780487
1217,2,4338.451,2.864947882488626e6,12325.369269618208
1258,2,4407.648,2.8636850959015917e6,12361.763125689004
1397,2,4686.588,2.8631007131542224e6,12386.600454632167
1412,2,4709.956,2.8623526333829076e6,12394.002433185293
1447,2,4765.49,2.8623525080213044e6,12395.505004803086
1477,2,4813.16,2.8610687250608983e6,12433.656541143371
1480,2,4817.948,2.860691712516208e6,12454.327083737779
1502,2,4853.352,2.8601763892783127e6,12463.893554766995
1523,2,4886.858,2.8600998323326637e6,12465.940047592592
1611,2,5030.902,2.860099677098102e6,12465.944472329906
1630,2,5066.637,2.858812199822331e6,12492.643645297247
1632,2,5069.734,2.8587019288242403e6,12500.64946559611
1663,2,5119.963,2.8583270020172056e6,12518.22350740603
1808,2,5415.388,2.858180311098586e6,12548.068423336643
1832,2,5456.524,2.856306425605704e6,12624.40940485399
1844,2,5476.34,2.855855699372129e6,12682.991290441776
2133,2,6138.748,2.8552633616322977e6,12738.990785739432
2177,2,6221.186,2.8548986326876367e6,12730.92538820968
2217,2,6291.995,2.8548983782083574e6,12730.93033618582
2323,2,6483.081,2.8547879345469023e6,12738.934758639693
2364,2,6555.63,2.8544270091778273e6,12726.1876493566
2370,2,6565.655,2.850073489878261e6,12799.364890748602
2427,2,6663.868,2.8485506675813687e6,12789.58938811446
2681,2,7182.661,2.842505435922564e6,13303.589938590554
2768,2,7539.202,2.8257349937509215e6,13923.255633153967
2779,2,7584.078,2.825331663704865e6,14086.767017828057
2869,2,7968.14,2.8236239366288623e6,14353.591024648511
2880,2,8014.756,2.817465688982796e6,14353.545885430998
2947,2,8285.626,2.8172469575074557e6,14553.731214750565
3027,2,8656.133,2.8037609232051573e6,14846.493592246636
3030,2,8667.505,2.8034358512495374e6,14858.697372600414
3040,2,8712.343,2.8033105385586396e6,14895.219196304297
3063,2,8869.415,2.80304463765019e6,14877.600244652587
3134,2,9345.076,2.7992137880103327e6,15373.173284690152
3238,2,9854.391,2.7985793365950203e6,15393.990645396867
3263,2,9924.498,2.7944653548752805e6,15418.406778952427
3279,2,9969.739,2.793306003560313e6,15442.105457285517
3289,2,10009.65,2.7932126438285164e6,15377.964853383415
3295,2,10032.122,2.7929561052560136e6,15380.79377859977
3344,2,10177.826,2.7924404354892746e6,15369.14976223094
3346,2,10190.474,2.79128656369814e6,15395.628613427087
3410,2,10399.436,2.7904353640289903e6,15421.529081049373
3411,2,10401.537,2.787646206993079e6,15457.294930760901
3548,2,10778.005,2.7805834207886267e6,15218.507277556879


==> traj_sub40p0_initconstructive_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.0642972714408673e6,2305.876223576669
6,3,16.167,3.059286635384573e6,4631.754701601936
8,3,20.41,3.03723995060998e6,5721.148923208125
10,3,27.074,3.0184594455466787e6,7124.77158693477
11,3,32.07,3.0004163657131684e6,7902.991793872487
14,3,40.223,2.9999569258605368e6,8729.095382642849
15,3,43.515,2.9962820106161623e6,9514.0310548268
19,3,57.811,2.9943840419144914e6,9807.437364666768
20,3,62.729,2.9752335908960057e6,10827.872375635434
21,3,70.037,2.9614269035897222e6,11882.990197314193
22,3,75.539,2.94027640170219e6,13140.576379766915
23,3,83.449,2.932199110409301e6,13589.78901377659
24,3,88.726,2.9072841793781384e6,14646.181434424376
25,3,94.62,2.898374211411174e6,15338.695711994687
26,3,105.325,2.8849908959363154e6,15236.115855557437
27,3,111.313,2.8801982464878378e6,16000.432056813765
34,3,156.468,2.866937592120058e6,15832.760996313771
40,3,223.189,2.8552031294800304e6,15866.030506596664
62,3,341.298,2.853855168420001e6,15644.816523361595
65,3,358.444,2.8525450076194257e6,15104.582985347253
70,3,385.011,2.8508185132102375e6,14539.884969127319
71,3,387.185,2.8496056855532406e6,14561.758031453408
74,3,393.814,2.8464457652406082e6,14585.907964465106
215,3,826.029,2.8449190573095977e6,14621.675283358574
222,3,847.683,2.844716139204884e6,14624.041928400215
234,3,874.116,2.844227267126031e6,14530.762460685173
266,3,944.05,2.844060331424388e6,14494.533778903828
272,3,957.73,2.843773839128316e6,14498.7206887966
273,3,959.883,2.8437299839941654e6,14504.499704090045
274,3,962.038,2.8432314757975927e6,14491.1528651888
276,3,966.201,2.8427504343181173e6,14523.055462621596
294,3,1004.997,2.8421587662055804e6,14560.199597382978
300,3,1018.493,2.841975022538472e6,14564.683653826076
305,3,1028.703,2.8412998883466157e6,14482.461307618874
309,3,1037.541,2.841246771043525e6,14470.67842304932
314,3,1050.135,2.840127993303795e6,14468.793824475844
330,3,1086.997,2.839551485235045e6,14468.359853191618
333,3,1093.554,2.8386719744416773e6,14468.340317987542
339,3,1108.392,2.838261182782804e6,14485.896134605086
349,3,1129.654,2.838145691533618e6,14465.754813727413
368,3,1169.899,2.8381173807448265e6,14466.520422868054
384,3,1205.962,2.836798554094817e6,14520.99175673367
402,3,1245.499,2.836684679551291e6,14523.850987488882
413,3,1269.776,2.8365343783511696e6,14550.600203780175
425,3,1295.482,2.835758198203876e6,14611.82204144998
504,3,1467.169,2.8336485715443585e6,13831.477919900564
508,3,1484.206,2.832798191378786e6,13870.224500866123
645,3,1771.138,2.832388966002651e6,13877.49378817583
657,3,1799.569,2.83205213094809e6,13917.571281527682
662,3,1808.451,2.8320521294068005e6,13917.571307314698
700,3,1876.537,2.8318059879534137e6,13921.68083393843
746,3,1960.983,2.8315819237621096e6,13933.045988439782
766,3,1997.556,2.8315486677500806e6,13934.378361266376
776,3,2017.07,2.831047227666139e6,13949.167470161085
814,3,2088.482,2.830974932720694e6,13982.517452785281
827,3,2113.675,2.8298815194063326e6,14034.912156955275
844,3,2150.213,2.8295488125103363e6,14044.304408777762
874,3,2205.344,2.8294259246972525e6,14056.00774928075
954,3,2355.107,2.829425851558862e6,14056.009331671832
967,3,2379.602,2.828245725470725e6,14084.03728110747
1059,3,2572.268,2.8265134859279515e6,14094.886811700248
1293,3,3265.563,2.8260382555058394e6,14149.445848150894
1514,3,3894.609,2.824566330663229e6,14146.90459058768
1576,3,4036.029,2.82434765291269e6,14149.984137024994
1579,3,4041.882,2.8236718955760077e6,14177.958657508336
1622,3,4129.139,2.8235785056631104e6,14199.537641506202
1695,3,4278.872,2.8213129622708196e6,14296.2252341734
1930,3,4962.475,2.8199484225208946e6,14300.320831609382
2109,3,5422.828,2.8178132879164787e6,14153.61995259856
2253,3,5993.957,2.8158319287644643e6,15660.948931455943
2254,3,5998.741,2.8055882891885205e6,15373.946000514043
2352,3,6446.36,2.8054907434570077e6,15381.548562608239
2365,3,6493.363,2.7990924154485473e6,15448.464634968348
2368,3,6499.996,2.798241216004501e6,15464.161040152238
2370,3,6504.092,2.7927341586817685e6,15499.315343419301
2377,3,6520.41,2.791030559530472e6,15588.53755844112
2380,3,6527.258,2.790708905252799e6,15579.081890072497
2385,3,6538.201,2.7880533357288754e6,15616.594076991936
2412,3,6602.662,2.78515838692152e6,15633.41262247927
2428,3,6639.444,2.7850040215892806e6,15526.152594264442
2447,3,6680.542,2.784555957952096e6,15508.675514015687
2498,3,6795.67,2.784376764525843e6,15437.336377237858
2547,3,6915.687,2.783614822024195e6,15369.461921730113
2551,3,6925.655,2.7828734505333183e6,15370.926882820231
2560,3,6944.998,2.782781333625039e6,15371.717963467438
2587,3,7006.011,2.7826461853198386e6,15344.520387638537
2589,3,7010.329,2.7794072729711565e6,15488.198780627166
2593,3,7019.984,2.7788854626348414e6,15481.759276080817
2599,3,7032.491,2.7777506775804716e6,15522.14811494417
2669,3,7196.905,2.7776974425850837e6,15521.595417657187
2757,3,7399.344,2.7776171475573387e6,15157.798593650246
2760,3,7405.132,2.7755262943665516e6,14658.423342895767
2989,3,8014.343,2.76832083126529e6,15116.499098696291
3210,3,9050.632,2.7638748804545165e6,15420.26808306876
3217,3,9076.073,2.7612455491747526e6,15925.535296647136
3304,3,9542.383,2.761016949839187e6,16029.846668752734
3323,3,9679.159,2.758991948023251e6,16045.790393823036
3337,3,9771.727,2.7572954435871826e6,15911.376210355747
3351,3,9847.55,2.757295414474732e6,15911.379394725001
3360,3,9904.359,2.757200828975963e6,15913.199690120304
3364,3,9929.762,2.756864993699419e6,16033.317381522173


==> traj_sub40p0_initconstructive_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.0642972714408836e6,2305.8762235766667
9,4,14.577,3.033945658256306e6,4998.613459803194
11,4,16.967,3.004587937338625e6,6020.600313894987
15,4,30.295,2.955526165269215e6,8668.40172269036
17,4,36.259,2.951437716364667e6,9693.821411110046
21,4,50.693,2.9400468619552488e6,11122.806802071042
30,4,94.329,2.926028893688405e6,11279.896783959091
31,4,96.321,2.912415199881706e6,11868.749841836545
65,4,231.169,2.9066972090265127e6,11674.033886455773
68,4,239.03,2.900639728465398e6,12445.10612536015
73,4,259.268,2.9004350439539254e6,12037.595945580948
77,4,269.114,2.8980990110594667e6,12652.93447966688
84,4,290.0,2.8892183647026587e6,12083.202644392455
96,4,339.97,2.8828661754159126e6,13016.973212957108
111,4,382.256,2.882536171433396e6,13410.58880317728
124,4,427.835,2.8799775579221738e6,13153.8324116523
132,4,459.642,2.879596990943701e6,13185.245455379982
134,4,467.093,2.8779324911868973e6,13180.64749126601
159,4,574.274,2.877239776613095e6,13331.853147986767
170,4,609.873,2.874849039417668e6,13175.030754987663
215,4,734.971,2.872913661337552e6,13166.814088171612
231,4,778.917,2.870473143960535e6,13053.192855214724
237,4,791.055,2.863956094745786e6,12624.590693883823
352,4,1037.341,2.862137626161224e6,12641.715666701184
380,4,1095.944,2.861582982070689e6,12658.494251465387
447,4,1212.492,2.8614132871324746e6,12670.909398830401
470,4,1251.341,2.8598969531117445e6,12684.492560970026
622,4,1581.477,2.853748499133231e6,12653.049836362186
757,4,2100.797,2.850310427045805e6,12207.699282851423
920,4,2725.259,2.8483751856406424e6,12159.198364117545
939,4,2772.503,2.8464907188790436e6,12189.517920767548
980,4,2843.783,2.845769575859263e6,12185.331809691468
1018,4,2910.656,2.844099216821821e6,12302.74916973268
1108,4,3075.006,2.8415522370513356e6,12318.017966253323
1259,4,3429.375,2.841484332029152e6,12321.976213459131
1266,4,3440.424,2.8414215236486453e6,12324.078704046991
1280,4,3463.303,2.8397512188838106e6,12441.499078869703
1350,4,3575.09,2.8393877175277863e6,12465.18696320933
1352,4,3578.397,2.8283404033044516e6,12561.71127361947
1360,4,3592.276,2.82834024066266e6,12561.713812335414
1411,4,3679.573,2.824556887151608e6,12691.153166458065
1412,4,3681.329,2.8234267239680956e6,12781.66852349258
1630,4,4238.778,2.8231492945474605e6,12790.308190090662
1637,4,4262.039,2.8206871054658513e6,13247.725008754558
1676,4,4352.359,2.820633612878135e6,13269.741466736232
1693,4,4384.739,2.8206336051014094e6,13269.741627981086
1732,4,4474.808,2.820622739608238e6,13267.10721522375
1736,4,4489.07,2.8192499404289136e6,13340.741886738771
1768,4,4548.669,2.818532698298395e6,13344.414040078254
1787,4,4582.918,2.817163108376776e6,13369.600195245517
1805,4,4613.954,2.817054578499822e6,13373.533552271832
1834,4,4664.15,2.815295623638352e6,13360.090492813872
1846,4,4685.848,2.814534116323917e6,13317.459725682535
1898,4,4785.859,2.813913585356215e6,13419.210615512748
1943,4,4878.411,2.813880068676748e6,13418.322930311608
1999,4,4988.808,2.812189856671712e6,13460.067720905912
2017,4,5020.053,2.8121898509447123e6,13460.067826771914
2053,4,5081.065,2.81187783644858e6,13463.803466829178
2195,4,5388.859,2.81124834967407e6,13505.937071342316
2224,4,5445.534,2.8097163899283917e6,13548.595770201344
2254,4,5498.317,2.8085557072078474e6,13571.231576366925
2303,4,5583.556,2.8085555405600285e6,13571.23416883115
2309,4,5593.979,2.808372981324369e6,13610.418180191755
2325,4,5623.009,2.8081574161017705e6,13614.684322992494
2332,4,5634.944,2.808157415117002e6,13614.684322992493
2641,4,6559.914,2.8055238530022386e6,13702.152550823961
2694,4,6827.609,2.774979601937842e6,14271.017188737565
2713,4,6958.764,2.7686583289385717e6,14828.188935521783
2731,4,7064.843,2.76836176203817e6,14941.180672795825
2779,4,7508.711,2.7682298007405438e6,14935.936190226654
2877,4,7946.637,2.760231791152152e6,14617.155156272114
2899,4,8036.171,2.760231715004817e6,14617.156077086693
2991,4,8409.537,2.7600794996657167e6,14497.915572103395
3033,4,8500.754,2.760055596764281e6,14498.756456953679


==> traj_sub40p0_initconstructive_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.0642972714408617e6,2305.8762235766685
12,5,28.975,3.0332975738220518e6,6176.563994014717
14,5,37.09,3.0039411218066616e6,6816.75137597463
15,5,46.296,2.993969387754819e6,7706.489716047499
17,5,63.101,2.9933095567038213e6,9157.529272854425
18,5,71.0,2.933492998400627e6,11419.279161016082
19,5,79.494,2.925310008400648e6,12802.649512077533
20,5,89.123,2.9126207073923964e6,13808.808036307752
21,5,98.819,2.886938256136952e6,15151.507951371937
23,5,114.933,2.8841540442284807e6,16234.164127502925
28,5,152.08,2.8665172691381723e6,16185.519171653457
36,5,221.228,2.8619401934209145e6,15737.10148896052
50,5,309.362,2.855958015322552e6,15717.417579636716
51,5,316.01,2.85504459963651e6,15717.628821417013
56,5,347.226,2.848224902562733e6,15704.807305565044
60,5,375.739,2.847498593185762e6,15701.799420769774
109,5,768.071,2.843690904766464e6,15752.30877874515
121,5,862.787,2.839961592748527e6,15634.773208571956
141,5,988.824,2.8390842936456106e6,15269.878141773052
149,5,1034.815,2.8390087807947313e6,15072.577989315096
150,5,1036.978,2.8379565849996917e6,15060.654890537799
162,5,1074.443,2.8345013039803645e6,15059.413700456515
195,5,1156.252,2.824048719589897e6,15032.286414620079
203,5,1176.831,2.8239019040765148e6,15007.864295635145
206,5,1183.323,2.8194993402385637e6,15007.916288925602
225,5,1225.422,2.8191746237143003e6,14991.110597728171
228,5,1232.043,2.8181640724024414e6,15011.473528050341
242,5,1263.994,2.818156096389284e6,15011.672772758899
265,5,1321.37,2.817628876853529e6,14976.141770574137
274,5,1342.119,2.817453616367067e6,14970.953731096995
279,5,1352.63,2.817079764756278e6,14980.473724754946
291,5,1381.119,2.8170276674350193e6,14990.504830503643
297,5,1394.782,2.8161957189466776e6,14961.665388714377
339,5,1503.748,2.8138809611216304e6,14978.445940410009
364,5,1562.849,2.8134172716392586e6,14993.770972984941
404,5,1657.577,2.8134014918674687e6,15021.147755407885
431,5,1720.058,2.8130540582983308e6,15007.444377828584
487,5,1857.587,2.8116081564223366e6,14994.097970606836
488,5,1859.933,2.8113954748895993e6,14997.076081536597
491,5,1866.642,2.811211499168208e6,14989.433558446963
580,5,2081.073,2.811019699949309e6,14988.206839025326
585,5,2092.26,2.8092464684835663e6,14476.63155250927
620,5,2164.259,2.805861597983735e6,14501.314348215295
628,5,2180.022,2.8057905390116693e6,14473.208835233978
1234,5,4349.855,2.8022082215882e6,14948.343666155743
1287,5,4630.661,2.7984572362271594e6,15223.714111338446
1349,5,4957.814,2.7973533172658933e6,15457.288339210108
1400,5,5229.002,2.7946442515916685e6,15723.288396805505
1409,5,5278.866,2.791531938145117e6,15845.442021203533
1417,5,5339.556,2.790585521874584e6,16041.536170802105
1541,5,6418.357,2.790204517038686e6,16044.852085830265
1555,5,6529.706,2.7893674727617716e6,16051.118762267053
1556,5,6537.315,2.788025881952431e6,16054.026308892242
1575,5,6662.547,2.7871456184252575e6,16055.532621330956
1584,5,6720.939,2.7859225427978737e6,16052.09308851967
1605,5,6858.516,2.785767288570637e6,16064.21353058187
1606,5,6865.097,2.785703450465651e6,16072.039397608713
1611,5,6896.521,2.7830414598183725e6,16271.396954671462
1643,5,6980.469,2.7824093560067248e6,16234.982229148694
1651,5,7000.294,2.780827779601247e6,16227.841187198812
1660,5,7024.69,2.7807976024512933e6,16228.189005749824
1666,5,7040.207,2.7805982410742315e6,16280.67074680663
1669,5,7048.451,2.7782052689288766e6,16295.688415151906
1692,5,7111.108,2.7781353914013263e6,16266.895678193556
1710,5,7158.469,2.7752994890087987e6,16288.529816817176
1735,5,7227.374,2.774715106261431e6,16313.367145760338
1736,5,7229.979,2.7747058184143975e6,16302.264290535717
1741,5,7244.963,2.774366401208402e6,16306.707032483046
1750,5,7268.524,2.773889643474536e6,16246.429801588352
1768,5,7315.956,2.771272139773111e6,16252.877225098078
1778,5,7343.33,2.770244600841051e6,16282.297977026088
1793,5,7383.332,2.7702383290679986e6,16224.582019739531
1810,5,7431.384,2.7699999151205225e6,16217.340558605274
1813,5,7440.277,2.769553778783151e6,16237.807290714158
1833,5,7491.795,2.76940350256147e6,16187.732993867628
1848,5,7530.749,2.7682302316814503e6,16218.423576619549
1925,5,7743.919,2.7679983246427607e6,16239.687578372357
1928,5,7751.699,2.764773127858858e6,16067.584393833966
1950,5,7804.17,2.763306133818706e6,15749.3340402642
2309,5,9267.775,2.7608145700817415e6,15923.930830102143
2324,5,9302.473,2.7608145685734777e6,15923.949900168203
2326,5,9308.133,2.7606013814271325e6,15882.85503374134
2327,5,9310.399,2.7599463260001196e6,15920.393228722494
2343,5,9348.05,2.759844154430348e6,15911.497517675978
2375,5,9423.024,2.759293487290671e6,15976.340641404247
2434,5,9572.234,2.758752642264015e6,15971.897305567814
2483,5,9691.364,2.758661807122427e6,15973.000193059152
2532,5,9818.106,2.7583514986096043e6,15981.762565207893
2613,5,10014.774,2.756895908857438e6,15963.526728544795
2652,5,10112.975,2.756517539782468e6,15952.10940104397
2794,5,10511.996,2.7561413219095846e6,15957.138602966765
2880,5,10725.1,2.7559956100487504e6,15959.058348545586


==> traj_sub40p0_initconstructive_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.0642972714408655e6,2305.87622357667
7,6,17.034,3.0425767312390446e6,5681.081856743561
9,6,24.484,3.027748264050266e6,7275.885921967647
10,6,28.971,3.0244447388022323e6,8641.519271796473
12,6,33.965,2.996302802916505e6,10051.860429655217
15,6,46.514,2.974639189583364e6,11255.903684030152
16,6,51.04,2.9735705559017593e6,12479.783168076778
17,6,53.7,2.935019210791e6,14631.518381313479
22,6,73.465,2.93195606607173e6,14378.653603725488
24,6,86.373,2.9261844935706016e6,14086.067651688953
26,6,100.037,2.9250001109950948e6,14258.664099405802
27,6,102.328,2.922314440486389e6,14169.892087371763
31,6,119.556,2.910372695010882e6,13795.544724525242
33,6,124.065,2.9074358118198994e6,13823.017945489262
46,6,166.982,2.905584329563082e6,13073.831083985244
52,6,190.236,2.9017365885786484e6,12857.490644886244
71,6,243.581,2.9009871203678013e6,12894.341007892675
83,6,281.291,2.900892372593437e6,12900.076905664884
97,6,319.262,2.8991642842868837e6,12366.755886336145
141,6,429.406,2.8990711487159496e6,12379.930397770906
184,6,510.898,2.894971938267577e6,12796.754401194046
233,6,672.158,2.8841074253353085e6,12768.586185303848
235,6,678.258,2.8698983590732682e6,12680.618947375164
252,6,780.695,2.867489256914705e6,12713.21740857609
391,6,1306.071,2.865132309607938e6,12682.090438729438
400,6,1329.637,2.86387710826952e6,12639.022189955032
412,6,1350.855,2.861478661136663e6,12646.623733134116
414,6,1354.462,2.857597950289428e6,12709.530032536128
421,6,1366.36,2.8567182259292016e6,12709.523017801368
426,6,1374.972,2.855839124662813e6,12709.500295112612
428,6,1379.494,2.843815764199757e6,12860.302419131425
445,6,1408.457,2.8408354970918423e6,12828.74135915942
477,6,1464.948,2.839778283259088e6,12844.969071736232
505,6,1515.203,2.838969690463488e6,12849.074350009123
506,6,1516.895,2.8385707079917123e6,12841.254161529736
534,6,1567.471,2.838453769401226e6,12844.224852725021
555,6,1604.359,2.8381278174780733e6,12821.045959710971
578,6,1647.351,2.830534759443425e6,12831.489663012206
617,6,1716.632,2.8299948582478045e6,12858.55462090233
703,6,1872.889,2.8292538739504023e6,12864.587667897074
745,6,1950.048,2.828983809436995e6,12862.748004243967
832,6,2120.019,2.8287965691072177e6,12873.40860764963
1049,6,2628.002,2.81587741927419e6,13211.669188582237
1057,6,2663.969,2.8143659897829005e6,13454.23747914774
1196,6,3403.812,2.8137315707482994e6,13655.937526049334
1263,6,3779.33,2.8097032472552224e6,14023.67796927418
1288,6,3918.173,2.8096234398977305e6,14119.143679364677
1327,6,4186.551,2.809184676649099e6,14107.507989099164
1427,6,4978.742,2.8090575707858745e6,13996.085803913324
1431,6,5021.204,2.808366662787906e6,13987.863383534488
1447,6,5136.883,2.8054394174993993e6,14098.370678530948
1452,6,5175.397,2.801837669651939e6,14275.3238430421
1526,6,5892.467,2.801155968276099e6,14180.96299735046
1642,6,6833.619,2.80075859289853e6,14522.983045888477
1657,6,6943.624,2.80067358562266e6,14660.346858097828
1677,6,7136.919,2.7992039261594843e6,14900.87527426266
1782,6,8118.116,2.796490525280589e6,14882.667744660137
1801,6,8233.38,2.796108591013202e6,14876.804167504391
1804,6,8254.52,2.7949423411383014e6,14903.36224722601
1822,6,8342.005,2.7921473089774363e6,14907.577415525146
1852,6,8484.726,2.791837782452375e6,14903.029322848364
1871,6,8575.749,2.790959777571084e6,14973.003456229191
1883,6,8635.416,2.789677942707673e6,14902.258877358065
1908,6,8767.754,2.789284710656763e6,14903.421260228946
1919,6,8819.007,2.789173897120756e6,14877.613821309831
1920,6,8824.989,2.788082599190341e6,14931.908338832694
1936,6,8903.659,2.7855067674070457e6,14980.83481718595
1948,6,8962.955,2.7851374560966855e6,14989.390352027332
1970,6,9071.032,2.7851143496864927e6,14989.864020141064
1996,6,9193.963,2.7837420959906196e6,14984.58353450931
1998,6,9203.597,2.7826793274195744e6,14966.79895196923
2020,6,9314.719,2.7825381270027957e6,14964.464738698085
2064,6,9533.924,2.782150872500534e6,15006.15255434838
2106,6,9737.352,2.780893449621576e6,14885.893307001294
2111,6,9761.681,2.780356962821611e6,14877.946855580365
2133,6,9870.04,2.7802937278519934e6,14915.729161642506
2146,6,9933.686,2.7796271950349445e6,14926.655658854539
2170,6,10051.772,2.77598650488997e6,14778.680711702791
2183,6,10113.844,2.7717244734714767e6,14674.364730525154


==> traj_sub40p0_initconstructive_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.064297271440876e6,2305.8762235766694
1,7,3.661,3.0587860480430545e6,3818.322417126984
2,7,7.471,3.020937065746519e6,5845.026512729942
4,7,13.429,3.020397509234096e6,6732.106480620345
5,7,14.435,3.016217929167753e6,5979.13238800098
6,7,15.277,3.0089634814003767e6,5424.204809300168
13,7,30.953,2.9960985556544955e6,7435.822402214815
14,7,31.96,2.9933058337269938e6,6935.0895599238365
15,7,36.327,2.9816916802683575e6,8377.245849714096
31,7,79.144,2.979890643590861e6,9068.779320989706
32,7,83.453,2.9749681511515123e6,9972.982695831013
57,7,174.29,2.9749557942177374e6,9772.978225174693
63,7,191.809,2.9739400723694083e6,9104.53501408271
65,7,197.207,2.9727414399228496e6,9041.107898215067
74,7,217.247,2.971186374028832e6,9011.566422769774
83,7,233.302,2.9703072639476457e6,9011.542509731786
137,7,338.067,2.967964851871689e6,9036.310359642122
151,7,360.479,2.96319453460591e6,8400.612427779246
156,7,366.093,2.9625546523391735e6,8396.267530815412
198,7,425.939,2.9623486381787383e6,8404.740599032331
252,7,495.115,2.9614582794559556e6,8626.592194838166
262,7,533.61,2.9588274352607387e6,8968.135206086128
267,7,553.096,2.9585396772611537e6,8910.05891944947
274,7,584.215,2.9144020414332547e6,10189.72834493881
278,7,598.496,2.911212766612086e6,10630.070383502009
283,7,611.57,2.902715919851518e6,11297.76656091646
294,7,659.03,2.890508932412694e6,11892.530443782394
313,7,725.539,2.8880093316378314e6,11894.974003657611
320,7,762.531,2.8860305890844623e6,12095.980807261429
333,7,849.634,2.8806731315618353e6,12417.346123475467
421,7,1389.879,2.862580799856061e6,13065.027410889134
424,7,1405.226,2.8495418575436585e6,14249.78232201343
430,7,1440.85,2.847560546731231e6,15426.848313925602
443,7,1509.884,2.8470965492810756e6,15194.092059222477
446,7,1521.45,2.846708746238972e6,16119.492425825028
449,7,1536.074,2.846091721196493e6,16996.91561641856
469,7,1653.938,2.836008303701319e6,16727.08120684888
486,7,1755.082,2.8350031369041847e6,16132.008790709477
494,7,1793.416,2.8229973565563746e6,16048.85796884634
502,7,1851.635,2.8187345453843344e6,16261.389962119936
513,7,1932.787,2.818091732337242e6,16306.807072256928
546,7,2222.366,2.817543345087955e6,15806.326995692447
569,7,2388.587,2.817543166451539e6,15806.333403380431
571,7,2401.979,2.817285579392081e6,15738.370033182802
577,7,2444.486,2.8172850896779164e6,15738.856775091821
579,7,2458.399,2.8168944957582555e6,15795.045977922517
614,7,2799.478,2.816553690459504e6,15862.628683520732
626,7,2895.004,2.811763135412551e6,16258.752407037393
733,7,3473.653,2.810716344433385e6,16272.208338600052
740,7,3510.625,2.810716106720486e6,16272.21129323539
744,7,3526.962,2.8083971166016525e6,15927.091126935484
776,7,3651.845,2.806248035059726e6,15788.105182940048
812,7,3736.97,2.806242042543172e6,15788.88192224181
839,7,3799.471,2.80378836790057e6,15845.371826240384
883,7,3915.049,2.8037882635743814e6,15845.3727979473
899,7,3955.966,2.8015078106501587e6,15812.985986888369
907,7,3975.14,2.8007389287046352e6,15819.84724822807
916,7,3998.588,2.7924231576833916e6,15851.030127574662
918,7,4003.858,2.7920004397550644e6,15840.701795828138
949,7,4090.052,2.79142554883878e6,15800.800077471798
955,7,4104.912,2.7891951566236727e6,15683.738033013015
963,7,4126.299,2.7891391248396523e6,15656.83991081297
999,7,4227.288,2.7885413746260516e6,15677.318227726535
1001,7,4232.421,2.7855649905918734e6,15719.333151197772
1054,7,4374.943,2.7851674265998974e6,15703.59372533974
1068,7,4411.106,2.784909790992582e6,15696.685981424705
1079,7,4439.838,2.780505761094841e6,15790.810714301053
1109,7,4518.251,2.779985291348192e6,15817.208976585947
1131,7,4575.729,2.7791178664666023e6,15802.677890028943
1336,7,5319.887,2.778764257489616e6,15879.110351489357
1361,7,5388.523,2.778578996598427e6,15933.94779963608
1383,7,5443.736,2.7729564816283295e6,16038.982539019673
1478,7,5688.397,2.7687474277688665e6,16156.229233372032
1539,7,5846.731,2.7650036666518054e6,16233.16487524231
1564,7,5908.316,2.761844661523858e6,15891.085035852493
1587,7,5965.158,2.760997552672227e6,15923.916529363087
1654,7,6131.485,2.7586326282641613e6,15971.59240986208
1685,7,6217.774,2.7583947272823234e6,15979.214155818698
1747,7,6368.096,2.7583167371689267e6,15986.24756295817
1788,7,6469.638,2.7583162780775996e6,15986.2905814377
1964,7,7089.172,2.7580932983425455e6,15989.517351206043
1974,7,7123.063,2.7577168072848665e6,16000.929532814425
2123,7,7548.156,2.75750200861239e6,16011.547819237565
2134,7,7609.246,2.757406312000051e6,16006.535549027896
2139,7,7621.993,2.7572275582403354e6,15988.364227704935
2245,7,7906.573,2.7551873209198136e6,15957.734684628016
2326,7,8106.139,2.755153875087656e6,15939.47183133483
2388,7,8261.947,2.7545989115699073e6,15947.586472659563
2463,7,8460.696,2.754580868747023e6,15903.177583531773
2897,7,9881.647,2.7516343215655303e6,15708.292792570197


==> traj_sub40p0_initconstructive_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.0642972714408776e6,2305.8762235766703
12,8,23.933,3.040063909494178e6,5360.114949248874
13,8,28.429,3.0139445125975176e6,6982.190842003318
17,8,37.803,3.011687911212568e6,8320.334247394721
18,8,41.878,3.002393721540989e6,9294.023374529452
26,8,65.616,2.9973050916374573e6,9708.794858392574
39,8,117.43,2.9927249094965723e6,9300.72819480703
58,8,187.608,2.9911354458847195e6,9212.252762217711
60,8,193.44,2.9878594848799794e6,8607.350071121484
75,8,254.39,2.9871504864345915e6,8017.849471929243
80,8,274.346,2.984924297687769e6,8072.390154467855
97,8,331.443,2.98454930625234e6,8099.055574023031
102,8,347.91,2.9840192700249194e6,8084.318164891417
151,8,513.368,2.98343488727755e6,8109.15549383458
163,8,549.082,2.9834348648713287e6,8109.158911479333
187,8,625.637,2.983340860820407e6,8196.4228373873
201,8,668.022,2.969127714846669e6,8383.952978386998
243,8,767.01,2.9680461121412786e6,8103.101919284306
249,8,791.699,2.9678185017076912e6,8253.352980438842
311,8,1028.689,2.9624516681953524e6,8462.43105898603
380,8,1193.655,2.959376736069353e6,9261.887379202852
384,8,1198.529,2.9476002561539863e6,9093.155660194267
401,8,1255.999,2.946916166321246e6,9315.984630179884
442,8,1435.945,2.9432841457817107e6,9710.426380817378
447,8,1465.515,2.930769283941104e6,11686.388904468804
448,8,1470.826,2.9262994209028706e6,12843.666964869733
450,8,1486.039,2.9115059585691206e6,13867.64137571435
453,8,1500.466,2.902093241956584e6,15293.583707139189
458,8,1525.811,2.9019413142689946e6,14868.893620940244
460,8,1546.668,2.9019412122192443e6,14868.89568009634
466,8,1575.846,2.901060768865084e6,14868.903632712972
470,8,1604.6,2.900796852352899e6,14922.466242203422
474,8,1631.161,2.9007221612252034e6,15000.3757700224
476,8,1642.887,2.893640470720761e6,14724.78872850575
491,8,1770.403,2.890139008492195e6,14857.878755587046
493,8,1788.641,2.8879733793805577e6,14839.443687257542
500,8,1838.646,2.8858018845324516e6,14859.279497016949
645,8,3049.191,2.884539702196073e6,14630.272729012213
657,8,3115.969,2.883484238422103e6,13921.017849899656
680,8,3213.619,2.8830350019626142e6,13305.554374407482
731,8,3408.751,2.883000650139777e6,13310.694225835454
752,8,3490.59,2.881780692267217e6,13374.220003908975
755,8,3500.431,2.8817806640970088e6,13374.220533926404
983,8,4674.782,2.8783767544583105e6,14143.453683863907
1105,8,5620.775,2.877594035592569e6,14082.33519951902
1111,8,5665.797,2.8764010514216707e6,14077.71831473317
1113,8,5682.186,2.876242929396505e6,14050.807585690185
1114,8,5690.046,2.8753626892603254e6,14050.814299405976
1115,8,5695.564,2.8685616232895874e6,14729.66258556974
1118,8,5710.932,2.866708626778081e6,15010.512161346858
1175,8,5978.148,2.8662199350360557e6,14745.518394384038
1256,8,6373.779,2.8645197833518726e6,14349.11598877211
1272,8,6451.221,2.863902539516607e6,14328.691064399844
1273,8,6455.381,2.8636802072301474e6,14328.989500419724
1289,8,6525.024,2.862348704593905e6,14454.56465939336
1458,8,7572.992,2.8614289599696924e6,14455.004255944406
1466,8,7605.241,2.859368831713788e6,14455.282746178367
1469,8,7616.684,2.857041363787863e6,14492.822101592114
1476,8,7644.551,2.853378253130283e6,14552.527086459922
1480,8,7661.005,2.85294991459179e6,14592.685116678784
1483,8,7673.103,2.851736224650983e6,14560.560445459616
1501,8,7744.254,2.848850182454173e6,14585.187515496767
1502,8,7749.298,2.848009370395018e6,14584.776023215774
1509,8,7776.038,2.8459763993406286e6,14624.810733223236
1532,8,7869.561,2.845177378604861e6,14648.104555530066
1545,8,7921.967,2.8434922911504754e6,14646.950171672404
1594,8,8121.915,2.8429715776814236e6,14629.302136013039
1599,8,8142.808,2.8361127554882313e6,14508.816200181618
1600,8,8146.787,2.8352034034251943e6,14531.52104477253
1610,8,8188.672,2.834283917628369e6,14575.906199051502
1630,8,8270.213,2.8329268497132435e6,14617.963199408618
1644,8,8328.057,2.8327658696531313e6,14606.692834573912
1695,8,8538.143,2.8327173835488046e6,14607.245794727505
1708,8,8591.017,2.8270673714311523e6,14606.982034210972
1735,8,8703.455,2.8266323477482935e6,14538.434020255698
1743,8,8736.21,2.8266314426237135e6,14538.462845264263
1769,8,8841.483,2.8248876716411496e6,14555.646736532934
1788,8,8915.335,2.8247550890232585e6,14548.433867694084
1820,8,9039.869,2.824703880231021e6,14560.879308835063
1825,8,9058.118,2.8243363305099076e6,14521.743141821931
1865,8,9213.304,2.824206642471402e6,14535.460868980079
1878,8,9260.276,2.824098124037535e6,14528.122677678402
1880,8,9267.594,2.823651895725106e6,14520.754626762722
1942,8,9505.824,2.8229247516577034e6,14497.512400684192
1953,8,9549.104,2.82107240851881e6,14504.8998733606
2045,8,9906.56,2.8210193556136508e6,14494.23197249051
2052,8,9934.056,2.81788202969144e6,14551.872606491155
2086,8,10071.364,2.816533537289476e6,14601.632218277413
2087,8,10075.408,2.816533371344441e6,14601.640969969772
2211,8,10584.229,2.815627536123082e6,14528.0909587454


==> traj_sub40p0_initconstructive_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.0642972714408566e6,2305.8762235766676
10,9,20.707,3.0315751026635254e6,5504.340406251404
11,9,27.646,3.026827428431589e6,6290.381519878606
12,9,33.597,2.997947249414835e6,7644.904119227162
13,9,38.778,2.989872843645431e6,8640.880747670692
15,9,50.027,2.9718883643057263e6,9608.93166622657
35,9,147.282,2.95908349781764e6,11114.968136315043
42,9,169.279,2.949436145565707e6,10848.767709512296
49,9,194.565,2.9490700036222385e6,10842.52429244456
50,9,196.212,2.9489988876210013e6,10843.698819411977
60,9,212.899,2.9465639825323485e6,10814.153750525098
63,9,217.466,2.9440978974838853e6,10871.281759555644
69,9,229.377,2.943670013404645e6,10797.141760375822
74,9,238.26,2.9436384960624212e6,10783.129527774183
77,9,244.562,2.940909447241404e6,10209.961574526096
90,9,263.777,2.940325096104847e6,10234.798377401565
103,9,288.457,2.9331923478993494e6,10666.91716113768
117,9,338.871,2.930822011174567e6,10724.727336275682
124,9,377.229,2.9143236369688855e6,11876.833722559766
125,9,382.33,2.9073387353436104e6,11744.406265169298
130,9,413.497,2.90289090858564e6,11692.039053195269
132,9,426.205,2.90172777375824e6,11716.251338960306
148,9,518.196,2.9008267373048067e6,11726.026157561513
160,9,594.495,2.899950907315461e6,11724.208879567015
173,9,666.254,2.8987016120407702e6,11721.91450835696
179,9,704.002,2.898659391411142e6,11684.170376896847
185,9,731.462,2.893011710824703e6,11532.73523353321
297,9,1350.541,2.8927571632333808e6,11493.412677108952
313,9,1430.883,2.892286563852354e6,11509.36747679577
317,9,1448.847,2.8921066393361455e6,11490.997429742074
359,9,1646.532,2.8919463957655616e6,11455.957390908845
445,9,2059.823,2.890836269894044e6,11460.723778653257
487,9,2261.058,2.890836120574154e6,11460.721662143022
534,9,2479.348,2.8900702005772972e6,11439.970984545362
557,9,2586.073,2.889237117114394e6,11438.58073718231
605,9,2805.805,2.8886530856815404e6,11463.40910009465
624,9,2891.927,2.888421575513307e6,11493.480479717313
903,9,4405.792,2.8879933139670035e6,11493.022791467783
929,9,4526.507,2.8877278907400183e6,11497.695176513667
1145,9,5639.473,2.8859047370751933e6,11569.124994666166
1168,9,5740.867,2.8859046688386407e6,11569.12657286925
1176,9,5775.606,2.8858122989981715e6,11582.279781810072
1206,9,5904.028,2.8854270566891856e6,11598.2424675736
1224,9,5983.128,2.8850767714134073e6,11618.74307127265
1254,9,6109.475,2.8849962009948576e6,11622.100117087777
1262,9,6138.706,2.8848501336799846e6,11645.139916470358
1268,9,6165.792,2.8848500891751507e6,11645.140968605749
1287,9,6248.166,2.8844512798463865e6,11663.933005066208
1302,9,6314.046,2.880327086496189e6,11852.975024579586
1334,9,6448.094,2.8799984300633026e6,11858.270449525096
1344,9,6489.543,2.879747472352608e6,11863.232300236938
1346,9,6497.755,2.8797474195325384e6,11863.233352372328
1398,9,6723.835,2.878966871075223e6,11889.934246362247
1410,9,6775.853,2.87824704659005e6,11924.974359018506
1434,9,6877.023,2.8768689800148103e6,11972.174009255186
1516,9,7235.676,2.8766951920309598e6,12001.67924531554
1541,9,7349.467,2.8766136530839456e6,12028.327221511161
1716,9,8212.926,2.876596668985718e6,11982.753748734345
1746,9,8355.593,2.8756268533715815e6,11989.887189836543
2136,9,10353.161,2.8753515096611027e6,12007.95204015441
2147,9,10405.587,2.8743194306511525e6,12060.586776589611
2152,9,10429.509,2.874009941898058e6,12075.13983579486
2209,9,10691.394,2.8739330941522815e6,12075.907877031123


==> traj_sub40p0_initdefault_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.1628936687657977e6,3589.564824868943,10
21.0,3.0667714707448236e6,7520.798170021847,10
22.0,3.0166081384523963e6,9567.122971282908,10
29.0,2.999533786018843e6,10444.007832013729,10
39.0,2.9926321974412585e6,10877.513292649553,10
42.0,2.9467477156242332e6,13289.646627326796,10
46.0,2.940979929962383e6,13822.391797527005,10
49.0,2.936434840967714e6,14332.907136594818,10
55.0,2.930584585540616e6,14754.954039383738,10
63.0,2.926418339673341e6,14985.208981987458,10
65.0,2.919611020634764e6,15540.13173921495,10
66.0,2.9127841322045876e6,15861.820335269318,10
73.0,2.9120341199374977e6,16079.193884529941,10
81.0,2.91123668588491e6,16124.832855426857,10
84.0,2.9096446233901987e6,16150.002085626784,10
85.0,2.909385317092215e6,16180.143050544302,10
90.0,2.908716399539002e6,16477.565416014106,10
102.0,2.9081728660265533e6,16502.22719881892,10
103.0,2.9081550726563088e6,16504.441161428298,10
115.0,2.9080616912235706e6,16594.97094940031,10
129.0,2.908034253613951e6,16627.4110101357,10
138.0,2.907196023077869e6,16646.647118039502,10
139.0,2.90696265393287e6,16674.544780344077,10
146.0,2.9069151539171715e6,16698.91037257894,10
161.0,2.9051654255764103e6,16762.129827201446,10
174.0,2.9042445907480638e6,16826.340588370473,10
177.0,2.9040927667000005e6,16825.676302434164,10
180.0,2.9040524793817047e6,16829.53084483787,10
203.0,2.9033918913620366e6,16865.232572798497,10
208.0,2.9018544180441927e6,17193.23758261729,10
210.0,2.901682569070484e6,17197.693982611647,10
211.0,2.90126349995299e6,17181.996013916258,10
217.0,2.8993768971254025e6,17237.35395542419,10
228.0,2.8986093502982818e6,17258.416458962274,10
229.0,2.898257374581515e6,17258.416099241986,10
237.0,2.8982362318163114e6,17261.298329157697,10
242.0,2.8978864524365864e6,17226.297480847723,10
249.0,2.897681648395207e6,17232.20906048821,10
251.0,2.897536487996935e6,17203.22544307739,10
260.0,2.897527975336575e6,17205.51053175832,10
263.0,2.897192500348118e6,17204.83030225517,10
269.0,2.896489608849098e6,17236.80611822732,10
286.0,2.8958746369562196e6,17224.727247736224,10
292.0,2.895815021817715e6,17207.331764239316,10
329.0,2.895775678577684e6,17205.808342040924,10
336.0,2.895554737352519e6,17185.376204648994,10
340.0,2.8955547255528755e6,17185.37650828383,10
343.0,2.895236059776522e6,17200.374041296473,10
352.0,2.8946777106482657e6,17199.095214617246,10
354.0,2.8943012835690845e6,17193.994370330078,10
355.0,2.8941091173658934e6,17169.933295210412,10
375.0,2.8926685473907352e6,17162.34269687537,10
377.0,2.8924599190526633e6,17163.094272380982,10
379.0,2.892410961577191e6,17167.15019021483,10
380.0,2.8923229102240703e6,17167.15102736281,10
384.0,2.8922215254443535e6,17151.442975043603,10
391.0,2.891814092736835e6,17135.932871326142,10
395.0,2.89156300302973e6,17137.032028674457,10
400.0,2.891324464156963e6,17147.79291649795,10
405.0,2.8910092368206684e6,17147.338879776693,10
412.0,2.890862369934949e6,17151.425353498627,10
413.0,2.8908126908776304e6,17152.704986695182,10
415.0,2.890636777365037e6,17152.702697687044,10
416.0,2.8901883361063856e6,17143.73830760882,10
421.0,2.889961857742221e6,17145.726655907245,10
430.0,2.88974820867795e6,17144.578919010433,10
433.0,2.8892466395370625e6,17180.52282894811,10
434.0,2.8887794535546484e6,17183.165562769263,10
436.0,2.8880094964956017e6,17128.376779203718,10
459.0,2.8878037001262447e6,17131.93810779328,10
465.0,2.887233171252218e6,17150.500381373076,10
467.0,2.8872266451024413e6,17151.742185169966,10
468.0,2.8869626451024413e6,17151.742185169966,10
470.0,2.8865268549108496e6,17137.078550754304,10
481.0,2.886382089655579e6,17138.837360731628,10
496.0,2.886353685794864e6,17114.201686170785,10
500.0,2.886278687069907e6,17100.24642904884,10
505.0,2.884556167554292e6,17075.01179096594,10
514.0,2.884468146486298e6,17075.012007565518,10
516.0,2.882963432419762e6,17091.602605708755,10
518.0,2.882793648274491e6,17091.483243535644,10
521.0,2.882617641537743e6,17091.483349325812,10
525.0,2.882565262679577e6,17073.20546630471,10
528.0,2.8823039837072156e6,17072.60669944547,10
533.0,2.8819850998203373e6,17073.37474475748,10
535.0,2.881686538664367e6,17048.290334809488,10
536.0,2.8816426378458897e6,17063.742929778513,10
538.0,2.881449407577044e6,17057.504982631894,10
542.0,2.879980047635088e6,17048.133171127858,10
545.0,2.8797160495840027e6,17048.133148918674,10
551.0,2.879444023078382e6,17048.90558508622,10
554.0,2.8793560241220454e6,17048.90555069384,10
559.0,2.8791976798055023e6,17046.922046982283,10
568.0,2.878924500069073e6,17047.186294880048,10
572.0,2.878807426231002e6,17027.26987692008,10
573.0,2.8786314243615246e6,17027.26986998777,10
583.0,2.8785072048058086e6,17013.31615514296,10
587.0,2.8784191702958033e6,17013.31707344994,10
588.0,2.878007777251483e6,16981.61926624782,10
593.0,2.8774929882665323e6,16919.3252858001,10
594.0,2.8772153197274664e6,16918.237011994494,10
598.0,2.8764886351279877e6,16887.083336237312,10
600.0,2.876460821479128e6,16899.479871120573,10
610.0,2.8762012291627964e6,16899.422942099387,10
611.0,2.875929586132687e6,16899.246515111314,10
612.0,2.8756719213046813e6,16899.07808820075,10
613.0,2.8756057547876174e6,16900.51844712866,10
616.0,2.8752811687359717e6,16901.28969868819,10
620.0,2.875120843477648e6,16902.435926901286,10
621.0,2.8750328872904587e6,16902.435565458672,10
623.0,2.8748322359700147e6,16903.06361776975,10
627.0,2.874681619712459e6,16890.881953799388,10
628.0,2.874417606616032e6,16890.88203924457,10
633.0,2.8741033558903616e6,16891.437429675185,10
637.0,2.873936434843937e6,16894.83210117557,10
649.0,2.8738648477315186e6,16900.353574252385,10
651.0,2.8735163587325625e6,16901.13970016384,10
653.0,2.873493910895857e6,16903.164899676965,10
668.0,2.873173115024549e6,16901.250422175995,10
671.0,2.872997082795651e6,16901.272938889284,10
687.0,2.872334965209834e6,16892.801916885932,10
692.0,2.8721632898003752e6,16892.887846071248,10
698.0,2.8720517142429827e6,16893.7878290141,10
699.0,2.871875732121873e6,16893.78760302619,10
700.0,2.871429492091422e6,16921.597311387035,10
708.0,2.869715745027712e6,16884.405012193638,10
709.0,2.8687394622893073e6,16899.06525355198,10
710.0,2.868536413179737e6,16900.945868164774,10
711.0,2.867177900575297e6,16882.01695997024,10
713.0,2.866825892264952e6,16882.01737803994,10
724.0,2.8665957405068018e6,16862.83061002886,10
727.0,2.8664581384405782e6,16813.603393820515,10
733.0,2.866367362050083e6,16813.687063052872,10
737.0,2.8661078302744376e6,16816.45558116929,10
740.0,2.865846052562858e6,16813.7286986897,10
741.0,2.8656705274715237e6,16813.689635525923,10
743.0,2.8655824112720066e6,16813.6920762697,10
752.0,2.8653101432326646e6,16830.529776835734,10
755.0,2.865159061928611e6,16831.08101029657,10
756.0,2.8646702971794163e6,16795.85256968966,10
761.0,2.8643504928402686e6,16737.40649867518,10
768.0,2.8643086293761497e6,16735.81501098212,10
769.0,2.863457312894075e6,16692.93171601188,10
771.0,2.8632975647100774e6,16692.733721366814,10
778.0,2.8629719630675707e6,16724.46929433623,10
779.0,2.8624259148381026e6,16741.314512271063,10
785.0,2.8609928126335777e6,16745.13355021354,10
789.0,2.860553361364326e6,16741.07498924182,10
792.0,2.8603582704532193e6,16735.9737005563,10
793.0,2.860182253181876e6,16735.974049412067,10
795.0,2.860029657274044e6,16738.399997341014,10
796.0,2.859771187795951e6,16727.865564754873,10
801.0,2.8597078245439427e6,16681.230585934132,10
808.0,2.8596471413792623e6,16685.547596780445,10
810.0,2.859142405143345e6,16642.031439978222,10
816.0,2.8589673049159395e6,16641.42021999001,10
818.0,2.858849725322213e6,16632.71493317001,10
819.0,2.8581972537559094e6,16625.091167151942,10
829.0,2.8580613681216342e6,16608.2827310248,10
830.0,2.8580611926309196e6,16608.285535881394,10
831.0,2.8578851731992476e6,16608.285911528365,10
839.0,2.8576762036239346e6,16595.522693619358,10
842.0,2.857588050290861e6,16595.528832086333,10
844.0,2.857558771612053e6,16599.825574369745,10
848.0,2.8572948060741564e6,16599.824960194044,10
854.0,2.8571928256571176e6,16603.69524561648,10
856.0,2.856247738061619e6,16544.08575734662,10
857.0,2.855566839097681e6,16547.7872916844,10
859.0,2.855347172866854e6,16527.299155976732,10
861.0,2.855269657603399e6,16526.490866311466,10
863.0,2.8550056870041257e6,16526.49031299483,10
864.0,2.854977057081328e6,16527.018113039543,10
869.0,2.8548584900110113e6,16502.329293933446,10
873.0,2.854831792152553e6,16506.363999314395,10
879.0,2.8545215871664872e6,16506.623238209177,10
880.0,2.854320645347987e6,16489.56278330474,10
885.0,2.85415873942245e6,16437.070776752294,10
886.0,2.8539673615881805e6,16414.092089341,10
891.0,2.8533290569500634e6,16398.347985905613,10
893.0,2.8531530452215862e6,16398.34804918497,10
895.0,2.8530352543659387e6,16376.03403773531,10
904.0,2.8525692640457633e6,16366.68457628739,10
907.0,2.8524905290201376e6,16364.812654105635,10
908.0,2.852273689060119e6,16367.299500323017,10
916.0,2.8522627197836842e6,16362.38334074079,10
917.0,2.8513411326389113e6,16359.163522220839,10
922.0,2.8511652036289284e6,16359.160909689384,10
923.0,2.8509962753465427e6,16359.032805304838,10
924.0,2.8508119596183286e6,16355.947410497658,10
927.0,2.8505643096686625e6,16350.170201564837,10
931.0,2.850275165988979e6,16344.791819534901,10
933.0,2.8502497119008885e6,16330.641929738713,10
943.0,2.850161841795788e6,16330.636494984235,10
944.0,2.849989588313119e6,16330.031424034072,10
948.0,2.8498741871487023e6,16264.952188649473,10
952.0,2.849284830996377e6,16263.037271363186,10
954.0,2.849074267282634e6,16275.12260299247,10
955.0,2.848825028518093e6,16274.792744038943,10
958.0,2.848620250831947e6,16535.27859002259,10
970.0,2.8483905923462e6,16502.436764938167,10
979.0,2.8482278663361436e6,16501.09884212789,10
994.0,2.8479000623914106e6,16492.306646408688,10
995.0,2.8477250907533714e6,16490.81591089868,10
1004.0,2.846461633217259e6,16520.353846772676,10
1006.0,2.846399783948238e6,16472.4034077253,10
1009.0,2.8458336799412444e6,16483.638504664064,10
1015.0,2.8455696088364804e6,16483.640151783016,10
1018.0,2.8452689884825335e6,16426.959719726605,10
1020.0,2.844829718764432e6,16402.716879609987,10
1023.0,2.8448007590228384e6,16405.255841081427,10
1026.0,2.8444277209723955e6,16344.40168042394,10
1037.0,2.844339498131588e6,16344.403216205228,10
1047.0,2.844268168978614e6,16318.729504898662,10
1049.0,2.8440110641416693e6,16298.47883637989,10
1058.0,2.8438159120259034e6,16309.18370054015,10
1062.0,2.843804353933153e6,16289.174029097572,10
1068.0,2.8435624150899835e6,16268.756028246755,10
1074.0,2.843293116945315e6,16268.256231695845,10
1082.0,2.8431280915563432e6,16257.523634021496,10
1083.0,2.8429596855610744e6,16258.285576637301,10
1084.0,2.8425942688071853e6,16255.263369941964,10
1085.0,2.842242276813117e6,16255.263151434669,10
1095.0,2.8419485162137435e6,16244.80764743363,10
1099.0,2.841684960237314e6,16244.801976170818,10
1108.0,2.841187779090666e6,16236.82112763917,10
1117.0,2.8409238318389235e6,16236.819917200084,10
1120.0,2.8409238096394e6,16236.820348011874,10
1121.0,2.840679152818567e6,16233.942463238849,10
1126.0,2.8402391600579135e6,16233.942412196964,10
1132.0,2.8400626018839767e6,16216.776560420962,10
1137.0,2.8400622242559367e6,16215.524099544215,10
1140.0,2.8397972359037134e6,16171.46760612714,10
1144.0,2.8395348852593056e6,16171.302184747658,10
1167.0,2.8395114619628917e6,16165.193759186168,10
1174.0,2.8389356848455155e6,16176.408768225796,10
1189.0,2.838519624502981e6,16180.180055239956,10
1198.0,2.8384558091231836e6,16194.6333642224,10
1212.0,2.838194784292777e6,16194.309298032327,10
1216.0,2.8381867178614186e6,16194.4753071087,10
1219.0,2.8380545745158857e6,16193.744513194464,10
1226.0,2.837975090145837e6,16173.31217123321,10
1228.0,2.8378888985752063e6,16173.131481303328,10
1229.0,2.837800931913177e6,16173.131279107954,10
1235.0,2.8375043872114792e6,16174.281665843746,10
1237.0,2.8374112089690096e6,16168.01707168665,10
1246.0,2.8370390425487882e6,16160.584249260539,10
1249.0,2.8369162192590153e6,16164.583745396976,10
1253.0,2.8367857005665875e6,16164.792266966411,10
1256.0,2.836440419264503e6,16134.282661267867,10
1265.0,2.8364059541402394e6,16119.980140795416,10
1266.0,2.8361418393026954e6,16119.982443662817,10
1270.0,2.835684441065575e6,16089.374265908473,10
1274.0,2.835420507314802e6,16089.372982353234,10
1276.0,2.835410584001591e6,16088.355271343646,10
1282.0,2.835142399350955e6,16087.830646915818,10
1286.0,2.834903226730121e6,16079.087975877488,10
1291.0,2.8347271865291297e6,16079.088723485296,10
1293.0,2.8339536718148226e6,16077.921915179808,10
1300.0,2.8336719850490624e6,16070.026687488076,10
1305.0,2.833489406613146e6,16082.682548689414,10
1318.0,2.8334893883189554e6,16082.682934378585,10
1322.0,2.833364147784067e6,16038.621794710163,10
1325.0,2.8325055426143007e6,16082.077212526547,10
1326.0,2.832082569872213e6,16081.494461489405,10
1334.0,2.8313047854689877e6,16081.366205602675,10
1339.0,2.8307793303471827e6,16024.519100441623,10
1341.0,2.8306522606464596e6,16014.019948650584,10
1343.0,2.830585493216078e6,16011.65585532102,10
1354.0,2.830497486667804e6,16011.653602330882,10
1362.0,2.830383367195698e6,16002.026567544817,10
1364.0,2.8303536313318964e6,16003.938211706705,10
1369.0,2.8299278424104163e6,16002.780297445215,10
1371.0,2.829875194616222e6,15998.675911691524,10
1373.0,2.829875192419709e6,15998.67597282746,10
1384.0,2.8296477124430663e6,15999.229664888257,10
1391.0,2.8288910080495584e6,15949.17386806308,10
1392.0,2.82859222392319e6,15932.461751253935,10
1399.0,2.8271310828634473e6,15904.43780193479,10
1403.0,2.827111596110341e6,15864.237558411618,10
1409.0,2.827092280664121e6,15862.42017281295,10
1411.0,2.827092073620663e6,15862.428209653337,10
1419.0,2.8270040751203476e6,15862.428166987233,10
1420.0,2.826983698103515e6,15867.456055285438,10
1421.0,2.826083555530416e6,15866.252425810828,10
1427.0,2.825867195166734e6,15862.121457771962,10
1430.0,2.825349767274754e6,15868.279930846786,10
1438.0,2.825036270212848e6,15866.169892522903,10
1443.0,2.82493898199444e6,15866.333916894077,10
1444.0,2.8247619119656333e6,15867.014486887289,10
1445.0,2.82450920999738e6,15864.452929214694,10
1452.0,2.8243770236527505e6,15869.043123722851,10
1460.0,2.8243770104545774e6,15869.04336292447,10
1464.0,2.824304138187432e6,15868.434531007942,10
1470.0,2.8241826522266422e6,15871.488557087627,10
1473.0,2.824135410827262e6,15868.417187756704,10
1475.0,2.8240948870115816e6,15862.994036521419,10
1481.0,2.8239769081568434e6,15863.369563445609,10
1484.0,2.823974350587126e6,15860.508031382527,10
1489.0,2.8239156394051723e6,15860.974463889579,10
1491.0,2.823838954856315e6,15849.288493899836,10
1493.0,2.8235733738026954e6,15849.308172007073,10
1501.0,2.8232561055003656e6,15824.642738551638,10
1507.0,2.8231705378587916e6,15824.54917734193,10
1513.0,2.822966236079005e6,15825.916140122465,10
1520.0,2.822750984449514e6,15839.715982638101,10
1521.0,2.8227241048991135e6,15853.546190463534,10
1525.0,2.8224085222029397e6,15857.830307081758,10
1526.0,2.8223645339242597e6,15856.970042933486,10
1532.0,2.822204290752507e6,15855.006659004439,10
1536.0,2.8219401977258218e6,15855.009377251481,10
1538.0,2.8217483862106693e6,15850.74157521984,10
1543.0,2.820782730765745e6,15842.36089537136,10
1551.0,2.8205883442107853e6,15825.721479027701,10
1576.0,2.8205610357483784e6,15801.533173771972,10
1584.0,2.820495825882823e6,15803.22779975315,10
1594.0,2.8200489701323947e6,15749.611887368465,10
1602.0,2.819920193849743e6,15751.525479143103,10
1604.0,2.819798354410162e6,15751.94119616427,10
1605.0,2.819767412546563e6,15748.63728988414,10
1612.0,2.8196775577441696e6,15746.748908398924,10
1616.0,2.8196603904261794e6,15728.446005090882,10
1617.0,2.818442600203504e6,15789.407671762645,10
1622.0,2.818442256567777e6,15789.421024728701,10
1626.0,2.818357948481406e6,15788.81731682066,10
1637.0,2.8182729692411134e6,15788.779355464907,10
1648.0,2.8180245843438725e6,15788.43951746637,10
1664.0,2.8179447125187456e6,15788.483902173955,10
1668.0,2.8176182299282635e6,15783.381429194822,10
1678.0,2.817278778222733e6,15784.520498388662,10
1681.0,2.816261600938353e6,15785.210033268446,10
1685.0,2.816212833484321e6,15785.212053639687,10
1688.0,2.8161680191912805e6,15763.084071348387,10
1691.0,2.8161618823727006e6,15763.42411713209,10
1703.0,2.8161448762790365e6,15763.658730120133,10
1712.0,2.8161152619675077e6,15760.972779929438,10
1714.0,2.8154018259939877e6,15757.64238734516,10
1720.0,2.8150714169760556e6,15720.926455090357,10
1734.0,2.814609355622283e6,15773.832820430503,10
1736.0,2.8145730476251873e6,15780.31686310944,10
1738.0,2.814462159382787e6,15754.20534869408,10
1743.0,2.8144017282120166e6,15752.079111446055,10
1747.0,2.8144017042367524e6,15752.079513561865,10
1753.0,2.814400011976916e6,15753.10931907125,10
1755.0,2.814170645244628e6,15769.93486643033,10
1756.0,2.8139654412502414e6,15776.143833175727,10
1763.0,2.813929644652323e6,15765.385843238764,10
1800.0,2.813926662566034e6,15765.487808741822,10
1810.0,2.813915129555562e6,15768.042020841862,10
1813.0,2.8136550260197367e6,15768.130547335477,10
1816.0,2.813642944465776e6,15743.996737926936,10
1830.0,2.813608689902334e6,15743.490245594925,10
1840.0,2.813108128208981e6,15744.655350573696,10
1844.0,2.8130613332302803e6,15746.411400194867,10
1847.0,2.8130607741341377e6,15746.422299243792,10
1854.0,2.812822230065882e6,15731.244936483141,10
1856.0,2.8127739994795388e6,15720.316798244003,10
1859.0,2.812637494520966e6,15715.725710835173,10
1869.0,2.811890941315688e6,15713.377681309747,10
1875.0,2.811682234028415e6,15716.125137547288,10
1883.0,2.8116204238070403e6,15715.67823471309,10
1889.0,2.811349665116227e6,15711.22818379972,10
1921.0,2.8103775868583145e6,15744.86681442457,10
1924.0,2.810326158898198e6,15741.35053808256,10
1927.0,2.810144338304767e6,15720.867476470792,10
1929.0,2.809924841871376e6,15709.033772966874,10
1940.0,2.8097489021780677e6,15709.031010397224,10
1943.0,2.8095161767591694e6,15678.592852948103,10
1973.0,2.8095161602891847e6,15678.593316955394,10
1977.0,2.809472652249879e6,15616.64839649853,10
1978.0,2.809472346884072e6,15616.652420869039,10
1980.0,2.809469534673039e6,15610.012846946041,10
1990.0,2.8092476919267676e6,15611.68548601825,10
1999.0,2.8090460662909555e6,15555.900692880357,10
2031.0,2.8090256617101175e6,15552.995115738595,10
2034.0,2.8089537857849607e6,15552.705668025246,10
2043.0,2.8088393229055284e6,15585.763049161755,10
2052.0,2.8087574240909438e6,15585.219768601833,10
2060.0,2.808748042839517e6,15585.381230456918,10
2073.0,2.8087472551299664e6,15585.409528352571,10
2086.0,2.8087448664397495e6,15589.7191545023,10
2095.0,2.808621206537073e6,15584.085891619723,10
2110.0,2.807676906809764e6,15583.730562338576,10
2121.0,2.807626540792046e6,15605.392315052804,10
2122.0,2.8076185039839493e6,15605.506194121961,10
2126.0,2.807515891821869e6,15608.756308954826,10
2133.0,2.807184099810146e6,15599.081534912435,10
2140.0,2.8071561117896796e6,15601.034797862067,10
2154.0,2.8071258269292493e6,15595.831890109355,10
2159.0,2.8062624985049176e6,15595.670453087983,10
2183.0,2.806258646100399e6,15595.633866942653,10
2194.0,2.8061802234272156e6,15596.519061230481,10
2196.0,2.8061155624153935e6,15603.138122085435,10
2201.0,2.8060827827151576e6,15602.973332466829,10
2205.0,2.806029112785121e6,15599.709078967348,10
2210.0,2.805547942174281e6,15625.566310489976,10
2211.0,2.8054663680931767e6,15623.970826449222,10
2215.0,2.8054079275256298e6,15626.57148652861,10
2223.0,2.8053666158000883e6,15628.166726654415,10
2233.0,2.805315458620286e6,15625.779859776312,10
2236.0,2.8053026687116716e6,15626.720323607162,10
2239.0,2.8051795046333508e6,15628.609766800166,10
2246.0,2.8049740001272634e6,15625.310245168128,10
2252.0,2.8049617401340944e6,15624.382441230471,10
2260.0,2.8049318718299335e6,15621.760297004384,10
2265.0,2.8049292368911956e6,15620.619407848102,10
2268.0,2.8047017608829318e6,15620.834905066886,10
2301.0,2.8046865074772206e6,15620.70786025231,10
2302.0,2.804244872747793e6,15653.233686282674,10
2310.0,2.804162717395656e6,15664.367250684567,10
2316.0,2.8041259958569766e6,15664.58740136358,10
2325.0,2.8040500860706866e6,15669.070042179388,10
2332.0,2.804011844732036e6,15669.769380714779,10
2339.0,2.8033982001658753e6,15656.310346666587,10
2352.0,2.80331970033339e6,15650.205579794154,10
2359.0,2.8032025996307996e6,15650.048108717121,10
2361.0,2.803071669886417e6,15651.272541995688,10
2381.0,2.802196699892925e6,15660.154453362975,10
2385.0,2.801898140455317e6,15679.046434981094,10
2388.0,2.8017987288504387e6,15679.332843124954,10
2397.0,2.801797739963156e6,15678.89339900738,10
2406.0,2.80176185184982e6,15659.24121629429,10
2418.0,2.8012146506419736e6,15679.138194785908,10
2425.0,2.801145314590887e6,15678.738454702412,10
2438.0,2.8011397187875425e6,15674.19112794323,10
2450.0,2.801057723140682e6,15634.668785396232,10
2452.0,2.8010521119295205e6,15634.791213083616,10
2472.0,2.801011095181276e6,15637.184260678896,10
2474.0,2.801002270957299e6,15637.670239507079,10
2477.0,2.800972542979761e6,15650.215825557674,10
2483.0,2.8008748035997343e6,15650.468756898475,10
2518.0,2.8008614683603896e6,15655.40623451031,10
2530.0,2.8008400600255765e6,15655.798136088717,10
2533.0,2.8007957643201e6,15657.280273997836,10
2565.0,2.800737693499469e6,15655.467138848859,10
2567.0,2.800685020165421e6,15650.260133719721,10
2575.0,2.800685010877884e6,15650.260302338724,10
2586.0,2.800504013183133e6,15650.41552628993,10
2594.0,2.8002379665294453e6,15650.505969028356,10
2595.0,2.800218815945956e6,15649.028879158072,10
2603.0,2.799950355982836e6,15638.562647091734,10
2616.0,2.799853075173733e6,15638.798495055797,10
2635.0,2.799610559301977e6,15633.403311735156,10
2636.0,2.7995952805652553e6,15633.699912926988,10
2647.0,2.7989888706295406e6,15634.680494969472,10
2656.0,2.79882406552966e6,15639.030726601999,10
2659.0,2.798783257476596e6,15639.12669166974,10
2673.0,2.79849244240475e6,15644.852294735954,10
2681.0,2.798461477051205e6,15642.959091373443,10
2686.0,2.7984443766426737e6,15643.69985224113,10
2687.0,2.798416781161626e6,15643.217106713482,10
2688.0,2.7980913126149257e6,15657.789264926769,10
2704.0,2.7977537692527813e6,15656.663914551715,10
2711.0,2.796304044842482e6,15684.917461203897,10
2717.0,2.796224933755998e6,15684.764375323148,10
2726.0,2.796045790072796e6,15694.146941863952,10
2739.0,2.795723595917228e6,15695.201023286252,10
2741.0,2.7952849309762334e6,15705.29521292742,10
2743.0,2.795189311207849e6,15704.416300735233,10
2750.0,2.79514371989981e6,15704.966800263923,10
2756.0,2.7945647767259185e6,15701.909197112409,10
2757.0,2.7944114260305013e6,15705.658056546114,10
2759.0,2.794193232798603e6,15707.91901131572,10
2760.0,2.794079400919741e6,15698.818749425274,10
2783.0,2.794021294761862e6,15697.68938389828,10
2795.0,2.793639758451743e6,15705.142218783794,10
2800.0,2.7935891442333637e6,15707.064949083922,10
2812.0,2.793564808939297e6,15707.96786786413,10
2813.0,2.7934606712212074e6,15695.588545775076,10
2820.0,2.793366348894376e6,15695.607251456266,10
2826.0,2.793177907447509e6,15690.804183919488,10
2836.0,2.7929436696072672e6,15693.88277650922,10
2846.0,2.792816885540898e6,15702.899319949118,10
2850.0,2.792815187377398e6,15703.002558978618,10
2865.0,2.7928027853600364e6,15698.814750611262,10
2868.0,2.792578143838483e6,15698.976891792405,10
2884.0,2.7918362641964536e6,15698.667716174527,10
2889.0,2.7917618300442207e6,15698.9534324732,10
2892.0,2.791428936059289e6,15703.294857786503,10
2895.0,2.7910618067171257e6,15703.982270892084,10
2897.0,2.791060873577779e6,15706.471780476713,10
2907.0,2.79078637610636e6,15706.775943121469,10
2925.0,2.7905479560972666e6,15704.065446503722,10
2928.0,2.790458306225555e6,15704.39228136279,10
2933.0,2.790340393806101e6,15704.400894681976,10
2939.0,2.7903117657153746e6,15706.633673910788,10
2946.0,2.7902998930452773e6,15709.136128733004,10
2959.0,2.7901054812315535e6,15710.066186875261,10
2962.0,2.78961342407233e6,15726.087805175222,10
2963.0,2.789562726557051e6,15731.92112129748,10
2966.0,2.789555070005606e6,15731.672930076471,10
2981.0,2.7894466985896816e6,15730.373691349061,10
2990.0,2.789393773995136e6,15731.345242932764,10
3004.0,2.789289543893532e6,15729.982199629285,10
3011.0,2.7892016787057896e6,15729.978482612878,10
3029.0,2.7889019427395803e6,15735.919814540941,10
3038.0,2.788890094879073e6,15738.041805664328,10
3041.0,2.788791804722532e6,15741.449089548358,10
3043.0,2.788767160810752e6,15739.268998969696,10
3053.0,2.788745252964654e6,15739.943738778155,10
3069.0,2.788609929342338e6,15736.180393038241,10
3071.0,2.7885587674587993e6,15733.434771797843,10
3074.0,2.7885070641018306e6,15731.164384718906,10
3077.0,2.7881998045353303e6,15742.676775277234,10
3081.0,2.7881454780032085e6,15745.862220196466,10
3082.0,2.7880928365345057e6,15745.122664938983,10
3086.0,2.7880897275895257e6,15745.172412618535,10
3088.0,2.7880688955761883e6,15744.624867139657,10
3096.0,2.7880161900527556e6,15744.395311284243,10
3110.0,2.787922641372341e6,15741.692341585984,10
3113.0,2.787831516784429e6,15742.681600865419,10
3118.0,2.787721630244082e6,15744.854491786522,10
3120.0,2.787622720008153e6,15747.434279852087,10
3123.0,2.7875508731589867e6,15747.06578054895,10
3125.0,2.7875403994002645e6,15705.725048387243,10
3142.0,2.787369072993441e6,15706.752680438047,10
3155.0,2.787035245249648e6,15694.673350318091,10
3161.0,2.786987416865298e6,15695.949538406097,10
3176.0,2.786642835454424e6,15699.973066819653,10
3179.0,2.786547087704796e6,15699.371105081853,10
3189.0,2.7862967110462287e6,15699.728891574781,10
3206.0,2.7859159900744194e6,15710.36117886774,10
3211.0,2.7858277912024036e6,15713.85862830094,10
3221.0,2.7858026521027777e6,15712.628502700003,10
3222.0,2.7856596175062493e6,15711.98027449385,10
3226.0,2.785562749324772e6,15714.175171781322,10
3231.0,2.7855362350755357e6,15712.918056470464,10
3237.0,2.785532054361082e6,15712.981186623418,10
3239.0,2.7854152824504715e6,15697.616983007165,10
3250.0,2.7853180016852017e6,15697.582348224707,10
3257.0,2.7852787171463477e6,15701.947159762121,10
3266.0,2.7852375885443334e6,15701.40921779576,10
3274.0,2.7851576031907615e6,15701.71809410383,10
3275.0,2.785109212719e6,15693.367266954645,10
3277.0,2.7850402350371997e6,15691.632669598752,10
3282.0,2.7850131852674456e6,15668.140620960974,10
3288.0,2.784762671014077e6,15667.408572896078,10
3289.0,2.7847362230837373e6,15666.55954531622,10
3292.0,2.7846378514541364e6,15664.232931715844,10
3294.0,2.784579077996785e6,15663.901483589978,10
3302.0,2.784289285213827e6,15663.608697053152,10
3314.0,2.7842379613451757e6,15661.565504752702,10
3343.0,2.7842262093675314e6,15661.970290489067,10
3352.0,2.7842174645697386e6,15655.675834138543,10
3359.0,2.784199035110108e6,15656.744220444813,10
3366.0,2.7836580838995506e6,15668.233377530929,10
3376.0,2.7835933921029205e6,15670.744715035446,10
3393.0,2.783395758337305e6,15670.251640496219,10
3395.0,2.783361310050224e6,15667.285636998913,10
3407.0,2.7829608111587013e6,15661.325815683012,10
3418.0,2.7828870420807293e6,15661.82042219706,10
3422.0,2.782880270166624e6,15658.86921544893,10
3429.0,2.7828691362396562e6,15658.251818468572,10
3430.0,2.7827580942525817e6,15658.298292263487,10
3441.0,2.7827282334497822e6,15663.21003362423,10
3448.0,2.7825122644611965e6,15667.74100506384,10
3456.0,2.7823595759053132e6,15669.756485359903,10
3477.0,2.7821789582205177e6,15676.556583380618,10
3509.0,2.782106964698295e6,15676.193637636094,10
3531.0,2.7821041233010236e6,15676.499802464174,10
3542.0,2.7820597254134277e6,15676.232645675318,10
3544.0,2.7819035931208995e6,15683.088031098514,10
3556.0,2.781897573669183e6,15683.182303002104,10
3588.0,2.7818234593628068e6,15685.762279735485,10
3605.0,2.781636897163439e6,15688.749344264084,10
3610.0,2.7815509140596306e6,15690.357181965253,10
3612.0,2.781537219257255e6,15687.783104141094,10
3613.0,2.781496713457981e6,15685.806289112323,10
3631.0,2.7803199679375635e6,15704.967460625663,10
3669.0,2.7802884307396985e6,15689.340772412592,10
3670.0,2.7802681430093767e6,15686.650818614838,10
3726.0,2.779338467384252e6,15686.276803038403,10
3730.0,2.7792603161873263e6,15685.5454914828,10
3745.0,2.7792603131158147e6,15685.5454914828,10
3753.0,2.7792176196035994e6,15685.91285254737,10
3761.0,2.7791072535047466e6,15689.483950207301,10
3776.0,2.7789621150595527e6,15696.891480644554,10
3791.0,2.7784435461155e6,15708.06269421546,10
3811.0,2.7783140292209713e6,15710.278976688463,10
3818.0,2.778152456781903e6,15711.50404888438,10
3837.0,2.777983271801521e6,15713.317298558186,10
3872.0,2.777947275355915e6,15714.894303526857,10
3876.0,2.7779386312175104e6,15714.770158310677,10
3903.0,2.7777914321723497e6,15717.01932572979,10
3931.0,2.777785226450394e6,15712.041175000582,10
3961.0,2.7776902976772757e6,15707.618007406452,10
3963.0,2.7775119291128637e6,15709.264709380403,10
3965.0,2.7774857556059672e6,15709.794552988029,10
3996.0,2.7774152164570387e6,15708.104933249455,10
4005.0,2.777288571671435e6,15731.571001378155,10
4006.0,2.7772015550778974e6,15731.32815646844,10
4024.0,2.777175265173728e6,15731.925010621379,10
4031.0,2.776618400401146e6,15748.215107399737,10
4044.0,2.776394776833606e6,15745.405853284316,10
4050.0,2.7763661953418953e6,15747.527803070387,10
4056.0,2.7763603437389424e6,15747.631455864723,10
4061.0,2.7762226238276046e6,15746.45218684685,10
4071.0,2.776141448608218e6,15742.091139960565,10
4083.0,2.77607341563516e6,15741.81112524134,10
4122.0,2.7760734119965592e6,15741.8112369268,10
4128.0,2.775981088127291e6,15742.954374004552,10
4138.0,2.7758821330615887e6,15743.841043076356,10
4201.0,2.775681354275808e6,15753.021787615584,10
4227.0,2.775153107417767e6,15768.741213576455,10
4263.0,2.775145019973685e6,15766.338057424513,10
4276.0,2.775059533723946e6,15766.292606681067,10
4284.0,2.7750590763723245e6,15766.303297756585,10
4290.0,2.7750334036796684e6,15768.718926134086,10
4404.0,2.7745087074999562e6,15748.220412175226,10
4441.0,2.774295870881648e6,15754.657980326938,10
4497.0,2.773340056431373e6,15808.981897778605,10
4518.0,2.7733280426408164e6,15808.203784631361,10
4621.0,2.7723730957444226e6,15799.324757720617,10
4629.0,2.772309775524522e6,15774.20581824489,10
4656.0,2.77226173666511e6,15773.98067382498,10
4728.0,2.7722097428216385e6,15779.00390866622,10
4731.0,2.772131526087095e6,15781.841900144314,10
4789.0,2.7720054747806555e6,15779.812596394742,10
4888.0,2.771985673165242e6,15801.900967361737,10
4993.0,2.7717339116928396e6,15801.0649916939,10
5032.0,2.771680190769398e6,15802.238398965603,10
5153.0,2.771171073937874e6,15817.449248865814,10
5176.0,2.7710848535318202e6,15818.112943140464,10
5218.0,2.7710021755861724e6,15816.762336309792,10
5257.0,2.7709683701707176e6,15814.280554268471,10
5265.0,2.7709049156760955e6,15814.472818540065,10
5275.0,2.7706531770806783e6,15819.330725045598,10
5302.0,2.77063381508658e6,15819.731479449943,10
5324.0,2.770565227157702e6,15819.329568595724,10
5339.0,2.770549728155299e6,15819.632902315265,10
5375.0,2.770543533218293e6,15824.367074309013,10
5385.0,2.7688507975797853e6,15894.1696991437,10
5410.0,2.768826064854318e6,15895.755458772252,10
5422.0,2.768748414476412e6,15890.990293191386,10
5437.0,2.768576020998248e6,15884.609155209904,10
5451.0,2.7685490224233414e6,15883.363578036437,10
5510.0,2.768499588639839e6,15885.223451118092,10
5514.0,2.768494409773903e6,15885.72335230023,10
5521.0,2.7684206672603292e6,15886.093852586127,10
5548.0,2.7681974910038025e6,15925.68056234993,10
5553.0,2.768159526482899e6,15925.070781594928,10
5577.0,2.7680884734062944e6,15948.888870819364,10
5624.0,2.768048925563574e6,15944.775000741423,10
5636.0,2.7679625074407514e6,15944.804820084499,10
5658.0,2.767668815960155e6,15942.38177796771,10
5675.0,2.7676424047486624e6,15942.863410347776,10
5721.0,2.7676014046421023e6,15943.591774754255,10
5784.0,2.767584583487059e6,15942.78848693349,10
5787.0,2.7673082132876893e6,15942.258246648367,10
5803.0,2.7671454897769475e6,15954.347672973487,10
5866.0,2.7669226978406697e6,15951.572468084225,10
5898.0,2.766783616179605e6,15952.229556559623,10
5913.0,2.766416750319497e6,15950.37469703233,10
6005.0,2.764920570381175e6,15983.50490458294,10
6006.0,2.76478359262076e6,15951.915044408877,10
6029.0,2.764609303761996e6,15926.805402733566,10
6052.0,2.7644877039485807e6,15928.829661151423,10
6061.0,2.764214877823782e6,15931.637770462467,10
6063.0,2.764125592861827e6,15931.339465914945,10
6078.0,2.7641255653929515e6,15931.343481816768,10
6127.0,2.7640957675120444e6,15929.121757611629,10
6137.0,2.7639812888698177e6,15929.346981681669,10
6145.0,2.763587696082781e6,15949.481381763148,10
6154.0,2.7635805514631467e6,15948.692122231343,10
6179.0,2.7634117359356284e6,15945.503590562133,10
6201.0,2.763408632992699e6,15945.758692441907,10
6206.0,2.763323236813699e6,15946.301181228217,10
6227.0,2.7633048171434966e6,15946.125295241747,10
6233.0,2.763303084226755e6,15945.972152907541,10
6278.0,2.763155651076138e6,15922.06208673428,10
6313.0,2.763012344219758e6,15953.561519636889,10
6352.0,2.763008202767859e6,15951.824839457124,10
6368.0,2.7629885485533057e6,15957.970067065957,10
6378.0,2.762967787873065e6,15959.036092056971,10
6383.0,2.7628699034877415e6,15957.968350361358,10
6392.0,2.7628073881885344e6,15960.496028337357,10
6405.0,2.7627325212688493e6,15964.503260857338,10
6414.0,2.7626294377409695e6,15963.740146924116,10
6424.0,2.762612159704347e6,15964.942130557227,10
6477.0,2.7625481657101745e6,15963.682523855512,10
6480.0,2.762518504150345e6,15963.971595810628,10
6487.0,2.7623441805774583e6,15975.943219825267,10
6499.0,2.762310448554422e6,15979.664291499768,10
6517.0,2.7623022575727757e6,15935.021705836483,10
6527.0,2.7622783271845942e6,15940.649502178727,10
6538.0,2.7622541097625047e6,15944.818752977479,10
6540.0,2.7621755022751233e6,15941.77270068866,10
6545.0,2.762061422829038e6,15943.806461939379,10
6553.0,2.7615732665640186e6,15973.156777579436,10
6599.0,2.7615126607741076e6,15973.532031324412,10
6620.0,2.761439891407789e6,15976.299889935171,10
6639.0,2.7613766466257107e6,15976.756367917766,10
6667.0,2.7612947482741484e6,15978.9678365396,10
6724.0,2.7612487524221493e6,15976.891887402104,10
6744.0,2.7612226991273668e6,15976.36411784279,10
6786.0,2.7610358320434e6,15976.006783942716,10
6797.0,2.760969316005049e6,15973.303803956169,10
6853.0,2.7609608559659766e6,15961.736138326058,10
6872.0,2.76095567861054e6,15958.86255473975,10
6982.0,2.7608795184180965e6,15966.820151359821,10
6991.0,2.760829919992329e6,15968.416487352366,10
7065.0,2.7608129517179998e6,15974.183085166422,10
7205.0,2.760792099678835e6,15977.036251934303,10
7211.0,2.7607808343694266e6,15979.176847613833,10
7236.0,2.760778383188135e6,15980.753829935173,10
7242.0,2.7607653948733266e6,15981.75949460283,10
7300.0,2.760757707048291e6,15981.96414369444,10
7338.0,2.7607515867441925e6,15974.046774558878,10
7367.0,2.7607447846901915e6,15976.3761519025,10
7377.0,2.760682963458004e6,15977.309122830975,10
7446.0,2.7605886263671042e6,15971.26400768995,10
7448.0,2.760531908496381e6,15974.566751518263,10
7449.0,2.7599226992394836e6,15985.6485852123,10
7454.0,2.7598367546565216e6,15982.996297100768,10
7497.0,2.7597943755541174e6,15984.76988686158,10
7506.0,2.7596685353443692e6,15989.80824004715,10
7566.0,2.759619477892155e6,15988.410323051005,10
7574.0,2.7595420832937006e6,15979.310885733468,10
7578.0,2.759480586049253e6,15980.474410309971,10
7598.0,2.7594537673903843e6,15976.428065828994,10
7608.0,2.7593866636833763e6,16003.561949088751,10
7661.0,2.759363722035564e6,15999.35603108453,10
7673.0,2.759306809959003e6,15998.659054108042,10
7704.0,2.7592552580941017e6,15997.142174739954,10
7804.0,2.759215046367107e6,15999.160450702044,10
7902.0,2.758970410166067e6,15980.22947116036,10
7987.0,2.75878879169429e6,15984.946428249936,10
8017.0,2.758726708335817e6,16028.136001797859,10
8033.0,2.7586752411190206e6,16029.903138826348,10
8073.0,2.7586401455482775e6,16029.605520783454,10
8173.0,2.7584126280921423e6,16030.845512516757,10
8204.0,2.7582673034831793e6,16015.728411039017,10
8327.0,2.7582631853394145e6,16049.084361301104,10
8358.0,2.7581551019291775e6,16046.391282865787,10
8363.0,2.7580993097647405e6,16046.036705004886,10
8424.0,2.758014151703949e6,16047.58195102083,10
8496.0,2.757971599732417e6,16045.029810100192,10
8515.0,2.7579291699582064e6,16046.10069853472,10
8524.0,2.7579099045079416e6,16035.840654931948,10
8540.0,2.7578296900941543e6,16035.633091248881,10
8637.0,2.7577488606863525e6,16035.418313851445,10
8663.0,2.757728932538337e6,16018.564329463672,10
8698.0,2.757182353479515e6,15998.282124842774,10
8714.0,2.75712779072633e6,15997.05932513978,10
8737.0,2.7571084679986723e6,15994.54441080385,10
8850.0,2.7571062471094574e6,15994.382333738648,10
9024.0,2.7570617331273486e6,15997.806665772348,10
9092.0,2.756928623572323e6,15996.831223082645,10
9209.0,2.7568593441524226e6,16007.32010284744,10
9413.0,2.7568453424488e6,16008.92647001433,10
9418.0,2.756816212138488e6,16005.487371142557,10
9500.0,2.755783944652317e6,16028.851451259496,10
9732.0,2.755763173125095e6,16047.048222073447,10
9978.0,2.7550458271193714e6,16102.688331097272,10
10048.0,2.7549610898213284e6,16105.059786127076,10
10063.0,2.7549473533250624e6,16103.660274570599,10
10114.0,2.7549440698625273e6,16104.509842284408,10
10231.0,2.754822440394008e6,16116.751678885194,10
10287.0,2.7548028967870376e6,16115.133555194776,10
10377.0,2.7547709940331825e6,16116.284332781925,10
10395.0,2.7546314341066787e6,16123.747533406673,10
10436.0,2.753937075762731e6,16169.23684329266,10
10451.0,2.7535045831197025e6,16191.58731398076,10
10453.0,2.7534474419770376e6,16190.668605407525,10
10456.0,2.7527737884950847e6,16209.606196092343,10
10478.0,2.752534439227982e6,16210.524685899296,10
10498.0,2.752214976311014e6,16172.189302632683,10
10513.0,2.7519539357198514e6,16171.51671076127,10
10567.0,2.751900072928535e6,16172.329103249427,10
10580.0,2.7508965397868445e6,16173.69378946008,10
10585.0,2.750874864370637e6,16146.389623384097,10
10587.0,2.750874836400038e6,16146.390408583271,10
10759.0,2.7508623566223495e6,16116.974321797927,10
10783.0,2.750850012121389e6,16129.321376990736,10


==> traj_sub40p0_initdefault_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.1628936687657917e6,3589.5648248689486
1,1,21.654,2.9964870729441456e6,10388.24368478156
2,1,41.515,2.9110388644817295e6,14685.504022568506
3,1,65.029,2.8867473621053034e6,15849.170374895333
8,1,173.547,2.8775390138218375e6,16491.277986585585
10,1,217.061,2.858672985545967e6,17044.85740166489
11,1,236.67,2.8584615578939253e6,17073.679700821966
18,1,377.18,2.85637527451321e6,17081.19545587807
19,1,395.063,2.856259392154649e6,17082.11379756572
21,1,433.044,2.851243700745776e6,17441.55289694249
23,1,469.585,2.8468857988298563e6,17294.916552785893
25,1,505.223,2.8456344361284804e6,17115.885087102466
28,1,558.575,2.8447535279864636e6,17114.9325268043
30,1,592.895,2.8396056381369573e6,16491.99272232711
31,1,610.612,2.836889207835862e6,16490.228452446416
36,1,691.523,2.8351724537412776e6,16491.087744299584
37,1,708.113,2.8180349831041787e6,16119.164752365607
41,1,771.063,2.8164375012642e6,16117.184805914936
45,1,829.285,2.81507864492145e6,15949.100444643496
46,1,844.472,2.8147858581333696e6,15992.06786747763
48,1,872.641,2.814518879548787e6,16032.414921287149
51,1,915.713,2.814409186784437e6,15983.253325464862
52,1,931.297,2.8124745215625204e6,15988.713301211363
97,1,1575.778,2.8122014369384535e6,15746.83024865407
99,1,1601.949,2.8109136741119362e6,15765.966166400467
100,1,1615.903,2.810742000932035e6,15582.937133320056
104,1,1667.71,2.8091714055726137e6,15569.331089889674
117,1,1846.699,2.80916581461119e6,15569.440080378901
118,1,1859.307,2.807800765025461e6,15523.529206290616
127,1,1980.145,2.807772642915137e6,15457.133467060654
139,1,2133.409,2.8076003183437195e6,15403.323060929873
145,1,2182.578,2.80756179429853e6,15402.957199476601
157,1,2268.215,2.8052870342158917e6,15405.112171664427
162,1,2301.207,2.8051345001587793e6,15403.84172351868
174,1,2381.411,2.7963848002238614e6,15492.660837191544
187,1,2471.752,2.7959746327414126e6,15516.591313144321
210,1,2635.15,2.7935494740238544e6,15462.639479937898
218,1,2688.156,2.7902947885568496e6,15608.36106207075
239,1,2795.211,2.787330573423067e6,15647.805221613293
252,1,2826.442,2.7854461589544015e6,15599.774546245533
266,1,2864.674,2.785322138780786e6,15557.896462571973
274,1,2883.983,2.7779033423604933e6,15554.804706393174
278,1,2894.742,2.7742320489388653e6,15561.678837448968
279,1,2897.113,2.7742227175453976e6,15586.573933295269
289,1,2925.341,2.7723665642736424e6,15561.728083502636
306,1,2966.144,2.7722899987591864e6,15559.246171292558
312,1,2981.405,2.7714023505572844e6,15549.809472944584
342,1,3069.496,2.770272414773958e6,15547.323474280662
344,1,3074.393,2.7701245545057952e6,15526.281419496081
347,1,3081.576,2.7695981398187634e6,15518.885866921259
358,1,3109.572,2.7686626530146264e6,15491.856169938666
385,1,3178.723,2.767705175518346e6,15485.836552560673
420,1,3274.345,2.766905321982625e6,15488.925315641412
446,1,3342.808,2.766787802206182e6,15492.973173005079
452,1,3358.598,2.7666035076098796e6,15503.657036067783
480,1,3428.642,2.7664921683402043e6,15497.483066264214
499,1,3477.254,2.764685991492247e6,15565.484046471334
521,1,3531.214,2.764657577519534e6,15568.54569475213
626,1,3817.975,2.7630418531288463e6,15580.796416711268
646,1,3871.553,2.7626818886727896e6,15596.566466397986
648,1,3876.028,2.7625954472887423e6,15595.32501423619
725,1,4071.223,2.761783695094878e6,15551.714545373352
874,1,4496.721,2.752225550592128e6,16094.953719890007
1262,1,6552.941,2.7473439879419375e6,16388.456876290584


==> traj_sub40p0_initdefault_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.1628936687657908e6,3589.564824868946
1,10,21.204,2.9968461107891025e6,10366.94576730117
2,10,41.516,2.9302835096323057e6,14260.80409891714
3,10,66.322,2.889390104860723e6,16295.376170064017
5,10,114.985,2.8884562905333433e6,17200.674049784124
6,10,137.668,2.880073985172522e6,17393.03512882217
10,10,228.276,2.877672991488481e6,17376.102622917635
16,10,354.409,2.8739087206966705e6,17325.09418004595
24,10,499.817,2.8731587334471e6,17185.541608826483
25,10,517.919,2.87146089199439e6,17184.347987095392
26,10,535.986,2.871021883809613e6,17338.87393678564
30,10,610.248,2.8684259606462913e6,17338.304646573783
31,10,627.3,2.8669197980707316e6,17216.488006870168
36,10,723.724,2.866377756026745e6,17024.629455064376
39,10,778.711,2.8609172737320634e6,17193.081634412683
40,10,795.343,2.860248595912571e6,17217.853906561435
41,10,810.267,2.856872767884084e6,16781.054049845086
44,10,855.754,2.852680659718799e6,16797.11342308916
48,10,917.408,2.8434647882710677e6,16764.915237889643
49,10,931.18,2.8425080166961467e6,16705.67144184382
54,10,1003.98,2.829873441335024e6,17001.05080058376
59,10,1074.279,2.827180459888337e6,16996.052835074664
61,10,1098.882,2.8245449001240428e6,16995.996122446548
68,10,1188.788,2.8203842966986997e6,17033.708992588156
70,10,1216.09,2.820303632385117e6,17035.3690833519
72,10,1234.688,2.8173381853681374e6,17046.872950709792
74,10,1252.821,2.8160329984438587e6,17048.958166404154
77,10,1281.764,2.8133511519375006e6,17043.71192212589
78,10,1286.231,2.810959425729156e6,16956.28521174259
87,10,1338.637,2.8057048745111027e6,16387.814160132093
118,10,1459.615,2.8057047425293745e6,16387.816552148295
133,10,1532.181,2.8041023108118484e6,16368.182712857828
140,10,1550.965,2.802158445262248e6,16201.788549421251
152,10,1593.622,2.797689887757961e6,15665.629425574396
157,10,1605.338,2.7973804691219656e6,15632.590362773082
170,10,1637.337,2.7965306767190406e6,15632.21074921557
175,10,1664.282,2.795731958467772e6,15632.654596291426
181,10,1678.44,2.7923374414124684e6,15644.045288229827
193,10,1711.619,2.792041298297182e6,15617.185786322856
211,10,1755.773,2.7899892583533153e6,15679.275453776805
240,10,1829.991,2.789646712718892e6,15674.210530456718
283,10,1942.541,2.787319458529908e6,15369.828955965508
380,10,2252.048,2.7871968585982174e6,15360.550916588922
402,10,2316.157,2.786829643211426e6,15362.752423379035
406,10,2324.85,2.786070545348524e6,15407.578831537145
412,10,2339.449,2.7850615257809977e6,15445.89912326491
418,10,2352.101,2.7842765274561457e6,15384.851454540601
422,10,2360.522,2.7829672300123246e6,15397.095787326263
434,10,2387.848,2.7819731139635406e6,15399.959868764863
498,10,2529.614,2.781759030615413e6,15403.878884548918
514,10,2565.137,2.7811783224091055e6,15385.747533059155
515,10,2567.255,2.7806515890686223e6,15333.677481767769
528,10,2595.218,2.7804600832337267e6,15318.906583064945
1029,10,4788.947,2.7791995701693306e6,15298.613545569222
1199,10,6227.192,2.7790153734673066e6,15296.854685704524
1229,10,6405.112,2.778266704270453e6,15336.927010904321
1245,10,6498.881,2.777929384040083e6,15374.13772764934
1295,10,6796.829,2.7772642236565733e6,15347.107927783858
1325,10,6990.763,2.7767682393989014e6,15363.071287709325
1374,10,7299.61,2.7766913611485427e6,15365.117778625417
1380,10,7338.2,2.7766301581075615e6,15285.944087269809
1478,10,7986.828,2.7748139733897904e6,15333.113658165552
1485,10,8032.637,2.7742993012218243e6,15350.785028450444
1547,10,8423.973,2.773447720613911e6,15366.237488609895
1561,10,8514.748,2.7730234228718015e6,15376.946372955175
1565,10,8540.474,2.7722212787339306e6,15374.870736124496
1580,10,8637.29,2.7714129846559144e6,15372.722962150145
1613,10,8850.083,2.771390775763765e6,15371.102191498137
1699,10,9413.25,2.7712507587275356e6,15387.165863167014


==> traj_sub40p0_initdefault_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.162893668765802e6,3589.5648248689386
1,2,21.151,3.020571117871898e6,9533.495120963713
2,2,42.256,2.924641776218566e6,14514.771053822893
4,2,90.139,2.917952600686431e6,17488.99470852098
6,2,129.366,2.9176782245902326e6,17813.395315874826
10,2,210.15,2.915959734853147e6,17857.95931581837
11,2,228.647,2.9124399776854767e6,17857.955718615536
13,2,263.289,2.909085227800905e6,17851.153423584026
19,2,378.914,2.908595653046184e6,17891.712601922503
20,2,395.493,2.906200638333698e6,17901.785833717964
21,2,413.27,2.905703847760509e6,17914.582165683496
22,2,429.708,2.903567357117799e6,17903.104796715383
24,2,465.162,2.8978620683775377e6,18088.727532513334
28,2,534.941,2.894876456817831e6,17837.883433033403
29,2,550.597,2.8921561917616273e6,17845.60779470886
31,2,582.703,2.8909139962044684e6,17706.070646260727
32,2,598.477,2.890033996889429e6,17706.074646457557
33,2,612.996,2.889372331718794e6,17720.47823573665
34,2,628.081,2.886732200754524e6,17720.479090188473
37,2,668.345,2.886590003363464e6,17737.64608829616
40,2,711.117,2.8730048773190603e6,17548.357006350805
42,2,740.406,2.8703871002032664e6,17521.088181554936
44,2,769.079,2.861873935382521e6,17092.25523185254
47,2,785.477,2.859233438711605e6,17092.27859903863
48,2,788.51,2.857383775472871e6,17043.50892466717
51,2,801.308,2.8567501429527877e6,16577.15913645974
58,2,829.852,2.8567483880456397e6,16577.187185025716
63,2,858.814,2.8545517257373654e6,16372.305827949045
64,2,863.668,2.8542654265093813e6,16377.583828396177
67,2,886.116,2.8523516481666905e6,16147.796954283225
71,2,908.478,2.851046574489878e6,16174.301290659323
75,2,922.606,2.8493572916660313e6,16173.020246813861
79,2,932.76,2.8491027507851254e6,16031.521348851971
90,2,969.967,2.846806165927655e6,15703.103098007774
102,2,1017.863,2.843799962388186e6,15136.298777443717
111,2,1057.839,2.8418484412305327e6,15243.347419046318
112,2,1067.912,2.8394290527988346e6,15039.167410538137
123,2,1167.468,2.839194819834697e6,14978.083154923237
126,2,1197.524,2.8385566660367204e6,15122.616244747658
134,2,1265.103,2.838212014794085e6,14979.591040023144
144,2,1325.069,2.829625963096425e6,15414.145218186968
222,2,1688.372,2.829177820166026e6,15192.865395273964
304,2,1921.002,2.8220687862661406e6,15530.0662391866
307,2,1929.328,2.8198738219322315e6,15411.729204147416
328,2,2042.764,2.8187291931379093e6,15742.303015512489
365,2,2301.978,2.814312845843633e6,16067.561275816135
386,2,2477.204,2.814015566068249e6,16193.017136322102
399,2,2602.558,2.81133096643705e6,16088.354815658711
401,2,2616.329,2.8103581583460215e6,16090.713295299356
404,2,2647.265,2.804294058988873e6,16100.519115724199
414,2,2759.223,2.8021121266698875e6,16123.128663420286
420,2,2812.763,2.8010707494889954e6,15999.335442529718
465,2,3237.378,2.801028942344459e6,15999.966744059248
485,2,3421.825,2.8009612232034085e6,15970.454676577952
495,2,3508.503,2.8002412879811823e6,15966.82521913274
507,2,3609.771,2.7993814569430975e6,15982.903596144424
524,2,3752.582,2.798954521820941e6,15986.577206790147
525,2,3760.856,2.7978508608324192e6,16022.288183389424
559,2,4050.219,2.797565045915315e6,16043.507681250136
589,2,4283.71,2.7975604723990997e6,16043.614592005337
618,2,4517.556,2.797440334493535e6,16035.833460532906
637,2,4656.491,2.796959945899411e6,16033.5820163338
762,2,5658.432,2.7940230310934475e6,16009.351595165923
854,2,5897.961,2.7926322144827982e6,16015.922479919895
913,2,6052.434,2.791416216348646e6,16036.165064098459
916,2,6060.86,2.788687955100662e6,16064.246157208907
917,2,6063.155,2.7877951054811105e6,16061.263111733708
923,2,6077.765,2.7877948307923516e6,16061.303270751918
942,2,6126.68,2.7874968519832822e6,16039.08602870052
946,2,6136.984,2.7863520655610124e6,16041.33826940091
962,2,6179.2,2.7846639102858277e6,16009.452952708816
972,2,6205.96,2.7838099484958285e6,16014.877840571911
1037,2,6378.488,2.7836023416934256e6,16025.53809048207
1054,2,6423.619,2.7834295613271995e6,16037.557926813175
1090,2,6516.586,2.7833476515107444e6,15591.132070180336
1433,2,7661.001,2.783118235032623e6,15549.072890138103
1444,2,7704.013,2.7826027163836174e6,15533.904096457249
1485,2,7804.396,2.7822005991136683e6,15554.086856078115
1593,2,8073.328,2.781849643406239e6,15551.110675649168
1632,2,8172.985,2.779574468844884e6,15563.51059298219
1712,2,8362.623,2.779016547200512e6,15559.964814373194
2314,2,10579.895,2.768981215783613e6,15573.611676479719
2316,2,10584.637,2.768764461621535e6,15300.570015719859


==> traj_sub40p0_initdefault_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.1628936687657926e6,3589.5648248689427
1,3,22.373,2.991500707009054e6,10393.28152344707
2,3,48.508,2.946049817062361e6,15498.434914125206
3,3,73.129,2.93854969439147e6,17672.170406731442
9,3,203.043,2.93194381419479e6,18029.18768633771
11,3,242.001,2.9284460203975495e6,17679.17920323796
12,3,259.996,2.928360893793949e6,17702.03009004726
16,3,340.43,2.9283607757975115e6,17702.033126395618
18,3,379.675,2.9274802622663006e6,17702.04149787541
19,3,399.57,2.925094873538632e6,17809.650376110367
21,3,433.94,2.922454955866093e6,17809.644292729827
23,3,468.482,2.919814955866093e6,17809.644292729827
27,3,541.612,2.905121356446542e6,17715.926177689464
28,3,559.178,2.9051208012684095e6,17715.942520955836
31,3,616.08,2.9018749407519456e6,17723.655036551143
32,3,633.441,2.8987324334952384e6,17729.2089408573
33,3,651.216,2.895247543505677e6,17737.070199971862
34,3,667.724,2.8933268980340296e6,17696.123211366823
36,3,708.702,2.8835640706499843e6,17842.725624950257
39,3,761.089,2.8803660272585126e6,17258.26491480541
40,3,777.767,2.8771100108334487e6,17575.620644499588
41,3,793.106,2.8753498381200237e6,17575.62413305724
44,3,848.136,2.872710182741051e6,17575.61799130023
45,3,862.835,2.870070476748329e6,17575.612458133863
46,3,878.767,2.8669684268876705e6,17578.204847081666
47,3,892.663,2.865208309602893e6,17578.205479875236
48,3,907.781,2.8643449836795256e6,17576.56960567295
49,3,921.711,2.8625856935796905e6,17576.543480358385
51,3,952.344,2.856692132056442e6,17557.39430749552
54,3,994.024,2.853414092609111e6,17469.472350303527
55,3,1006.193,2.8527955999189094e6,16989.967959829773
56,3,1019.822,2.8484029027378894e6,16747.53955866356
61,3,1085.19,2.844882982797203e6,16747.537373590585
64,3,1121.09,2.8424364145888733e6,16718.75852586033
65,3,1132.128,2.8415506533821383e6,16547.103212320846
66,3,1144.077,2.8389271469380576e6,16545.448998526022
72,3,1211.895,2.836316898633993e6,16542.208336625306
73,3,1218.548,2.8349954651786676e6,16534.900397482947
77,3,1245.883,2.831273800976457e6,16460.57217322183
90,3,1340.562,2.830003103969224e6,16355.580655311453
134,3,1490.512,2.829236258480659e6,16238.72095541401
207,3,1719.635,2.82593216830133e6,15871.561632865974
221,3,1753.012,2.825915245702967e6,15881.859687959834
248,3,1816.063,2.8259151256169025e6,15881.862036989027
273,3,1874.517,2.8250864431031523e6,15902.29480828629
359,3,2095.378,2.8238498440763876e6,15845.962179460506
365,3,2109.551,2.814406846803299e6,15842.408886649042
378,3,2139.615,2.814126966598637e6,15861.941516145393
385,3,2159.096,2.8054936823553215e6,15860.327145931637
406,3,2209.727,2.800681976246922e6,16118.899461157922
442,3,2384.637,2.7976963818708416e6,16307.819277339098
482,3,2710.602,2.7831991377678495e6,16590.354743860953
485,3,2725.924,2.7814077009358318e6,16684.180409268974
488,3,2750.159,2.780951787855434e6,16689.685404555876
490,3,2757.489,2.7794182809012597e6,16727.173998892926
509,3,2820.103,2.778475057632943e6,16727.361055704834
520,3,2850.208,2.778458075997946e6,16728.393445999824
538,3,2907.485,2.7757131012837533e6,16731.435072447366
545,3,2925.275,2.775185054464576e6,16729.175956062536
546,3,2927.664,2.774288555747462e6,16732.44430465322
560,3,2962.264,2.769367984155222e6,16892.660487652814
567,3,2980.765,2.7693650537184267e6,16892.7550035137
576,3,3004.178,2.768322752702381e6,16879.124570478885
579,3,3011.45,2.7674441008249605e6,16879.087400314824
588,3,3040.896,2.7664611992595512e6,16913.16023915513
593,3,3052.915,2.7662421207985794e6,16919.907637239718
598,3,3071.433,2.765730501963186e6,16892.45142483572
599,3,3073.951,2.7653613286616635e6,16890.789608830935
602,3,3081.306,2.764818063340452e6,16922.64405802324
608,3,3095.638,2.7642910081061237e6,16920.348499469103
660,3,3239.09,2.7631232890000157e6,16766.706463306564
666,3,3257.136,2.762730443611476e6,16810.35457868072
669,3,3275.443,2.762246538893858e6,16726.84630718884
671,3,3282.095,2.761976041196315e6,16491.925820811066
675,3,3292.294,2.760992324900311e6,16468.65968480727
698,3,3393.212,2.7590159872441553e6,16463.728939415007
784,3,3669.062,2.7587006152655035e6,16307.462057284296
865,3,3903.087,2.7572286248138975e6,16329.953731475438
1264,3,5547.793,2.75499686224863e6,16725.82082911347
1271,3,5576.978,2.754286331482585e6,16964.001721357843
1349,3,6005.071,2.7393245320993615e6,17295.30379686394
1403,3,6313.323,2.737891463535565e6,17610.298125890036
1432,3,6486.662,2.7361482278066976e6,17730.014366036427
1572,3,7902.014,2.7337018657962997e6,17540.704570619604
1884,3,10230.517,2.732485571111111e6,17663.122936627507
1960,3,10452.997,2.731914159684461e6,17653.935850895137
1961,3,10455.679,2.725177624864934e6,17843.31175774335
1969,3,10477.902,2.7227841321939044e6,17852.496655812865
1976,3,10497.502,2.7200951405848637e6,17827.458821626366
1982,3,10513.021,2.7174847346732365e6,17820.732902912263
1998,3,10566.55,2.7169461067600697e6,17828.856827793836
2005,3,10586.648,2.7169458270540796e6,17828.864679785584


==> traj_sub40p0_initdefault_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.1628936687657996e6,3589.564824868943
1,4,21.449,2.992776780316972e6,10359.851188283768
2,4,41.626,2.9234725379205765e6,14383.45196608295
3,4,65.174,2.8883136181683876e6,16313.1394820761
4,4,84.184,2.872392993221268e6,16564.83178407534
5,4,101.896,2.866957658096783e6,16811.449612123488
8,4,161.388,2.849460374689172e6,17443.644158348565
9,4,179.515,2.8490575015062112e6,17482.18958238563
11,4,210.718,2.8448668103312664e6,17325.20989543176
16,4,292.28,2.844270658946219e6,17151.255060462692
20,4,351.862,2.8416301633698847e6,17151.266286854738
22,4,384.436,2.8406163155727144e6,16994.185763662696
24,4,415.117,2.838857180446783e6,16994.16287358129
30,4,504.78,2.8228833479920155e6,16920.84795843567
31,4,520.526,2.821123280624535e6,16920.849016337357
36,4,594.104,2.818346595233878e6,16909.966278281303
38,4,620.877,2.8174670333619877e6,16909.96266385516
40,4,652.536,2.8172425549949305e6,16930.214658986402
41,4,667.982,2.8160974391445564e6,16934.849874474043
51,4,795.381,2.8152401578857275e6,16934.337081614747
52,4,807.726,2.8146333262389167e6,16977.507190077868
53,4,817.81,2.813457530301661e6,16890.45432187787
54,4,830.857,2.811697335984939e6,16890.458078347554
55,4,841.666,2.8108158026542095e6,16890.51946301732
56,4,853.94,2.809795998483829e6,16929.222317241656
60,4,904.191,2.8051360952820824e6,16835.72770276247
63,4,942.697,2.8042573942310824e6,16835.6733552177
64,4,954.311,2.80299830318794e6,16840.841530136797
70,4,1023.452,2.8027087057720153e6,16866.231144851197
72,4,1047.039,2.801995414242273e6,16609.49403178555
75,4,1083.327,2.8003113542895783e6,16617.113457943622
76,4,1094.889,2.7973737482958464e6,16512.558417933215
78,4,1120.119,2.797373526300613e6,16512.562726051117
79,4,1131.985,2.796493705767981e6,16512.5595218306
80,4,1136.91,2.7964899294875776e6,16500.034913063115
98,4,1270.189,2.7919159471163712e6,16193.95313551968
142,4,1427.211,2.789752343479554e6,16152.643455131021
159,4,1507.229,2.7888966670638127e6,16151.707843033962
161,4,1519.851,2.786744150768901e6,16289.70626819033
164,4,1542.77,2.781180793996267e6,16259.217288609367
188,4,1737.699,2.7800719115722617e6,15998.102144455774
194,4,1762.73,2.7797139455930702e6,15890.522245086155
293,4,2060.379,2.7796201330788024e6,15892.136863637
351,4,2211.371,2.778804392267762e6,15876.182023229474
360,4,2232.573,2.778292820469739e6,15852.313354448412
363,4,2239.35,2.7770611796865277e6,15871.207786378434
366,4,2246.354,2.775006134625657e6,15838.212570058062
374,4,2265.318,2.774979785238278e6,15826.803678495253
399,4,2332.415,2.7745973718517693e6,15833.79706384917
409,4,2358.742,2.7734263648258587e6,15832.222353078832
420,4,2406.228,2.773067483692501e6,15635.70052594793
470,4,2575.3,2.7730673908171277e6,15635.702212137952
542,4,2740.915,2.7686807414071746e6,15736.644108549635
565,4,2795.442,2.767829593439764e6,15771.72829786225
587,4,2845.87,2.766561752776068e6,15861.893732261238
637,4,2962.913,2.766054777623281e6,15920.226893483814
649,4,2990.325,2.7655255316778305e6,15929.942409320847
685,4,3076.796,2.7624529360128297e6,16045.066314904137
700,4,3112.947,2.761541690133705e6,16054.958907698494
739,4,3205.554,2.7577344804156115e6,16161.281780628102
933,4,3960.533,2.7567851926844316e6,16117.050104686801
944,4,3996.188,2.7560798011951447e6,16100.15390730107
948,4,4005.759,2.7552096352597643e6,16097.725458203915
970,4,4061.374,2.753832436146386e6,16085.932768025186
1001,4,4138.081,2.752842885489361e6,16094.799458743217
1026,4,4200.797,2.750835097631558e6,16186.606904135504
1051,4,4263.4,2.7507542231907346e6,16162.575342616077
1056,4,4275.504,2.7498993606933453e6,16162.12083518163
1276,4,4992.732,2.7473817459693206e6,16153.761078503283
1350,4,5384.559,2.7304543895842484e6,16851.787326850124
1507,4,6153.723,2.7303829433879023e6,16843.89473153207
1522,4,6200.605,2.7303519139586072e6,16846.445750329814
1534,4,6233.165,2.73033458479119e6,16844.914326987746
1578,4,6351.738,2.7302931702721957e6,16827.547525190093
1593,4,6392.205,2.729668017280129e6,16852.824304950092
1601,4,6413.632,2.728637182001332e6,16845.193165617868
1669,4,6599.363,2.72803112410222e6,16848.945703067628
1677,4,6620.07,2.7273034304390363e6,16876.624289175226
1684,4,6639.241,2.726670982618251e6,16881.189069001153
1694,4,6667.431,2.7258519991026283e6,16903.30375521949
1722,4,6743.527,2.725591466154806e6,16898.026059626358
1737,4,6785.854,2.723722795315141e6,16894.452720625595
1762,4,6853.299,2.723638194924418e6,16778.7760643245
1769,4,6872.063,2.723586421370049e6,16750.04022846142
1811,4,6982.262,2.722824819445614e6,16829.616194662136
2095,4,8016.535,2.7222039858608786e6,17261.51193014136
2307,4,9091.611,2.7208728903106293e6,17251.757503244335
2348,4,9209.367,2.720180096111621e6,17356.64630089233
2586,4,10047.576,2.719332723131188e6,17380.360851190388
2591,4,10063.359,2.719195358168531e6,17366.3657356256
2667,4,10287.114,2.7189999220988275e6,17350.184498721384
2699,4,10377.134,2.718680894560271e6,17361.692274592897


==> traj_sub40p0_initdefault_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.1628936687658043e6,3589.564824868944
1,5,20.896,2.99317897457192e6,10367.085374771541
2,5,45.6,2.935501117953421e6,15694.53707677365
3,5,66.33,2.90812563842323e6,16876.850966170467
4,5,85.457,2.905532575443403e6,17178.260615345655
5,5,102.595,2.9053546417409563e6,17200.40024143947
9,5,177.1,2.903836401260322e6,17193.757382076376
13,5,249.371,2.9017883608465213e6,17252.87317848124
14,5,268.58,2.8947594458563235e6,17572.631338202787
18,5,329.385,2.894366013456017e6,17557.397116218835
19,5,336.429,2.8921566012043655e6,17353.075742299523
20,5,354.78,2.8902349391724514e6,17112.464991102876
23,5,405.18,2.8879627228234787e6,17107.91841476107
24,5,412.171,2.8864940539662847e6,17148.783151980417
26,5,435.706,2.8848260516982772e6,17160.328721241855
32,5,514.315,2.883945841018335e6,17160.330887237644
34,5,537.578,2.882017366451419e6,17098.791313837417
35,5,544.992,2.879377385940561e6,17098.79109174557
36,5,558.952,2.878675406095281e6,17079.892271661865
37,5,572.467,2.8775046677145725e6,16880.72809206219
38,5,586.84,2.8766243226145217e6,16880.737275132018
39,5,600.486,2.8763461861259295e6,17004.702623964622
45,5,686.515,2.8715300818462577e6,17147.733658426143
48,5,726.768,2.8701540611840235e6,16655.4614963427
51,5,767.55,2.8697354265428316e6,16639.546619412107
58,5,856.683,2.862926436903458e6,16676.561962789896
61,5,894.566,2.861748528346982e6,16453.42184829329
62,5,907.42,2.8609611780907204e6,16434.702626475737
64,5,923.964,2.8591180208085766e6,16403.84867840396
65,5,926.929,2.8566415213119164e6,16346.076589075734
70,5,947.721,2.8554875096677425e6,15695.28423522973
95,5,1026.118,2.851757129163314e6,15086.74262865487
97,5,1037.247,2.8508749007552317e6,15086.757986467741
135,5,1174.27,2.8451171295814686e6,15198.908076864014
147,5,1225.927,2.8443222858809815e6,14994.584657251475
148,5,1228.117,2.843460370174671e6,14992.777757952656
158,5,1255.674,2.8400075571538294e6,14687.68170096721
165,5,1275.915,2.8399083240217194e6,14677.504590871342
173,5,1305.112,2.8380825396625553e6,14804.063202884738
212,5,1421.441,2.8299612346118945e6,14792.001206570809
252,5,1521.244,2.8296924391078893e6,14930.303284825119
253,5,1525.24,2.8282966355606727e6,14973.14248563054
285,5,1734.033,2.82367602202295e6,15502.206139031996
290,5,1755.409,2.8213823547000745e6,15670.461612622807
303,5,1815.781,2.8212616592465327e6,15429.121169508182
370,5,2120.544,2.820757999069353e6,15645.73869665049
376,5,2153.738,2.8204551504650535e6,15593.709619123378
408,5,2418.122,2.814983138386585e6,15792.679404039563
415,5,2450.342,2.8141631819179817e6,15397.455978569606
421,5,2473.973,2.8140749396782117e6,15402.315766851436
452,5,2659.291,2.8136668591475715e6,15403.27541752884
475,5,2835.674,2.811324480745151e6,15434.061343426132
484,5,2868.154,2.809078065529611e6,15435.682755237593
493,5,2888.504,2.808333724007283e6,15438.53991822434
542,5,3028.879,2.805336364345184e6,15497.953237504978
562,5,3087.737,2.805128044211806e6,15492.4777827162
583,5,3141.618,2.803414780143569e6,15502.754103224253
588,5,3154.608,2.800076502705639e6,15381.960802024678
597,5,3175.579,2.7966306885969006e6,15422.19608616022
603,5,3189.203,2.7941269220112273e6,15425.773951089483
612,5,3211.122,2.7932449332910683e6,15460.748445421475
616,5,3221.13,2.792993542294812e6,15448.447189412114
618,5,3225.984,2.792024860480039e6,15470.396162286854
620,5,3230.986,2.791759717987675e6,15457.82500917827
633,5,3266.253,2.7913484319675327e6,15452.445589514637
637,5,3276.547,2.790658655149533e6,15435.099615955714
647,5,3302.39,2.787760727319954e6,15432.171750587459
673,5,3366.143,2.782351215214377e6,15547.063321448617
685,5,3395.33,2.7820067323435685e6,15517.403286475552
690,5,3407.438,2.7781363499777974e6,15454.676736156163
694,5,3417.924,2.777398659198074e6,15459.622801296631
699,5,3430.023,2.776288239327329e6,15460.087539245753
703,5,3440.979,2.7759896312993295e6,15509.204952853206
706,5,3448.452,2.7738299414134757e6,15554.514667249294
709,5,3455.577,2.7723030558546437e6,15574.669470209941
739,5,3541.708,2.771859076978683e6,15571.997902321375
740,5,3544.341,2.7702977540534004e6,15640.55175655334
757,5,3588.004,2.769556610989642e6,15666.351523887166
766,5,3612.029,2.7694196629658886e6,15640.610745645594
829,5,3775.584,2.767968278513945e6,15714.686050018148
835,5,3790.501,2.762852653277823e6,15866.622379783843
843,5,3811.264,2.7615574843325373e6,15888.785204513912
889,5,3930.599,2.761495427112977e6,15839.003697221817
902,5,3962.502,2.759711741468854e6,15855.470716961323
903,5,3965.05,2.759450006399894e6,15860.76915303757
939,5,4055.515,2.759391490370364e6,15861.805680980924
965,5,4127.84,2.7584682516776836e6,15873.237051758442
1144,5,4727.837,2.7579483132429686e6,15923.46940017084
1145,5,4731.422,2.757166145897535e6,15951.84931495177
1344,5,5257.279,2.7568280917429873e6,15927.031494538545
1403,5,5410.347,2.756580764488309e6,15942.889090824094
1637,5,6144.618,2.7526448366179504e6,16144.233091638906
1842,5,7211.288,2.7525321835238673e6,16165.639048434175
1900,5,7376.537,2.7519139712019907e6,16174.96875771894
1928,5,7445.987,2.7509706002929904e6,16114.517606308695
1929,5,7448.629,2.7448785077240174e6,16225.335943249065
2245,5,8663.069,2.7446792262438666e6,16056.79609937133
2598,5,10113.93,2.7446463916185168e6,16065.291776509406
2714,5,10394.542,2.743250792353479e6,16139.923782756903


==> traj_sub40p0_initdefault_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.1628936687657977e6,3589.564824868945
1,6,20.611,3.0168464825404417e6,9839.212860559634
2,6,39.38,2.9478305967646004e6,14174.267466917878
3,6,64.918,2.93920782850745e6,16630.14117087284
7,6,145.652,2.93873282835047e6,16873.79709322149
20,6,415.876,2.934248415763954e6,16784.153192439248
22,6,458.949,2.932190452070377e6,16819.766478334896
25,6,515.854,2.9171433114050133e6,16985.672459767295
27,6,527.658,2.9145305216814005e6,16979.684791174914
28,6,532.623,2.911341682812624e6,16987.36524429502
31,6,567.738,2.908609885448326e6,16990.007723272665
32,6,572.614,2.9068498667535526e6,16990.007653949528
33,6,588.248,2.9027359363103444e6,16673.029581928327
35,6,620.407,2.9011326837271065e6,16684.49186405925
36,6,636.724,2.899463473262864e6,16718.43857906309
40,6,697.588,2.898347717688933e6,16727.43840849162
41,6,713.321,2.8948276345854886e6,16727.44258918862
43,6,741.239,2.893072383672143e6,16727.051957550866
44,6,756.372,2.888184736180196e6,16374.767551481786
46,6,784.678,2.876494210805866e6,16412.93456372045
47,6,788.684,2.8739493613520768e6,16421.11862837472
48,6,791.613,2.87199845224101e6,16370.10574151954
69,6,856.441,2.866739684451298e6,15757.951485576896
74,6,868.877,2.8655540137481317e6,15511.063294515938
79,6,891.409,2.8591709673669618e6,15353.622260162092
99,6,954.146,2.858324421272677e6,15469.307401535832
111,6,1061.657,2.858208840345174e6,15269.210687110071
119,6,1139.606,2.8555589568229443e6,14828.645752939328
140,6,1293.306,2.847823809679876e6,14816.977669884422
146,6,1342.528,2.8471561353760595e6,14793.336736588768
150,6,1361.954,2.846014940654998e6,14697.066388728123
151,6,1364.224,2.8457175820169835e6,14716.182830347005
154,6,1370.859,2.8451911040750407e6,14675.13897281008
155,6,1373.13,2.845191082109918e6,14675.139584169441
165,6,1411.111,2.8451890116753425e6,14675.219952573316
168,6,1419.582,2.8449852415070143e6,14725.498835555376
178,6,1445.136,2.843298444473752e6,14700.033491345303
181,6,1452.336,2.841976581027454e6,14745.93543642686
186,6,1464.16,2.841247858356002e6,14739.847117261585
189,6,1472.564,2.840775444362202e6,14709.133423952364
194,6,1484.442,2.8407498686650298e6,14680.518103321534
196,6,1489.143,2.8401627568454896e6,14685.18242839206
207,6,1526.288,2.8397228740586876e6,14676.579786909324
249,6,1690.55,2.8396615058728904e6,14679.98024474637
251,6,1703.281,2.8394914449362466e6,14682.326374626795
255,6,1714.228,2.832357085201048e6,14649.022448784028
288,6,1799.523,2.832327264338163e6,14650.042103814638
292,6,1809.804,2.8322122693518475e6,14675.575514131175
360,6,2034.352,2.8314935101002757e6,14672.681036997677
370,6,2073.063,2.8314856330047688e6,14672.964015954201
375,6,2086.088,2.831461746102598e6,14716.060277451503
389,6,2125.88,2.8304356244817954e6,14748.561425780139
392,6,2132.93,2.82841625896227e6,14703.325603921101
414,6,2193.767,2.8276320322304377e6,14712.177546799368
415,6,2196.129,2.826985422112214e6,14778.368155348919
417,6,2200.876,2.8266576251098537e6,14776.720259162828
418,6,2204.555,2.8261209258094905e6,14744.07772416803
426,6,2222.873,2.8257078085540747e6,14760.03012542608
431,6,2235.675,2.8255799094679314e6,14769.434763734613
441,6,2259.681,2.825281226426322e6,14743.21332147374
497,6,2397.334,2.8252713375534923e6,14738.818880298013
508,6,2424.888,2.8245779770426354e6,14734.821479463042
513,6,2438.23,2.824522019009184e6,14689.348211871235
530,6,2483.438,2.82354462520892e6,14691.877525279244
544,6,2518.371,2.8234112728154752e6,14741.252301397568
566,6,2585.582,2.821601295867965e6,14742.804540909616
569,6,2593.686,2.818940829331084e6,14743.708968293902
586,6,2635.76,2.8187880419638674e6,14746.674980212221
594,6,2655.528,2.8171399909650665e6,14790.177296537491
659,6,2811.662,2.8168966380243995e6,14799.206484339564
715,6,2958.575,2.815574336932094e6,14807.876711807592
745,6,3042.577,2.815327897814291e6,14786.075806020972
763,6,3086.492,2.8152968083644896e6,14786.573282816484
777,6,3120.307,2.8143077060052026e6,14812.371163472133
778,6,3122.682,2.8135892375135426e6,14808.686170440747
848,6,3293.811,2.8130015029400266e6,14805.371689182093
881,6,3376.005,2.8123545849737274e6,14830.485064227243
956,6,3556.011,2.8122943904565605e6,14831.427783263127
981,6,3613.384,2.8118893324638195e6,14811.659632975403
1333,6,5153.166,2.8067981641485766e6,14963.768131977511
1636,6,7065.338,2.806628481405286e6,15021.434110118069
1694,6,7205.071,2.8064199610136356e6,15049.965777796877
1707,6,7235.666,2.8063954492007135e6,15065.735601010298
1709,6,7241.52,2.806265566052635e6,15075.792247686857
1846,6,7607.552,2.8055945289825527e6,15347.131080284418
1960,6,8204.205,2.8041412828929275e6,15195.960065507023
1981,6,8327.49,2.8041001014552806e6,15529.519568127893
2013,6,8524.43,2.803907446952633e6,15426.919132100174
2033,6,8697.664,2.7984416563644065e6,15224.09708589117
2110,6,9418.355,2.79815035326129e6,15189.706097173412
2119,6,9499.706,2.7878276783995824e6,15423.346898342797
2232,6,10436.148,2.7808840949601075e6,15878.239997202652
2239,6,10498.359,2.7803784573994684e6,15519.923998723003
2274,6,10759.461,2.7802536596225835e6,15225.763130869593
2277,6,10782.552,2.7801302146129794e6,15349.233682797661


==> traj_sub40p0_initdefault_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.162893668765799e6,3589.5648248689395
1,7,29.444,2.9921501444302644e6,12358.413432177143
2,7,55.493,2.9336475901592877e6,16578.88246006632
50,7,957.607,2.9315998132978305e6,19183.74091990276
53,7,1008.669,2.925938773227892e6,19296.091889290386
54,7,1015.255,2.923298062180251e6,19296.10836047989
56,7,1049.371,2.920727013810802e6,19093.60167529216
59,7,1082.191,2.919847320565761e6,19093.594089773058
61,7,1108.045,2.914875509099281e6,19013.78560445657
62,7,1116.677,2.912236036581851e6,19013.773500065727
63,7,1126.371,2.907836108975318e6,19013.772989646885
68,7,1229.39,2.9069564423550265e6,19013.770967693155
70,7,1266.19,2.9043152939795866e6,19013.79399636717
71,7,1274.014,2.9016759564718558e6,19013.781160814768
73,7,1290.727,2.8999155544619453e6,19013.788636892856
74,7,1299.521,2.897098686804342e6,18934.836359975532
75,7,1318.273,2.897098503862436e6,18934.840216867236
76,7,1322.475,2.895846098513552e6,18494.228820183016
77,7,1326.385,2.891616371092674e6,18488.401309811616
79,7,1353.821,2.8907363056099364e6,18488.37877991025
81,7,1369.112,2.8864784163951334e6,18476.799637295342
83,7,1391.492,2.878911372460054e6,17976.241669043586
84,7,1398.863,2.864299961862623e6,17696.002175852154
87,7,1420.529,2.863419841182296e6,17696.027877419976
90,7,1444.225,2.8616491408942314e6,17702.83357735211
93,7,1481.181,2.860469352346847e6,17706.588846594022
94,7,1492.62,2.857813541810645e6,17706.785627666395
95,7,1500.639,2.8546408587873513e6,17460.13129311205
96,7,1512.948,2.8525978409894872e6,17473.80092091737
97,7,1525.12,2.8508378175749667e6,17473.80288629421
98,7,1535.925,2.8481968873081133e6,17473.830068764633
102,7,1584.059,2.8475447886525616e6,17490.77632857643
104,7,1603.956,2.8463263942567515e6,17494.9334987881
106,7,1625.691,2.8454833133930406e6,17488.896419707704
108,7,1648.05,2.8429994644206297e6,17485.498039722304
111,7,1667.708,2.8413052338752286e6,17448.07935336137
117,7,1684.635,2.840817559334904e6,17448.099557073758
134,7,1743.125,2.8402132476272034e6,17426.8371845935
135,7,1746.858,2.8402130078745587e6,17426.841205751592
155,7,1809.505,2.8402126727561546e6,17426.849916435465
156,7,1813.25,2.8376116373978993e6,17427.73518137161
163,7,1839.858,2.8326060204643696e6,17439.38623115929
164,7,1843.648,2.832138070677365e6,17456.946727371036
167,7,1854.018,2.8297526299948087e6,17305.173099764503
168,7,1856.47,2.8292703241313784e6,17195.891717373135
173,7,1869.418,2.821804792078599e6,17172.41142211887
178,7,1882.824,2.8211866898648567e6,17167.942393776902
193,7,1924.287,2.8206724102636916e6,17132.779630356832
194,7,1926.813,2.8188542043293775e6,16927.949014239133
198,7,1940.324,2.8170948073962913e6,16927.921388542643
210,7,1972.667,2.817094642696447e6,16927.92602861553
212,7,1977.217,2.816659562303394e6,16308.476824046913
221,7,1999.05,2.814643305945272e6,15750.62889266799
352,7,2338.517,2.8095158798512006e6,15577.718260458272
402,7,2451.597,2.809459767739586e6,15578.942537332106
443,7,2533.059,2.8090168106848244e6,15593.76391642331
514,7,2673.437,2.8061086599663575e6,15651.019947085446
517,7,2680.634,2.8057990064309044e6,15632.087913460336
519,7,2687.402,2.8055230516204257e6,15627.260458183833
527,7,2703.657,2.8021476179989846e6,15616.00695443331
533,7,2717.26,2.8013565071341423e6,15614.476095625801
543,7,2739.015,2.7981345655784653e6,15625.016909848799
545,7,2743.385,2.7971783678946276e6,15616.227787926924
551,7,2755.591,2.7913889361557183e6,15585.65175641178
553,7,2760.002,2.7902506173671056e6,15494.64913750732
563,7,2783.366,2.789669555788314e6,15483.355482237386
612,7,2892.034,2.786340615938996e6,15526.769735370408
630,7,2932.629,2.7851614917444545e6,15526.855868562288
633,7,2939.242,2.7848752108371872e6,15549.183660850393
636,7,2945.567,2.784756484136223e6,15574.208209072569
642,7,2958.634,2.7841346670912867e6,15574.838563027122
653,7,2980.891,2.783941531570743e6,15571.188358240102
680,7,3037.767,2.783823052965673e6,15592.408269473968
695,7,3069.002,2.783599752525837e6,15557.260810738764
739,7,3161.398,2.783121468682338e6,15570.02269161886
768,7,3221.976,2.7816911227170536e6,15563.540409557305
781,7,3250.36,2.7807183150643585e6,15563.194061732722
799,7,3288.252,2.7782131725306707e6,15555.87358108377
811,7,3313.774,2.7776999338441566e6,15535.441658079259
829,7,3352.119,2.7776124858662267e6,15472.497094574024
944,7,3604.662,2.7757468638725486e6,15502.36773985999
956,7,3630.868,2.7639794086683746e6,15693.979454993383
974,7,3670.062,2.763776531365153e6,15667.079917015872
1000,7,3726.226,2.7544797751139137e6,15663.339761251516
1009,7,3745.254,2.7544797443987974e6,15663.339761251516
1031,7,3790.989,2.7544096801943947e6,15623.115567194867
1051,7,3837.189,2.752717830390576e6,15641.248063932933
1160,7,4082.841,2.7520375006599957e6,15638.447916740679
1179,7,4122.331,2.7520374642739873e6,15638.449033595292
1254,7,4289.922,2.751780737347426e6,15662.605317370273
1323,7,4440.691,2.7496523711643433e6,15726.980998887395
1485,7,4888.191,2.749454355010207e6,15947.864708557347
1514,7,5032.212,2.748917145775792e6,15959.59878127438
1634,7,6006.056,2.747547368171642e6,15643.700179533764
1638,7,6028.569,2.745804479584001e6,15392.603762780645
2042,7,7453.7,2.7449450337543814e6,15366.080881665339
2060,7,7497.282,2.7445212427303386e6,15383.81677927348
2064,7,7505.708,2.7432628406328578e6,15434.200311129143


==> traj_sub40p0_initdefault_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.1628936687658015e6,3589.5648248689436
1,8,20.997,2.995920566294719e6,10383.132088862882
2,8,41.965,2.9209020743000843e6,14439.764838778163
10,8,208.143,2.905527341121649e6,17719.81493696608
11,8,227.682,2.9002528665344785e6,17947.372478251447
14,8,286.069,2.8941031476056967e6,17826.583773340517
18,8,352.191,2.891160151899467e6,17813.784280156247
22,8,420.589,2.8889233294218783e6,17832.43078582736
23,8,436.296,2.8828917610994205e6,17272.99738091045
25,8,467.317,2.8828264996016496e6,17285.41541887934
26,8,481.489,2.881378847048941e6,17303.003518652564
27,8,496.246,2.8810948084417903e6,17056.646773044147
29,8,525.108,2.88057101986013e6,16873.86794283309
31,8,554.116,2.8796910302967606e6,16873.867598909233
34,8,597.505,2.8747463884152225e6,16428.12859975614
36,8,622.805,2.8727398752107797e6,16434.409122866906
38,8,649.072,2.8720240040865997e6,16489.623853635072
41,8,686.622,2.8702189325080994e6,16261.882599140014
42,8,699.014,2.868459111297008e6,16261.880339260933
44,8,724.292,2.8666996357594943e6,16261.871210955967
45,8,736.975,2.8641043180030407e6,16289.55639212012
50,8,796.092,2.8615196232221057e6,16184.212066258713
56,8,861.303,2.8607444705875525e6,16176.12916960606
58,8,885.448,2.859125411332182e6,15651.209104081605
63,8,944.49,2.857402876505494e6,15645.158394579968
64,8,955.477,2.8549104888600777e6,15641.859805044707
66,8,978.676,2.853283228759511e6,15628.480576941914
68,8,995.493,2.851533512379119e6,15613.573221841843
79,8,1082.109,2.8507629517344483e6,15506.254830617443
80,8,1084.491,2.847108784195562e6,15476.032763664072
162,8,1334.154,2.839330940163307e6,15474.750204796757
177,8,1384.338,2.837056140396879e6,15480.287125404719
185,8,1409.369,2.8368629859346724e6,15462.113269418034
189,8,1419.275,2.835983000931515e6,15462.112842756986
193,8,1430.347,2.8308087220117142e6,15523.69757350523
196,8,1437.826,2.8277807578666485e6,15515.21532305152
199,8,1445.219,2.8269405352173774e6,15515.065090535656
209,8,1470.485,2.825725675609477e6,15545.6053513325
211,8,1475.467,2.825320437452673e6,15491.373838979633
234,8,1538.329,2.8234023223011503e6,15448.695818663218
263,8,1612.002,2.822503774277219e6,15429.812003811066
266,8,1621.756,2.8225003379199556e6,15429.945533471613
289,8,1681.154,2.8123285650761556e6,15436.84088226946
310,8,1735.862,2.811965485105197e6,15501.681309058844
360,8,1874.779,2.8107070947462125e6,15508.723100136984
398,8,1978.13,2.8107040410881364e6,15508.763343842082
403,8,1990.014,2.808485613625426e6,15525.489734564157
419,8,2030.594,2.808281567817043e6,15496.433963146548
599,8,2685.789,2.808110563731737e6,15503.841571823436
648,8,2799.959,2.8076044215479456e6,15523.06887482471
769,8,3125.005,2.807499683960721e6,15109.661553207638
1025,8,4005.254,2.8062332361046853e6,15344.322234494648
1030,8,4030.987,2.800664588378866e6,15507.223202278246
1070,8,4226.874,2.795382119798454e6,15664.417461886966
1108,8,4404.458,2.7901351580013325e6,15459.432322298382
1282,8,5176.161,2.7892729539407967e6,15466.06926504486
1296,8,5217.886,2.7884461744843195e6,15452.563196738158
1315,8,5264.607,2.7878116295380993e6,15454.485839454106
1319,8,5275.287,2.785294243583925e6,15503.06490450944
1329,8,5302.25,2.785100623642941e6,15507.072448552884
1338,8,5323.671,2.784414744354166e6,15503.053340010712
1344,8,5338.634,2.7842597543301303e6,15506.086677206102
1383,8,5437.066,2.7825358195484923e6,15442.275297391281
1406,8,5509.99,2.7820414817134677e6,15460.874028207852
1410,8,5521.129,2.781304056577728e6,15464.579031066809
1473,8,5720.844,2.7808940555121237e6,15471.862675131624
1537,8,5913.305,2.777225396911047e6,15453.314079858676
1691,8,6367.811,2.777028854765513e6,15514.766355946993
1697,8,6382.891,2.7760500109122763e6,15504.088938990853
1736,8,6477.153,2.7754100709705516e6,15491.492871973689
1756,8,6526.569,2.7751707670887313e6,15547.770835396133
1762,8,6540.388,2.7743846922149183e6,15517.310312507936
1764,8,6545.196,2.7732438977540624e6,15537.647925015142
1836,8,6724.074,2.7727839392340663e6,15516.888433640204
2026,8,7366.762,2.7727159186940566e6,15540.1822070764
2107,8,7574.35,2.7719419727095156e6,15449.18783390105
2115,8,7598.364,2.7716737861208273e6,15408.724389091287
2625,8,9732.148,2.771466070848611e6,15590.692097230809
2659,8,9978.18,2.764292610791371e6,16147.093187469054
2745,8,10451.125,2.7599676843610853e6,16370.597894350061


==> traj_sub40p0_initdefault_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.1628936687657996e6,3589.564824868943
1,9,22.301,2.99905990341991e6,10450.4172789888
2,9,42.033,2.932477970913233e6,13319.122495784655
3,9,62.898,2.8908155122404783e6,15621.671921821855
4,9,80.517,2.882841171714602e6,16078.061630790977
7,9,138.627,2.880507480264608e6,16357.038253836705
14,9,251.122,2.8790558762818906e6,16067.2020797285
20,9,343.492,2.8758692185183563e6,16217.177409854912
22,9,375.471,2.8614635187667753e6,16141.2714265045
23,9,390.765,2.8573891916915914e6,15986.17038932989
24,9,405.269,2.856509134677617e6,15986.176598459127
25,9,420.689,2.856481173513559e6,15987.413575772278
26,9,434.486,2.854449231361963e6,16013.846997364359
33,9,538.423,2.854445403240419e6,16013.007099298413
37,9,598.491,2.8530031984422174e6,16147.205340682842
38,9,612.154,2.8504265501621617e6,16145.521071577215
42,9,671.02,2.848666227873188e6,16145.746238710135
44,9,699.883,2.8442038275686726e6,16423.84332231853
45,9,709.576,2.8421733364729676e6,16442.649468446474
48,9,732.982,2.841265572568011e6,16443.486160770044
50,9,742.951,2.8403844105728385e6,16443.510568207814
51,9,752.152,2.837661730179419e6,16611.88757386811
52,9,755.186,2.8361509171388806e6,16617.3999084765
61,9,810.463,2.8344793828081973e6,16619.038197170637
63,9,816.156,2.832728380534142e6,16612.925997288512
64,9,819.264,2.8262036648711045e6,16536.68833710785
67,9,839.435,2.824113969117972e6,16409.05615801778
71,9,880.373,2.822104550932966e6,16238.451608973377
99,9,1237.028,2.8211727685082722e6,16175.805667402401
100,9,1248.638,2.819944535610538e6,16215.800628766776
113,9,1391.563,2.816956694346853e6,16048.679460675312
114,9,1402.815,2.8167618268157947e6,15646.677025443585
118,9,1437.732,2.8166548203418045e6,15634.058892658431
120,9,1443.415,2.815681938157717e6,15635.699136370178
136,9,1542.585,2.8115887404811103e6,15582.381317466314
148,9,1617.363,2.799410838254354e6,16191.997984183934
192,9,1889.178,2.7967032513462272e6,16147.497475050226
200,9,1920.943,2.79409150266698e6,16146.682937386076
228,9,2051.693,2.7932725145211373e6,16141.25013178687
249,9,2121.799,2.7931921464401693e6,16142.38892247841
253,9,2132.599,2.792065916413876e6,16144.687410044313
276,9,2214.621,2.791481510738406e6,16170.694010838188
302,9,2310.155,2.790659957217036e6,16282.029654857128
381,9,3117.967,2.789561091813563e6,16303.758564068154
395,9,3289.403,2.789296612510168e6,16295.268288269588
406,9,3406.942,2.7891620059607094e6,16298.396625429992
433,9,3729.68,2.7883804939914504e6,16291.083509873948
458,9,4023.815,2.788117594949757e6,16297.052051403314
460,9,4043.981,2.7858813592743534e6,16268.959510249088
524,9,4621.298,2.7763318903104123e6,16180.169241141633
525,9,4629.299,2.7756986881114133e6,15928.97984638437
634,9,5375.058,2.775636738741354e6,15976.321566321869
642,9,5421.625,2.774860234962294e6,15928.669910513196
653,9,5450.536,2.7745902492132285e6,15916.214138778523
672,9,5513.509,2.7745384605538705e6,15921.213150599884
685,9,5553.33,2.7741588153448356e6,15915.11534304986
701,9,5623.607,2.7737633369176327e6,15873.976642270454
705,9,5635.84,2.7728991556894067e6,15874.274835701204
720,9,5675.227,2.7726350435744813e6,15879.091159501853
750,9,5784.189,2.772466832024049e6,15871.058281294176
751,9,5786.802,2.7697031300303526e6,15865.75587844296
756,9,5803.457,2.768075894922933e6,15986.650141694152
780,9,5866.46,2.7658479755601585e6,15958.898092801537
916,9,6278.123,2.7643736440539877e6,15719.797431068935
999,9,6480.312,2.764077028455695e6,15722.688150620115
1024,9,6538.247,2.763834854234805e6,15764.380658607615
1262,9,7448.113,2.7632676755275712e6,15797.408096890742
1302,9,7565.698,2.7627771010054257e6,15783.428926929293
1307,9,7577.896,2.762162128560951e6,15795.064172694327
1344,9,7672.583,2.761593007795337e6,15788.094402929457
1535,9,8357.96,2.7605121736929663e6,15761.163618576267
1588,9,8495.654,2.760086653977649e6,15735.642209369884
1673,9,8714.369,2.759541026445798e6,15723.414212339963
1682,9,8736.587,2.759347799169221e6,15698.26506898066
1771,9,9023.996,2.758902659348129e6,15732.508389317649


==> traj_sub60p0_initconstructive_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.031968104760858e6,2153.9581935661363,10
1.0,3.031070342824664e6,2201.795210995212,10
2.0,3.029623596020809e6,2240.1431458005627,10
5.0,3.023328332534756e6,2522.2013955454427,10
6.0,3.0215549326283066e6,2684.3375280951227,10
7.0,3.02066823267508e6,2765.4055943699623,10
8.0,3.0201391478662174e6,2841.195842026146,10
9.0,3.017053601038778e6,2993.098100730743,10
10.0,3.002858798796706e6,3505.0651688087773,10
11.0,2.9970739047820633e6,3745.0662904815936,10
13.0,2.9896255031476463e6,3953.6617095994543,10
14.0,2.979315484441467e6,4353.714984315311,10
15.0,2.9712252090564696e6,4583.484897261212,10
16.0,2.9665233141521877e6,4743.148919642656,10
17.0,2.9593624283931786e6,4912.21662504427,10
19.0,2.9508501512480085e6,5186.895615409887,10
20.0,2.93375755157838e6,5630.368746865421,10
21.0,2.9332175754711865e6,5602.952871239071,10
23.0,2.9145270417271843e6,6133.911736528557,10
26.0,2.904386239576748e6,6500.384483790489,10
27.0,2.897196626565301e6,6797.259803713119,10
28.0,2.878891092597651e6,7232.3562977983,10
29.0,2.87777764275541e6,7312.951849446903,10
31.0,2.874132356079494e6,7422.530720874502,10
32.0,2.8734723521731347e6,7502.544748113786,10
33.0,2.8645871393051804e6,7858.0926591712005,10
34.0,2.8575061300263256e6,8073.730696269709,10
35.0,2.855783602092254e6,8164.317011494629,10
36.0,2.8533837862958848e6,8261.664952389507,10
37.0,2.8421192340175053e6,8552.949663577758,10
38.0,2.838382542909191e6,8650.826278520246,10
39.0,2.832100805464077e6,8841.891787230321,10
40.0,2.8262027256559813e6,9079.083151486931,10
41.0,2.817076076553859e6,9305.19792419732,10
42.0,2.813217069042783e6,9517.228808778762,10
44.0,2.8004963610087647e6,9891.2029410373,10
45.0,2.7985172255317257e6,9969.986239376327,10
46.0,2.790698753759059e6,10194.7383967733,10
47.0,2.788436462671483e6,10228.614004206314,10
48.0,2.7878728728951e6,10338.476406224658,10
49.0,2.7848350279130037e6,10436.564338884356,10
50.0,2.782731422894869e6,10505.549057301698,10
51.0,2.7780957240155647e6,10681.054712472225,10
52.0,2.7754192421902255e6,10817.547874002707,10
54.0,2.766482901117434e6,11028.31289305976,10
55.0,2.763465297341812e6,11176.910377738668,10
56.0,2.7624528102775617e6,11260.704108204876,10
57.0,2.758940899236924e6,11364.002163613812,10
60.0,2.756729432516094e6,11487.641114907698,10
62.0,2.7477292022382785e6,11826.00302415704,10
64.0,2.7440247955637826e6,11934.551162334727,10
65.0,2.7367884231748832e6,12156.967715078463,10
67.0,2.7340876335014873e6,12289.475412978227,10
68.0,2.7339595253592627e6,12329.676858866394,10
69.0,2.730479397080119e6,12473.198006887636,10
70.0,2.7292652890449767e6,12528.464087122924,10
71.0,2.7226484328278797e6,12793.653011571754,10
74.0,2.7211087579143425e6,12841.634644785368,10
75.0,2.7164949120148737e6,12999.765110816543,10
77.0,2.711917860702212e6,13124.788149178697,10
78.0,2.707598977357474e6,13282.196886115853,10
80.0,2.7009904767498635e6,13420.816734316084,10
81.0,2.7006078095089053e6,13469.959189284948,10
84.0,2.699842393972398e6,13541.222450166064,10
85.0,2.693236370623517e6,13801.459782515003,10
86.0,2.6826157628738964e6,14055.63627140628,10
88.0,2.671402981139028e6,14356.842462765437,10
90.0,2.6660134072132357e6,14438.427127383393,10
92.0,2.6637717507076696e6,14485.156599828484,10
93.0,2.661303438395963e6,14537.456267617876,10
96.0,2.6589582788220337e6,14657.149631598038,10
97.0,2.6561959519318407e6,14758.290488115259,10
98.0,2.6534723324751793e6,14863.109923546963,10
100.0,2.6511959711691104e6,14958.617285825778,10
101.0,2.6463872082915194e6,15086.551904885335,10
103.0,2.6441673601058214e6,15153.085507653881,10
106.0,2.6408899688618546e6,15256.993196981784,10
107.0,2.634774105460541e6,15438.468372696323,10
109.0,2.62909275764592e6,15512.38672840099,10
116.0,2.628678984819476e6,15587.943475101662,10
117.0,2.6253885501892194e6,15730.38847200065,10
119.0,2.6242834665097776e6,15722.066339259076,10
120.0,2.62221216336462e6,15790.117235167389,10
123.0,2.6209608651100127e6,15844.382833010482,10
124.0,2.620304056116278e6,15864.420099254907,10
128.0,2.6181578036231888e6,15902.733354345732,10
129.0,2.617248858600134e6,15967.033861498401,10
134.0,2.6161731196716325e6,16000.703984323376,10
144.0,2.611317053126742e6,16133.633155670843,10
152.0,2.6091379974499783e6,16196.756493567567,10
153.0,2.6084426289622756e6,16214.223151146562,10
154.0,2.608086701247565e6,16224.945694669095,10
157.0,2.604478782252802e6,16295.895352068546,10
163.0,2.6033215978359757e6,16337.840791238394,10
166.0,2.6033215816658805e6,16337.841037304108,10
169.0,2.6010823077530153e6,16391.074910113435,10
177.0,2.6004027210233896e6,16429.322952998067,10
186.0,2.59682752871525e6,16501.847503061894,10
189.0,2.596694171390155e6,16478.66824806427,10
213.0,2.596084646866754e6,16446.853796672378,10
215.0,2.59570936300946e6,16478.30153352346,10
232.0,2.5953096374456333e6,16457.061540451185,10
238.0,2.59523775244023e6,16456.949103616666,10
246.0,2.594971059423577e6,16457.574682222046,10
265.0,2.5947871532410257e6,16435.476027248904,10
268.0,2.5930345907129752e6,16523.054403692626,10
271.0,2.591980820688339e6,16551.360386573615,10
275.0,2.590479955114628e6,16638.87797748683,10
277.0,2.590271451265818e6,16639.524731494814,10
281.0,2.5897836216250733e6,16662.457887972298,10
289.0,2.5897127038313705e6,16663.98212381201,10
297.0,2.5885425758901993e6,16710.95106081124,10
299.0,2.5877544830609267e6,16744.3631223067,10
319.0,2.5877490730995853e6,16795.441607228313,10
330.0,2.587559050168251e6,16795.716313378645,10
346.0,2.5862552578064715e6,16850.36249152857,10
355.0,2.5853032888670065e6,16835.56723559088,10
356.0,2.5841052052086554e6,16863.438700533367,10
364.0,2.583741664931518e6,16887.005898508574,10
366.0,2.5836751407606197e6,16905.106435095786,10
368.0,2.5830297503056778e6,16901.855870438467,10
372.0,2.582452504257409e6,16883.12260826777,10
375.0,2.58239408396839e6,16922.924375252634,10
376.0,2.5822133484424134e6,16921.22925415163,10
377.0,2.5786952509326744e6,16988.354073350776,10
378.0,2.578408425711085e6,16989.68666980457,10
391.0,2.5779448357002493e6,17008.32210237845,10
417.0,2.5765250589959007e6,17004.523974967306,10
419.0,2.576345988417765e6,17039.20104422609,10
422.0,2.575132223511552e6,17029.348436195283,10
429.0,2.57508042074551e6,17010.10310449436,10
432.0,2.57347492901829e6,17084.01948234217,10
434.0,2.573360723047538e6,17085.479525138177,10
436.0,2.572795446710403e6,17062.387930926092,10
443.0,2.572254290288116e6,17081.107988850454,10
446.0,2.572165222695629e6,17092.61410895161,10
447.0,2.5708338763336055e6,17114.54412147956,10
454.0,2.570657705084026e6,17114.54875243352,10
459.0,2.569954446420922e6,17092.513508378583,10
464.0,2.569803169222399e6,17050.390057785946,10
470.0,2.569762103893191e6,17018.923852350683,10
475.0,2.5695628070525536e6,17019.14215848111,10
478.0,2.5688715270524e6,17000.259873177132,10
479.0,2.568421061509238e6,17021.141433504155,10
491.0,2.5683424076606943e6,17028.027495094473,10
492.0,2.567518100829775e6,17022.622414957776,10
495.0,2.5672928647152586e6,17017.05483776472,10
498.0,2.567028865516902e6,17017.054826208398,10
500.0,2.567028767147585e6,17017.056024878322,10
509.0,2.566602703287194e6,16997.313824116907,10
513.0,2.565929147372868e6,16976.204802165055,10
516.0,2.565841151624503e6,16976.204749967237,10
525.0,2.5654938516957588e6,16986.815821013493,10
533.0,2.5654578176368987e6,16992.635318938417,10
544.0,2.5648171668211734e6,16974.57491893581,10
556.0,2.5641087700265325e6,16994.793710203245,10
557.0,2.564080398861069e6,16992.366870383736,10
564.0,2.564066852414299e6,16949.925965986004,10
571.0,2.5637052442580857e6,16938.565824476238,10
573.0,2.562646729600493e6,16926.828249453225,10
577.0,2.5618635745345564e6,16952.372065166288,10
578.0,2.561854147214869e6,16927.659332911047,10
584.0,2.5617847023077025e6,16879.053298899707,10
590.0,2.5607568119038506e6,16901.435290784302,10
594.0,2.5605685114597664e6,16900.110200511775,10
596.0,2.5595288524847506e6,16884.77197840252,10
598.0,2.5587776821386768e6,16870.537995482337,10
600.0,2.558504154657843e6,16814.569063887084,10
602.0,2.558240155459486e6,16814.569052330764,10
607.0,2.55549236883868e6,16861.291437938486,10
622.0,2.555309885242109e6,16861.354084404484,10
635.0,2.5549915356008387e6,16868.88190549074,10
654.0,2.5546506009957613e6,16855.278031365284,10
655.0,2.553248326384715e6,16889.49763128133,10
656.0,2.5529912628242043e6,16889.73179162076,10
660.0,2.552457405964236e6,16902.189555758523,10
676.0,2.551901341039745e6,16882.73263687116,10
682.0,2.550772133754431e6,16866.76322473538,10
698.0,2.550546177041838e6,16873.593114551502,10
706.0,2.5504082607550467e6,16877.16595618268,10
754.0,2.5504006079113265e6,16877.267238132223,10
762.0,2.550177680883595e6,16871.321973777034,10
768.0,2.5501535343050356e6,16872.296070929166,10
774.0,2.5496002937838556e6,16877.71884201462,10
781.0,2.5492497487946693e6,16877.964164211033,10
800.0,2.549001644131717e6,16885.42455671411,10
801.0,2.548847299122843e6,16886.90956568013,10
807.0,2.5487905210720473e6,16888.10807763417,10
825.0,2.5486133033294925e6,16888.12533195874,10
828.0,2.548377562405858e6,16884.964848957246,10
834.0,2.5476452656670446e6,16869.528033471226,10
846.0,2.546772603288737e6,16894.357887143873,10
852.0,2.546594134876742e6,16890.59220467899,10
856.0,2.5461925653250837e6,16868.692026353147,10
862.0,2.5460390600233795e6,16868.97725080122,10
900.0,2.546017301077928e6,16867.495016779554,10
903.0,2.545583059135614e6,16872.78472188356,10
906.0,2.5454408360267943e6,16872.45620628647,10
919.0,2.544965854715471e6,16900.540681966264,10
930.0,2.5449657996614696e6,16900.541432313665,10
933.0,2.5444190183955124e6,16896.14656368172,10
934.0,2.544361893065783e6,16895.74934113583,10
945.0,2.543994005801707e6,16900.82738121746,10
946.0,2.543859121776514e6,16901.842283482783,10
954.0,2.5436843643164877e6,16907.698690547913,10
965.0,2.5436752466959883e6,16902.942041192273,10
967.0,2.54262969616605e6,16940.003473936442,10
984.0,2.542513938749333e6,16940.348467998607,10
985.0,2.5424553032358037e6,16940.65147383103,10
989.0,2.542399626469023e6,16940.751065856533,10
990.0,2.542326035863881e6,16942.99573496184,10
997.0,2.54226460194737e6,16943.761618934564,10
999.0,2.540804964412797e6,16898.216315112986,10
1006.0,2.5407185181155084e6,16898.19830079162,10
1008.0,2.5400380948879677e6,16876.1979182209,10
1012.0,2.540038047120801e6,16876.198672722287,10
1018.0,2.539946888290613e6,16876.198538389523,10
1022.0,2.5395299758043e6,16880.552310628267,10
1027.0,2.5395194398090346e6,16869.6777372251,10
1029.0,2.5395084389101337e6,16869.65224699128,10
1030.0,2.539471210708503e6,16870.214292840064,10
1036.0,2.539468278690649e6,16870.201032520454,10
1043.0,2.537470615159028e6,16896.925960403456,10
1045.0,2.5373889804918575e6,16897.673776885313,10
1046.0,2.5373818436655817e6,16896.035698008815,10
1049.0,2.5370813954669964e6,16896.290143531012,10
1053.0,2.536628248620369e6,16885.53253440592,10
1056.0,2.536479346075446e6,16886.238494952995,10
1062.0,2.5363914581310283e6,16886.236554503026,10
1063.0,2.535629166827268e6,16891.663911935753,10
1070.0,2.5354038887081863e6,16890.73770876344,10
1077.0,2.535303791101347e6,16890.89814228658,10
1078.0,2.5352903775329264e6,16907.19121011982,10
1080.0,2.5347543437342807e6,16904.12351943854,10
1082.0,2.534391984275122e6,16909.7782771684,10
1085.0,2.5343251976111834e6,16880.419980134924,10
1091.0,2.5340944790619435e6,16885.559275805856,10
1113.0,2.533816884964093e6,16885.72611522721,10
1115.0,2.5337820533738197e6,16886.054189847608,10
1118.0,2.5337075183854857e6,16885.960143866676,10
1120.0,2.5314864879820584e6,16891.542498248877,10
1135.0,2.531441606378653e6,16892.109120976216,10
1149.0,2.5313861382728005e6,16891.781733866497,10
1153.0,2.531344925242749e6,16889.032980640535,10
1176.0,2.5301110127438423e6,16890.101069575285,10
1180.0,2.5300878937374963e6,16883.195462340547,10
1202.0,2.529688080796715e6,16891.76912696849,10
1209.0,2.5296812068044804e6,16891.807023959722,10
1213.0,2.5296169011530103e6,16891.47714383612,10
1215.0,2.529346146168941e6,16896.86056870923,10
1218.0,2.528446644891481e6,16893.846044572645,10
1231.0,2.5284464671116746e6,16893.848584217165,10
1232.0,2.528370039957506e6,16894.10021913961,10
1242.0,2.5282921729973108e6,16894.588544817838,10
1246.0,2.5273417569213593e6,16891.449127282394,10
1253.0,2.5268058188667633e6,16883.10154871038,10
1254.0,2.526744813933485e6,16881.72401285769,10
1256.0,2.5267254585780604e6,16882.110269514455,10
1258.0,2.5266160731368246e6,16882.41097097421,10
1266.0,2.5265026650251555e6,16881.691738227903,10
1269.0,2.526398625940562e6,16880.924023849664,10
1277.0,2.526263756300339e6,16881.467321896438,10
1278.0,2.5260696175324097e6,16881.22819780288,10
1282.0,2.5259035133343553e6,16875.952392577517,10
1283.0,2.5258630411270848e6,16878.485322070723,10
1290.0,2.5256559193566483e6,16877.293821821182,10
1296.0,2.5239244791292823e6,16872.263174054206,10
1298.0,2.523901342595608e6,16873.83296956686,10
1299.0,2.5233793501564483e6,16875.070615004537,10
1302.0,2.523200596708939e6,16876.862080502226,10
1304.0,2.522246022504411e6,16865.116636791798,10
1318.0,2.5222460209214436e6,16865.116636791798,10
1320.0,2.5222343895641174e6,16856.090984217597,10
1331.0,2.522144057182288e6,16855.10453976385,10
1336.0,2.522136499860977e6,16855.272843343093,10
1342.0,2.5221105521021644e6,16856.551362976792,10
1357.0,2.5221045444790972e6,16857.171266032034,10
1361.0,2.522104525997787e6,16857.17151654677,10
1366.0,2.5221045205273423e6,16857.171382755492,10
1367.0,2.5220795565214357e6,16858.09209659862,10
1376.0,2.52194633575808e6,16859.296615087616,10
1378.0,2.521875864609573e6,16859.01815502122,10
1380.0,2.521875860581002e6,16859.01818819354,10
1388.0,2.5217146378011233e6,16860.24377773323,10
1393.0,2.521537740634332e6,16869.363980533253,10
1402.0,2.5214585415216335e6,16866.879034164693,10
1405.0,2.5209162755351067e6,16872.580165076102,10
1406.0,2.5204329814429567e6,16884.373784427495,10
1417.0,2.5200836162125557e6,16887.57805539108,10
1421.0,2.5197883133000284e6,16885.237440409015,10
1427.0,2.5197271347553777e6,16887.236773195174,10
1433.0,2.5196616267267712e6,16886.479072377122,10
1440.0,2.5194763124076547e6,16886.39911850056,10
1449.0,2.519475677952816e6,16886.398202012144,10
1464.0,2.5191262468257966e6,16888.001353766263,10
1467.0,2.5189448663080456e6,16888.03936294544,10
1470.0,2.5189355325304326e6,16888.01576042278,10
1473.0,2.518907023588566e6,16888.143608340713,10
1480.0,2.5188276495569763e6,16888.15565532307,10
1496.0,2.5178316830352033e6,16887.61854989465,10
1497.0,2.5175408197797416e6,16890.37743392257,10
1499.0,2.5175402764115697e6,16890.390348210472,10
1516.0,2.5175360842945776e6,16890.453361551532,10
1531.0,2.517529855305775e6,16889.861906779068,10
1537.0,2.5174997558130203e6,16895.294807186543,10
1566.0,2.517330488574301e6,16898.71930419007,10
1580.0,2.5172691570841e6,16898.36823245288,10
1584.0,2.517267690761494e6,16898.38809975048,10
1600.0,2.517238390505274e6,16900.179075520966,10
1601.0,2.517174316496253e6,16899.910552373683,10
1604.0,2.516776179410805e6,16861.040195691538,10
1610.0,2.5167686693599736e6,16861.154921222478,10
1620.0,2.516640397282101e6,16865.287457039052,10
1624.0,2.516449977107291e6,16869.305211594885,10
1636.0,2.5163390706912824e6,16871.56499723921,10
1645.0,2.5163059080684953e6,16871.781580377232,10
1652.0,2.516251597161536e6,16869.576792645028,10
1656.0,2.516247615754621e6,16869.730131679953,10
1658.0,2.5157258549745684e6,16883.751995334373,10
1660.0,2.5156668915528674e6,16884.11060972124,10
1665.0,2.5154815636746655e6,16884.651584659525,10
1675.0,2.515407254726674e6,16885.26341920481,10
1677.0,2.5153724328022404e6,16882.434583305214,10
1680.0,2.515307858986679e6,16882.020694113256,10
1682.0,2.5152262099363636e6,16883.264083514467,10
1683.0,2.5151656216214886e6,16882.813369965046,10
1686.0,2.51508019110277e6,16882.77639233253,10
1696.0,2.514985518237517e6,16884.693941673766,10
1706.0,2.5149362705769697e6,16884.14293744624,10
1710.0,2.5149293746352727e6,16886.182692591923,10
1713.0,2.514867165560649e6,16885.946053741925,10
1720.0,2.514692241802374e6,16888.192629637433,10
1722.0,2.514587628502059e6,16882.188908506778,10
1724.0,2.514164066861418e6,16884.883804400168,10
1736.0,2.5141590856308313e6,16884.99440359092,10
1742.0,2.5140140825192016e6,16886.01724724941,10
1760.0,2.514001311353837e6,16885.046905185154,10
1774.0,2.513916157124548e6,16886.001366692755,10
1784.0,2.5138279912480926e6,16885.23698403967,10
1788.0,2.513756291558365e6,16882.94000410569,10
1793.0,2.5136600901925364e6,16883.24196355708,10
1794.0,2.5135961276062564e6,16884.223827520294,10
1802.0,2.513344439631558e6,16890.27769138719,10
1806.0,2.5132494890577323e6,16889.62571454331,10
1819.0,2.5131899872151106e6,16889.29902398246,10
1825.0,2.513129759591339e6,16892.237265278403,10
1828.0,2.5130447119137985e6,16890.19998406115,10
1829.0,2.513009530713919e6,16890.66155448468,10
1834.0,2.5128244000683213e6,16890.64903837271,10
1840.0,2.512719487596835e6,16889.26542591951,10
1849.0,2.5127192903355574e6,16889.26826724934,10
1850.0,2.5127142342704693e6,16888.468065884874,10
1856.0,2.512618711947185e6,16888.51782803199,10
1858.0,2.512561463698356e6,16888.21017555294,10
1865.0,2.5124352709200056e6,16886.62300291155,10
1870.0,2.5123427962206574e6,16887.480795790285,10
1876.0,2.511720402431427e6,16875.491848374004,10
1882.0,2.511683303235396e6,16874.647337612376,10
1900.0,2.5116768810032494e6,16874.658181481955,10
1903.0,2.5115439283599695e6,16875.732058380534,10
1910.0,2.5115195287240334e6,16876.551141381096,10
1915.0,2.5105262679005666e6,16882.910072695573,10
1931.0,2.510436489327269e6,16883.695953345086,10
1932.0,2.5103569015491474e6,16882.45646515361,10
1939.0,2.5092746769445883e6,16889.70204070912,10
1944.0,2.509179126453257e6,16891.653868311063,10
1947.0,2.508909169150864e6,16898.169094407385,10
1956.0,2.5088806608882644e6,16897.68579177648,10
1960.0,2.5088799332671054e6,16897.695620167702,10
1972.0,2.5088685512123597e6,16896.974268366237,10
1974.0,2.5088674855961725e6,16897.448855489238,10
1976.0,2.508779241380977e6,16897.45292510741,10
1988.0,2.5077515076180277e6,16897.001169508407,10
1994.0,2.5075762588033625e6,16895.450731457444,10
1996.0,2.5071933327210047e6,16893.217811787406,10
2005.0,2.5066739704377516e6,16896.36140160339,10
2006.0,2.5064772210389115e6,16897.17455870619,10
2018.0,2.506414428941122e6,16896.873903010077,10
2040.0,2.506405901279091e6,16896.875294040838,10
2058.0,2.5063926197664156e6,16896.96559971854,10
2061.0,2.5063766217586948e6,16897.014234718736,10
2062.0,2.5062759474325487e6,16897.51676545349,10
2067.0,2.506264638728352e6,16896.035457151465,10
2077.0,2.5061764333469504e6,16896.069821691613,10
2081.0,2.506054593114505e6,16896.56882274313,10
2086.0,2.505880741306442e6,16897.53101988029,10
2099.0,2.5058200516178003e6,16897.920162617636,10
2118.0,2.5054263549369015e6,16901.479721758555,10
2132.0,2.505319487702678e6,16900.600396003687,10
2139.0,2.505277437823174e6,16894.807313988338,10
2143.0,2.505248494390376e6,16894.910514621013,10
2149.0,2.5052226020735763e6,16872.162235605014,10
2156.0,2.5051865777063286e6,16904.258616331525,10
2157.0,2.505027839846371e6,16904.12554731553,10
2162.0,2.504971344055778e6,16904.6701856746,10
2177.0,2.5048392291062265e6,16923.737632276614,10
2186.0,2.504836785589663e6,16876.319257838597,10
2188.0,2.5046555040635616e6,16883.29089691999,10
2193.0,2.504655159850853e6,16882.434281133144,10
2208.0,2.5046490041409037e6,16874.24393931775,10
2250.0,2.5045761790419556e6,16875.173769619167,10
2252.0,2.504520787729951e6,16873.190917107782,10
2261.0,2.5045022325296015e6,16873.47404344298,10
2265.0,2.504409599238456e6,16871.211782734157,10
2281.0,2.5043454212973043e6,16871.051738686445,10
2287.0,2.5043426566808955e6,16871.835102915953,10
2298.0,2.5043406304723606e6,16871.638729323517,10
2304.0,2.504215507565298e6,16871.88653157257,10
2308.0,2.504155197310455e6,16871.429402024776,10
2310.0,2.5039955821522297e6,16882.267920449263,10
2311.0,2.5039600524929115e6,16881.631248650898,10
2327.0,2.5035939431197806e6,16888.711374701634,10
2332.0,2.503574500549555e6,16889.636406095327,10
2339.0,2.503420841025633e6,16891.9671557772,10
2373.0,2.5034182488723705e6,16892.000920531755,10
2378.0,2.499499252721486e6,16946.973483870843,10
2385.0,2.49949923575184e6,16946.973698701993,10
2392.0,2.4993260281671807e6,16947.094995324627,10
2413.0,2.4988063373937593e6,16955.6749536125,10
2432.0,2.498683786951091e6,16949.915107146466,10
2444.0,2.4984855342718335e6,16949.513468266978,10
2448.0,2.4984652612330006e6,16948.75893602393,10
2451.0,2.4984342096981346e6,16947.797082959536,10
2474.0,2.4984278705264134e6,16947.88690536451,10
2483.0,2.498238045253462e6,16982.41607527923,10
2484.0,2.497547452257782e6,16998.05495808938,10
2486.0,2.497457168975928e6,16995.59338391218,10
2513.0,2.497369131241006e6,16995.593951310962,10
2542.0,2.497309529804097e6,16990.38648039546,10
2561.0,2.4972865159838013e6,16989.625996345327,10
2565.0,2.4968696621156456e6,16979.940311840386,10
2566.0,2.496785263718714e6,16981.622558779945,10
2569.0,2.4967720523195327e6,16980.938706362806,10
2612.0,2.4967236931672418e6,16980.73281546557,10
2623.0,2.4965336591232107e6,16981.356231171907,10
2624.0,2.496499142769522e6,16981.944257392624,10
2628.0,2.4964147639147216e6,16981.9251836568,10
2632.0,2.496324432275063e6,16982.11816869619,10
2633.0,2.4963240655077333e6,16982.12788382351,10
2641.0,2.49625982119288e6,16984.095605864375,10
2646.0,2.496163379796993e6,16988.287884633883,10
2649.0,2.49596586963204e6,16993.808109270398,10
2659.0,2.495502873933819e6,16984.166521135725,10
2678.0,2.4953963261767095e6,16969.94730233287,10
2688.0,2.4947812700684173e6,16968.774443012982,10
2701.0,2.4945437642650427e6,16955.43592654501,10
2704.0,2.4942637274955884e6,16959.897102194605,10
2708.0,2.4933238887446583e6,16960.050116777915,10
2721.0,2.4930600051225075e6,16960.047516033148,10
2733.0,2.4929720051225075e6,16960.047516033148,10
2738.0,2.4929560791425966e6,16960.354740626546,10
2740.0,2.4929282261657887e6,16959.986055452562,10
2745.0,2.4929281655855253e6,16959.986716507767,10
2750.0,2.4928558976781284e6,16959.9640084044,10
2772.0,2.492403924985739e6,16983.041145673145,10
2822.0,2.4920521427141996e6,16982.144878105923,10
2857.0,2.4910768895411766e6,16980.174479759113,10
2862.0,2.4909330372538725e6,16981.938537930597,10
2874.0,2.49061853644161e6,17002.07575949125,10
2892.0,2.4895196334094554e6,17020.4727310076,10
2912.0,2.4895174975486426e6,17021.078913616417,10
2923.0,2.489444054604099e6,17020.904721294606,10
2930.0,2.48942700088948e6,17021.14773803061,10
2942.0,2.489412905362653e6,17021.226262329223,10
2958.0,2.489360498315388e6,17019.358564426802,10
2964.0,2.4882410781841716e6,17019.13698185278,10
2968.0,2.4881248847987303e6,17020.966761614807,10
2976.0,2.4881246914340616e6,17034.114346406383,10
2999.0,2.4879760241825944e6,17036.52739163012,10
3001.0,2.487924375816626e6,17038.62026013012,10
3036.0,2.4879243535695844e6,17038.620534419508,10
3040.0,2.4877698103106157e6,17038.31696819095,10
3060.0,2.4876562904214547e6,17039.301298377057,10
3081.0,2.4876373858586685e6,17039.347632140132,10
3102.0,2.4876174090303676e6,17038.192487826116,10
3108.0,2.487527863209717e6,17039.764666875813,10
3113.0,2.4874363442963036e6,17038.600578206067,10
3134.0,2.4862566419154047e6,17064.07773777438,10
3137.0,2.484941672777392e6,17052.236558665747,10
3140.0,2.4848536732000597e6,17052.236553290917,10
3144.0,2.484749982237307e6,17052.381110347364,10
3152.0,2.484318661081442e6,17051.05483194159,10
3191.0,2.4841610561918966e6,17072.614043408685,10
3232.0,2.4840844253503466e6,17072.375194665226,10
3237.0,2.483937841435024e6,17072.0147190867,10
3245.0,2.48383731152364e6,17074.04564547364,10
3257.0,2.4835753217270514e6,17079.730075316307,10
3260.0,2.4832460056310752e6,17087.810239891718,10
3264.0,2.4830448651186144e6,17088.560925238195,10
3270.0,2.483044802234708e6,17088.562034348783,10
3275.0,2.4830257721914225e6,17093.849890847003,10
3282.0,2.4830176203107014e6,17093.064751051617,10
3294.0,2.48294154657852e6,17092.856990759505,10
3295.0,2.4828737634405e6,17091.347495036363,10
3311.0,2.481787475809793e6,17111.52857609034,10
3317.0,2.4817224431928345e6,17113.025831743704,10
3334.0,2.481676977085677e6,17112.549979263364,10
3342.0,2.4791056779627465e6,17157.83504991702,10
3359.0,2.479101159662322e6,17156.637699572566,10
3388.0,2.4790096112070465e6,17157.242821066728,10
3458.0,2.4789330222826586e6,17160.372453930944,10
3469.0,2.478930055894709e6,17159.529251774988,10
3483.0,2.4786123039880646e6,17159.121489114717,10
3498.0,2.478579846683276e6,17158.203677476686,10
3551.0,2.478502595013478e6,17158.564889918205,10
3563.0,2.478485930366496e6,17157.93067378131,10
3567.0,2.4784008797484203e6,17160.04178172869,10
3571.0,2.478314355623286e6,17171.55349008579,10
3574.0,2.478311325016412e6,17169.434201708133,10
3605.0,2.478281228379595e6,17170.855683494807,10
3629.0,2.4781932137411623e6,17170.860869464348,10
3653.0,2.478135783633308e6,17170.561162533308,10
3710.0,2.4780618189068744e6,17172.465429869335,10
3726.0,2.477315034586067e6,17155.600099503772,10
3727.0,2.477283886571097e6,17146.981422528675,10
3735.0,2.4767700458897264e6,17171.211199237106,10
3761.0,2.476768842454126e6,17171.2502644899,10
3811.0,2.47676305471146e6,17171.537989377026,10
3823.0,2.476707404529934e6,17172.457125362907,10
3845.0,2.476635414492674e6,17172.35231350136,10
3852.0,2.4766336532929675e6,17172.288855303115,10
3854.0,2.476489771667932e6,17173.5960433509,10
3855.0,2.476445018594077e6,17173.186942409626,10
3867.0,2.4749656340954416e6,17192.334066811338,10
3883.0,2.474800001121576e6,17200.564254614954,10
3910.0,2.474788870890292e6,17198.51753710102,10
3925.0,2.474786154566216e6,17198.571458017563,10
3930.0,2.4747791475416333e6,17198.684449855147,10
3933.0,2.4747315039398363e6,17199.460667505344,10
3955.0,2.474016752370316e6,17202.322557536852,10
3966.0,2.4738633000939013e6,17210.517955127398,10
3969.0,2.473850720565302e6,17211.155871365434,10
3976.0,2.473818266875292e6,17204.63779608442,10
3977.0,2.4737928313392834e6,17182.02772636708,10
3984.0,2.4737864956700476e6,17178.692942218524,10
4000.0,2.4736572541622627e6,17177.338198776088,10
4001.0,2.473596001608225e6,17176.906132304517,10
4008.0,2.473318987794055e6,17185.812892371083,10
4018.0,2.4732573715149155e6,17162.58636264171,10
4019.0,2.473101381664002e6,17165.897177538733,10
4028.0,2.4726497116216645e6,17194.59009849279,10
4033.0,2.4723176984057263e6,17216.671583059233,10
4036.0,2.472302572322814e6,17218.07776003294,10
4066.0,2.471966198526566e6,17203.729325026634,10
4073.0,2.4718938298730412e6,17203.790077267062,10
4076.0,2.4718703185968953e6,17203.7307342856,10
4101.0,2.4718662810508288e6,17203.797841702086,10
4178.0,2.471528664122791e6,17216.307144315015,10
4190.0,2.47122923914539e6,17235.872715100006,10
4229.0,2.470538185802671e6,17259.09294727894,10
4275.0,2.470325191704859e6,17236.46695555964,10
4301.0,2.4703221242239773e6,17226.63760338701,10
4310.0,2.470272553967957e6,17226.056703190377,10
4338.0,2.4701850366948363e6,17226.80654782116,10
4393.0,2.47007132368016e6,17226.357328460046,10
4398.0,2.469683803938743e6,17186.51787932756,10
4411.0,2.4696836971844276e6,17186.51929599634,10
4423.0,2.469144193237613e6,17175.888054823285,10
4436.0,2.4682765055911983e6,17211.109230205988,10
4547.0,2.467963955032322e6,17214.101043759176,10
4548.0,2.467936509988296e6,17213.987871591224,10
4552.0,2.4678418908258225e6,17214.918406621404,10
4561.0,2.4677007955078813e6,17217.478210185967,10
4632.0,2.4676345361611987e6,17218.333964381287,10
4728.0,2.466783175192182e6,17221.272447014828,10
4734.0,2.4653908907718e6,17257.79018053547,10
4747.0,2.4653356720210174e6,17258.236409798796,10
4768.0,2.465260486073168e6,17257.81348375811,10
4824.0,2.4651896705509154e6,17258.680247988188,10
4978.0,2.4651245181926046e6,17258.392404887643,10
4989.0,2.464876646161189e6,17258.06254870743,10
5044.0,2.464846372371506e6,17257.269144353835,10
5055.0,2.4644089003627216e6,17252.9329222499,10
5058.0,2.4642052145154807e6,17244.570843426052,10
5106.0,2.4639684421989555e6,17238.839981551402,10
5112.0,2.4639494233941017e6,17239.04845764517,10
5142.0,2.463793017756464e6,17239.865392562042,10
5143.0,2.4637135555319106e6,17238.602775313997,10
5157.0,2.463684994831617e6,17238.742874054136,10
5173.0,2.4636848322106213e6,17238.73874878014,10
5185.0,2.4636240463575097e6,17240.173190963258,10
5189.0,2.463454330869403e6,17226.107194644326,10
5212.0,2.4628902581462315e6,17237.717928257724,10
5239.0,2.4628894535785886e6,17237.72108649897,10
5268.0,2.462884122929272e6,17237.799058012868,10
5301.0,2.4625596274148026e6,17220.42176195917,10
5304.0,2.4624303330516764e6,17222.04387006343,10
5399.0,2.462430058814169e6,17222.043840808914,10
5477.0,2.462231951812107e6,17221.837855972637,10
5514.0,2.4618614989349106e6,17236.121980582368,10
5535.0,2.4617144966973187e6,17238.474103325625,10
5607.0,2.461586253097589e6,17252.373283127992,10
5618.0,2.4610438415994383e6,17259.8934861665,10
5654.0,2.460737209736804e6,17261.848030964706,10
5737.0,2.4606613156694323e6,17263.37713843624,10
5743.0,2.4606572221998964e6,17263.23560551222,10
5777.0,2.460347630448933e6,17282.93107440237,10
5778.0,2.459283151202844e6,17288.687613628666,10
5803.0,2.4591939448293415e6,17291.118807424977,10
5832.0,2.459159935501094e6,17314.332706942077,10
5848.0,2.4589847149096252e6,17317.537078425918,10
5862.0,2.4589465866443045e6,17318.445358151985,10
5863.0,2.4589432527394905e6,17318.146712094418,10
5882.0,2.4588554436228224e6,17318.142595958376,10
5904.0,2.4588371038890015e6,17325.364163542377,10
5933.0,2.4587803105274118e6,17332.31223689505,10
5958.0,2.458733991466675e6,17331.576420864076,10
5978.0,2.4585499857626506e6,17333.167227250062,10
6038.0,2.457785567697699e6,17364.476295229582,10
6047.0,2.4575153078213283e6,17370.755522045474,10
6072.0,2.457332502044537e6,17373.51899455547,10
6075.0,2.457307429401113e6,17373.691707786405,10
6095.0,2.45705909389132e6,17389.470783999997,10
6100.0,2.456745659454049e6,17393.630718932684,10
6132.0,2.456641759901195e6,17395.511201459616,10
6141.0,2.4565165966786523e6,17396.97548161359,10
6148.0,2.4565063459080653e6,17407.03162520047,10
6164.0,2.4563826762105143e6,17412.771644369677,10
6186.0,2.456322839644875e6,17413.258867302615,10
6207.0,2.456305334078614e6,17412.287479882634,10
6225.0,2.456272778046083e6,17427.214118062533,10
6242.0,2.456054901969045e6,17432.332733531865,10
6258.0,2.4558687902550073e6,17450.576282659073,10
6260.0,2.4557689656320577e6,17450.97906489854,10
6278.0,2.45532567298557e6,17457.226510846584,10
6283.0,2.454641851691422e6,17466.808189169074,10
6291.0,2.45417221750938e6,17472.886805651953,10
6319.0,2.45413278810324e6,17472.12418807517,10
6363.0,2.454052510494391e6,17477.43463281032,10
6375.0,2.4536374256102145e6,17481.872182065214,10
6381.0,2.453194033431685e6,17489.74510646001,10
6405.0,2.453032034302366e6,17491.816777346976,10
6423.0,2.452871903735017e6,17496.482456141646,10
6441.0,2.4528390272012153e6,17496.43750907151,10
6442.0,2.452727143624018e6,17497.439609488953,10
6456.0,2.4520555399202253e6,17510.773948604525,10
6474.0,2.4520546005398678e6,17511.09889046056,10
6476.0,2.452018588958272e6,17510.338566829854,10
6495.0,2.4519566155951773e6,17509.32413506468,10
6496.0,2.451942446331533e6,17509.987569748388,10
6507.0,2.451842876647492e6,17511.081773297145,10
6521.0,2.4518425892788656e6,17511.085238179534,10
6538.0,2.4515336561316657e6,17533.7100611483,10
6565.0,2.4513375742580113e6,17550.03758462266,10
6616.0,2.4512950069607003e6,17550.551732110216,10
6668.0,2.451266413740902e6,17549.237718950477,10
6677.0,2.451105185622458e6,17547.42094860818,10
6679.0,2.45102634411139e6,17549.064109295174,10
6687.0,2.450993042329486e6,17567.349487260497,10
6695.0,2.4509927341949185e6,17567.35323377156,10
6752.0,2.450396677054777e6,17576.73998855774,10
6760.0,2.449425168632097e6,17615.410602988886,10
6813.0,2.449221095063938e6,17634.159524721974,10
6880.0,2.4490885785407335e6,17634.612216984377,10
6913.0,2.4490508577582594e6,17633.16239253482,10
6940.0,2.4489232479791427e6,17640.903166475004,10
6976.0,2.448482478870076e6,17644.368007344507,10
6977.0,2.4484695332649564e6,17645.253573657985,10
7111.0,2.448460680370749e6,17647.7406959168,10
7130.0,2.448411278956695e6,17666.16022397707,10
7144.0,2.4480550647060843e6,17669.43157004548,10
7165.0,2.448029383389889e6,17669.384090179017,10
7174.0,2.448012156432277e6,17669.507309824017,10
7225.0,2.447910871087636e6,17669.82910229576,10
7269.0,2.4478997358338027e6,17668.68965802221,10
7365.0,2.447872070681072e6,17666.95117482021,10
7407.0,2.4477941712021e6,17666.7964755199,10
7483.0,2.447761010091985e6,17666.404017923138,10
7498.0,2.44776097644482e6,17666.404450939728,10
7513.0,2.4473970655589984e6,17681.170228910636,10
7576.0,2.4473872084919615e6,17694.864860187685,10
7606.0,2.44736511067008e6,17694.443997509617,10
7639.0,2.446672794886051e6,17722.80376213444,10
7654.0,2.446598141764625e6,17722.973739015215,10
7676.0,2.446575563018928e6,17723.39869512232,10
7683.0,2.446478270753169e6,17723.410758970975,10
7725.0,2.4463402680362747e6,17734.735127677886,10
7731.0,2.4462521750248773e6,17734.643795603864,10
7738.0,2.4460427070831186e6,17733.02688766,10
7763.0,2.4459914328752635e6,17735.186123350846,10
7778.0,2.4453103104086677e6,17760.747670512785,10
7798.0,2.445023241560819e6,17761.646857222477,10
7808.0,2.4449483852089844e6,17761.95958458342,10
7826.0,2.444947235649402e6,17761.97029566323,10
7863.0,2.444880089286315e6,17763.487853202398,10
7902.0,2.444142844590892e6,17782.2171754059,10
7908.0,2.44401824087735e6,17784.818800388508,10
7940.0,2.4433189191788454e6,17789.8262404693,10
8018.0,2.4430625275724917e6,17787.50509348241,10
8048.0,2.4430248325650794e6,17787.758433189083,10
8082.0,2.442992849530923e6,17786.55289675596,10
8089.0,2.4429854184201285e6,17784.932042059263,10
8117.0,2.4429490166810937e6,17780.30903580263,10
8128.0,2.442882457898901e6,17780.06053765949,10
8161.0,2.4428824403165528e6,17780.060819772967,10
8172.0,2.442822482833167e6,17785.633473306847,10
8176.0,2.4428179534987397e6,17784.750680481582,10
8242.0,2.4427830906212577e6,17782.466424816335,10
8255.0,2.442775301093741e6,17781.152287233046,10
8302.0,2.4426999710725285e6,17795.214180705974,10
8323.0,2.4425956343164737e6,17797.419360258424,10
8348.0,2.442476033359018e6,17795.77614622315,10
8357.0,2.4423697805405296e6,17796.166964269705,10
8359.0,2.4423304240441164e6,17797.16330364293,10
8376.0,2.442330409024305e6,17797.163507969108,10
8402.0,2.442107254384116e6,17799.534380590318,10
8416.0,2.4418769722032174e6,17804.554695464914,10
8430.0,2.441826210755813e6,17804.99908923227,10
8462.0,2.4417492333801663e6,17813.71096763103,10
8490.0,2.4417149962667334e6,17813.50438786915,10
8496.0,2.441569997600511e6,17830.475748458837,10
8501.0,2.441461042542949e6,17831.148767475177,10
8541.0,2.4410793320012456e6,17832.89250973749,10
8597.0,2.439634425414058e6,17863.367552260526,10
8671.0,2.439319811874301e6,17865.469659816164,10
8675.0,2.4393191548793977e6,17864.523816830955,10
8789.0,2.4390221278193207e6,17879.096892075544,10
8814.0,2.4389338905541706e6,17891.719981587576,10
8871.0,2.438924463395722e6,17889.20478953552,10
8886.0,2.4388686015879433e6,17889.067511339963,10
8977.0,2.438745780416258e6,17889.352332199225,10
9046.0,2.4386962192070778e6,17893.531817971343,10
9088.0,2.4382493569046534e6,17912.99667678179,10
9119.0,2.4381906150681926e6,17914.61907421867,10
9166.0,2.438113153317266e6,17923.333084227394,10
9198.0,2.4375777718056687e6,17930.7363316341,10
9240.0,2.437492002419798e6,17930.77031910143,10
9273.0,2.4374182517914465e6,17930.663825876334,10
9276.0,2.437030004213942e6,17943.820627405265,10
9314.0,2.4367025542206783e6,17948.168400440863,10
9316.0,2.4367024926662375e6,17948.168890094043,10
9346.0,2.4360701021877197e6,18033.246374034545,10
9375.0,2.4360698779637273e6,18033.249634197386,10
9428.0,2.435592609561423e6,18025.464368607925,10
9633.0,2.435396685237569e6,18028.317906422537,10
9668.0,2.435324661102451e6,18011.911837907785,10
9679.0,2.434935796471539e6,17982.25925434779,10
9689.0,2.4348220297286715e6,17979.419899604407,10
9740.0,2.434819073086783e6,17979.45025791255,10
9771.0,2.4347921682368494e6,17980.466578055642,10
9792.0,2.4341701054083295e6,18048.75512192873,10
9798.0,2.4330549529159395e6,18054.41636049736,10
10005.0,2.433003299314942e6,18055.31122233634,10
10071.0,2.432839628325209e6,18056.238752617275,10
10133.0,2.432804962492875e6,18053.307158104908,10
10156.0,2.4327493397144666e6,18056.22005626382,10
10168.0,2.4325400291771367e6,18045.558176165054,10
10186.0,2.4324969921378954e6,18046.525823960998,10
10193.0,2.4322817522143545e6,18021.32240153079,10
10372.0,2.43196513646736e6,18043.05070399178,10
10384.0,2.4319513780340836e6,18043.234779269955,10
10386.0,2.431911505938653e6,18044.401232450182,10
10432.0,2.431868220186118e6,18045.192238228767,10
10517.0,2.431785335837581e6,18046.22260065427,10
10533.0,2.4315452317449874e6,18015.85231596628,10
10574.0,2.4313942393704765e6,18016.554643746415,10
10603.0,2.4313691571931257e6,18015.49373485175,10
10624.0,2.4310522802241743e6,18041.667302234353,10
10631.0,2.430930264556122e6,18031.409994744314,10
10671.0,2.4306371592146596e6,18033.506595501734,10
10734.0,2.430559497108835e6,18033.351729416485,10
10748.0,2.4303820006376603e6,18034.491366121263,10
10755.0,2.430189536654321e6,18038.875799816222,10
10767.0,2.429935597110079e6,18039.169713166644,10
10779.0,2.4295437113920273e6,18048.511196596315,10
10791.0,2.4294192187551474e6,18068.696285758127,10


==> traj_sub60p0_initconstructive_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.0319681047608573e6,2153.958193566135
5,1,6.08,3.0231011052286103e6,2964.6388563145347
9,1,14.097,2.996422796091204e6,4289.811200272595
12,1,27.955,2.9111373866678644e6,6197.358387366018
13,1,33.389,2.888197710557608e6,7014.0737174439055
14,1,40.187,2.8475994574002493e6,8639.712981987805
15,1,44.512,2.827808102629857e6,9427.545965378067
16,1,51.066,2.7814511138368146e6,11182.602517083315
17,1,56.794,2.7463320034304424e6,12215.583071172665
19,1,66.562,2.7214590709401495e6,13145.32987982133
22,1,75.219,2.683413026531069e6,14336.529870459926
23,1,78.367,2.654943006349165e6,15433.796046437348
24,1,84.392,2.651146834376019e6,16285.969760046093
25,1,97.585,2.62391063980941e6,17334.16411436315
28,1,108.931,2.62225042403446e6,17343.713053458952
30,1,128.09,2.6112949450710705e6,17270.524628583276
35,1,166.014,2.6112947833701186e6,17270.52708924043
62,1,330.372,2.6093945540567813e6,17273.274150743764
65,1,346.231,2.5963566304389816e6,17819.735932242987
66,1,363.665,2.59272122766761e6,18055.40791199504
67,1,376.955,2.5575402525702193e6,18726.656103986512
68,1,391.379,2.5529043524618587e6,18913.010429725302
85,1,498.223,2.5502643604782904e6,18913.010314162097
89,1,543.706,2.5493934554496733e6,18907.304780471186
91,1,564.038,2.5492579909819663e6,18482.89573649383
95,1,601.532,2.546617998998398e6,18482.895620930623
101,1,656.148,2.5440473633932946e6,18485.237224324912
107,1,676.131,2.5384867141483855e6,18290.668035451272
109,1,682.347,2.527194641295241e6,18130.973914093483
187,1,999.402,2.512598265949511e6,17675.520875877726
189,1,1006.374,2.5117338029766246e6,17675.340732664055
196,1,1027.312,2.5116284430239666e6,17566.59499863239
201,1,1043.419,2.5091062782293744e6,17419.173110771353
203,1,1049.121,2.506101796243529e6,17421.717565993335
224,1,1113.26,2.503325855265029e6,17423.385960206902
234,1,1152.659,2.5029137249645116e6,17395.89842794729
275,1,1282.687,2.502509002891806e6,17421.22772287938
279,1,1301.776,2.500721468416713e6,17439.142377856253
290,1,1336.027,2.500645895203608e6,17440.825413648672
292,1,1342.144,2.5003864176154835e6,17453.610609985677
300,1,1367.164,2.5001367775564184e6,17462.817748416936
317,1,1420.682,2.4971837484311457e6,17439.41159859631
323,1,1439.593,2.495330605239982e6,17438.6120598307
326,1,1448.871,2.4953242606915887e6,17438.602894946533
332,1,1467.146,2.493510455514075e6,17438.98298673835
336,1,1480.5,2.492716715198175e6,17439.103456561843
341,1,1496.007,2.4827570499804434e6,17433.73240227773
342,1,1499.143,2.4827516162987296e6,17433.861545156753
369,1,1584.35,2.482736953072671e6,17434.06021813272
374,1,1599.73,2.48244395051047e6,17451.969975837597
385,1,1635.858,2.481334886350382e6,17474.567832280878
400,1,1682.897,2.4807290032016304e6,17470.060696786673
433,1,1793.972,2.4800893773388285e6,17479.8793364188
461,1,1882.365,2.4797183853785163e6,17471.434228802522
480,1,1943.722,2.479667454365697e6,17459.03205947726
481,1,1946.968,2.4778233435531864e6,17505.67248644403
489,1,1972.396,2.4777095230057286e6,17498.458968429364
523,1,2085.714,2.475971004925104e6,17508.08093980094
540,1,2139.481,2.4755505061300686e6,17450.150119647442
545,1,2156.468,2.475190262457595e6,17771.113926912578
550,1,2176.557,2.473869112962078e6,17961.78839293273
571,1,2310.255,2.4734265381082757e6,18065.970229888888
588,1,2483.078,2.471602732289086e6,18410.43772068174
601,1,2566.015,2.470758748319775e6,18427.260190077326
650,1,2822.1,2.4672409256043835e6,18418.297514405163
664,1,2891.995,2.456251895282834e6,18602.267229568668
671,1,2922.825,2.455517465837392e6,18600.525306350508
673,1,2929.932,2.4553469286912107e6,18602.95547371059
691,1,3001.099,2.4548304450315284e6,18623.88415871062
722,1,3112.928,2.4539152558973897e6,18612.2432720132
733,1,3152.223,2.4496020443387423e6,18598.980487955403
757,1,3236.87,2.44813620518552e6,18595.375732170138
759,1,3244.855,2.447130906071679e6,18615.68499603956
766,1,3269.999,2.4471302772326088e6,18615.696087145425
769,1,3281.551,2.4470487584253997e6,18607.844689191556
779,1,3317.487,2.4463984322558064e6,18622.81724572525
784,1,3334.43,2.445943771184232e6,18618.05872092181
791,1,3358.979,2.445898588179984e6,18606.08521747729
819,1,3458.185,2.4451326989361057e6,18637.381546119457
822,1,3468.638,2.445103035056619e6,18628.94952455992
826,1,3482.872,2.4419255159901716e6,18624.871897957208
845,1,3563.001,2.4417588695203597e6,18618.529736588258
846,1,3566.685,2.4409083633396006e6,18639.640816062074
848,1,3574.185,2.440878057270863e6,18618.44793228554
862,1,3628.534,2.4399979108865354e6,18618.499791980932
932,1,3929.728,2.4399278406407107e6,18619.62971035681
945,1,3983.566,2.4398644839483537e6,18586.28186887122
969,1,4075.524,2.4396293711868953e6,18585.68843905665
1027,1,4310.135,2.4391336686266903e6,18579.879437090287
1086,1,4547.468,2.4360081630379274e6,18609.797572622185
1108,1,4632.181,2.4354031549141407e6,18617.274498784685
1155,1,4824.313,2.434694999691612e6,18625.942141085445
1229,1,5157.186,2.434409392688674e6,18627.34312848683
1370,1,5861.562,2.4340281100354674e6,18636.42592574753
1441,1,6141.054,2.4327764778100364e6,18651.068727287267
1562,1,6616.424,2.43235080483693e6,18656.210202162816
1572,1,6667.628,2.4320648726389473e6,18643.070070565438
1575,1,6678.675,2.4312764575282754e6,18659.501677435335
1579,1,6695.077,2.431273376182598e6,18659.539142545975
1635,1,6912.741,2.4308961683578566e6,18645.04089805044
1704,1,7174.154,2.4307238987817355e6,18646.273094500437
2203,1,9798.436,2.419572373857842e6,18702.885480186716


==> traj_sub60p0_initconstructive_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.031968104760864e6,2153.9581935661367
3,10,2.154,3.017500636722312e6,2537.4375416196417
6,10,9.797,2.9805395901003447e6,4211.63764038742
8,10,16.135,2.9335206410575276e6,5808.277864201858
9,10,20.736,2.9281208799855947e6,5534.119107938366
10,10,25.94,2.918184672959918e6,6449.082559722871
11,10,32.791,2.8846997137484606e6,7959.422966036165
12,10,38.716,2.821882339297321e6,9870.078053136913
13,10,46.111,2.760206434033322e6,11502.382774894453
19,10,65.006,2.7260306656347024e6,12648.10833736051
20,10,70.581,2.7022962871274087e6,13868.17081104074
21,10,76.552,2.686287276321358e6,14380.255552278206
22,10,84.65,2.643425495887803e6,15427.18893402445
26,10,116.036,2.639287767623362e6,16182.756401031156
29,10,143.997,2.6297769214132475e6,16083.076555408092
40,10,231.613,2.6278642694395906e6,16046.32229993451
79,10,418.888,2.6260735636582347e6,16393.092992522386
80,10,421.933,2.6139359145961036e6,16294.566912214312
82,10,431.51,2.597880997323896e6,17033.73069069243
86,10,445.667,2.5969903213990326e6,17148.791891704004
90,10,459.445,2.5899577347679907e6,16928.439451154645
95,10,492.45,2.581714666458795e6,16874.388649787667
112,10,577.923,2.5816203932619207e6,16627.261327235265
114,10,583.596,2.5809259441902544e6,16141.200987121854
118,10,598.086,2.573414240729515e6,15998.861157920004
174,10,801.459,2.5718707906407784e6,16013.711247580162
176,10,806.626,2.5713030101328176e6,16025.69636712058
194,10,861.547,2.5697679571157782e6,16028.54861160131
205,10,900.106,2.569550367661263e6,16013.72627138465
207,10,906.146,2.5681281365730697e6,16010.44111541378
211,10,918.993,2.5679384832380824e6,16013.222639814667
216,10,933.709,2.5673672299407916e6,16009.250414355767
220,10,944.828,2.5639719458007035e6,16076.696416277811
234,10,989.197,2.5634151781328954e6,16077.692336532831
242,10,1011.918,2.563414700461228e6,16077.699881546705
248,10,1029.077,2.56330469147222e6,16077.444979208483
259,10,1062.204,2.562425812028047e6,16077.42557470878
278,10,1117.556,2.5616804621447045e6,16076.485114899477
282,10,1135.087,2.5612320237803245e6,16082.14529757999
287,10,1149.485,2.5606773427217985e6,16078.871426482829
308,10,1214.995,2.557969792881109e6,16132.705675213936
317,10,1241.942,2.557191123279154e6,16137.588931996204
322,10,1257.527,2.5560972688667946e6,16140.595946593769
329,10,1277.565,2.555172963296842e6,16136.588159775933
333,10,1290.179,2.5531017455924777e6,16124.673157280515
347,10,1330.803,2.5521984217741825e6,16114.808712743084
363,10,1378.261,2.551493710289115e6,16112.024112079102
392,10,1463.809,2.5479993990189284e6,16128.055629620278
394,10,1469.736,2.547906061242801e6,16127.819604393659
395,10,1472.613,2.5476209718241347e6,16129.098083573
403,10,1497.319,2.5447123392695202e6,16156.686923852154
443,10,1620.173,2.543429618490795e6,16198.012282017922
454,10,1652.241,2.542886509421206e6,16175.964404695898
464,10,1682.227,2.5420700189180523e6,16188.398298708
490,10,1760.066,2.5419423072644062e6,16178.694878065475
516,10,1839.735,2.5417698266065093e6,16164.953356552996
542,10,1914.735,2.5338167059487966e6,16225.999099108227
563,10,1973.904,2.533806049786927e6,16230.744970338228
596,10,2066.533,2.533692962744957e6,16215.93188731797
678,10,2311.315,2.533337666151775e6,16209.565169334339
1022,10,3725.994,2.525869822943698e6,16040.911865678692
1067,10,3977.39,2.525615467583608e6,15814.81116850531
1076,10,4027.812,2.521098767160233e6,16101.740378045884
1077,10,4032.94,2.5196489920409806e6,16092.200659615904
1083,10,4066.45,2.5162852540785046e6,15948.7163095529
1113,10,4228.754,2.509374720651309e6,16180.918631342225
1144,10,4393.228,2.5082375905045513e6,16176.426437731032
1145,10,4398.001,2.5043623930903776e6,15778.031946406187
1151,10,4436.348,2.4956855166262337e6,16130.243700233197
1241,10,4989.279,2.4932067963120798e6,16126.945138431058
1436,10,5863.381,2.4931734572639395e6,16123.958677855382
1443,10,5882.083,2.492295366097255e6,16123.917516494945
1472,10,5958.201,2.491832175489889e6,16116.559356185235
1518,10,6075.345,2.4915814490556447e6,16118.286488494561
1561,10,6186.341,2.490983083399252e6,16123.15871782393
1597,10,6277.515,2.486550156934376e6,16185.633177304388
1599,10,6282.701,2.4797119439928927e6,16281.449960529277
1658,10,6441.825,2.4785931082209214e6,16291.470964703683
1678,10,6495.86,2.4784514155844776e6,16298.105311540781
2485,10,9771.311,2.478182367085143e6,16308.268512971668
2723,10,10623.838,2.47501359739563e6,16570.00418679773


==> traj_sub60p0_initconstructive_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.031968104760859e6,2153.9581935661363
3,2,8.509,3.024685447658876e6,2982.174972500357
4,2,9.263,3.0011126364864614e6,3672.98078061211
6,2,17.004,2.929503778896366e6,5363.6578346282395
10,2,27.004,2.9063888298952025e6,6259.543092121487
11,2,31.278,2.875081246044139e6,7508.007567385514
12,2,35.403,2.8578559667034238e6,8413.870719634702
13,2,39.676,2.83947342177983e6,9160.145097656918
14,2,43.831,2.78713605581073e6,10573.99431724235
15,2,47.232,2.7847974216313907e6,10356.44036715798
19,2,64.772,2.774094414211704e6,10819.830229838595
24,2,83.679,2.770236430819776e6,10680.289125041041
27,2,99.769,2.766569705387717e6,11081.628731935469
32,2,123.834,2.7600016154503697e6,11282.001394379738
48,2,231.783,2.7579170117857596e6,11106.355719130537
53,2,270.688,2.747379311539394e6,11389.415547940434
55,2,276.546,2.745294273051289e6,11395.88308802027
58,2,288.795,2.7445850951142646e6,11411.125446417416
73,2,366.117,2.743919853405278e6,11592.130812289539
87,2,433.955,2.742777793697763e6,11606.731240249617
93,2,464.451,2.7412650217125393e6,11185.496734323213
94,2,470.14,2.7408543684204556e6,10870.834679970583
95,2,479.105,2.736349712988833e6,11079.650283240855
101,2,499.765,2.736348729295662e6,11079.662269940101
107,2,525.197,2.7328757300082217e6,11185.77298040266
116,2,590.424,2.7316610498950533e6,11504.189435568318
120,2,600.333,2.7301181909804684e6,11197.898970114788
122,2,607.456,2.7026403247724064e6,11665.122826192042
153,2,705.927,2.7012611619044906e6,11700.8512425038
171,2,753.918,2.701184633467288e6,11701.864061999242
175,2,761.56,2.698955363189974e6,11642.411418447353
177,2,768.301,2.6987138974043834e6,11652.15238996866
180,2,773.741,2.6931814921925818e6,11706.380100823226
183,2,781.125,2.6896760423007174e6,11708.833322787345
188,2,799.685,2.6871949956711945e6,11783.437247818132
197,2,845.859,2.6784683718881193e6,12031.735784544604
217,2,919.462,2.673908212109874e6,12309.799016941653
229,2,967.007,2.6634527068104916e6,12680.413344383316
246,2,1030.328,2.6630804247941845e6,12686.033802871125
249,2,1043.015,2.6456259542725636e6,13100.704969562206
250,2,1045.175,2.6448096076008556e6,13108.18313438076
254,2,1053.347,2.640278139134575e6,13000.607043129843
264,2,1082.414,2.6395762332208473e6,13011.41896772451
265,2,1084.577,2.638908366581456e6,12717.835997389742
268,2,1090.729,2.636601181089057e6,12769.22895409904
288,2,1134.626,2.6366008034193823e6,12769.234998691887
318,2,1201.523,2.635099513725291e6,12784.24283102242
350,2,1297.815,2.6348681483885483e6,12799.940786149016
372,2,1357.133,2.6348080721578714e6,12806.139816701429
392,2,1401.748,2.634016081030887e6,12781.290353015831
394,2,1406.33,2.629183140109385e6,12899.226546529744
476,2,1624.092,2.627278938361281e6,12939.404092088042
490,2,1658.042,2.622061330560755e6,13079.622728632208
491,2,1660.271,2.6214716963437465e6,13083.208872500883
493,2,1664.695,2.6196184175617276e6,13088.618621883756
496,2,1675.061,2.618875328081817e6,13094.736967336605
505,2,1695.584,2.61792859942929e6,13113.912460748974
509,2,1706.012,2.6174361228238144e6,13108.40241847374
511,2,1710.464,2.6173671634068456e6,13128.799969930536
512,2,1712.791,2.6167450726606017e6,13126.433581430563
517,2,1723.998,2.6125094562541954e6,13153.382540364479
558,2,1819.116,2.6119144378279806e6,13150.115634756015
562,2,1828.087,2.611063961052574e6,13129.742822583466
607,2,1938.947,2.600241715006985e6,13202.198578138545
757,2,2378.332,2.561051753498149e6,13751.924211529444
829,2,2772.476,2.5565320265742494e6,13982.695584216834
847,2,2873.742,2.553387018451626e6,14184.06779982333
860,2,2975.848,2.553385084804941e6,14315.543647739069
885,2,3191.216,2.551809035909485e6,14531.135762410055
903,2,3294.646,2.5511312045292864e6,14516.04080517861
910,2,3342.386,2.525418213299984e6,14968.891511715192
946,2,3735.392,2.5202798064862764e6,15211.189278799506
959,2,3882.706,2.5186234767476213e6,15293.49115683566
966,2,3954.868,2.5114759610524205e6,15322.11005715076
970,2,4000.493,2.5101835459745717e6,15308.5626227264
971,2,4007.542,2.507413407832871e6,15397.630223392054
972,2,4018.713,2.505853509323739e6,15430.738372362297
973,2,4033.045,2.50398315228361e6,15661.09293645671
1145,2,5185.21,2.5033752937524985e6,15675.43735828793
1146,2,5188.957,2.50167813887143e6,15534.7773950986
1154,2,5211.954,2.496037411639713e6,15650.884731232567
1164,2,5238.758,2.4960293659632844e6,15650.916313644993
1175,2,5267.558,2.495976059470117e6,15651.696028784014
1188,2,5300.573,2.4927311043254235e6,15477.923068247008
1189,2,5303.5,2.4914381606941633e6,15494.144149289607
1224,2,5398.958,2.4914354183190865e6,15494.143856744451
1276,2,5535.395,2.489965395943166e6,15517.665084177017
1350,2,5737.258,2.4892064552694536e6,15532.956158892366
1452,2,6046.986,2.486503856505748e6,15595.748427051254
1460,2,6072.001,2.4846757987378403e6,15623.383152151238
1470,2,6100.416,2.481541454365134e6,15664.9825014781
1481,2,6131.825,2.4805024588365955e6,15683.787326747384
1492,2,6164.027,2.4792657618610896e6,15741.187518439461
1520,2,6241.528,2.4770870010907087e6,15792.373673132754
1548,2,6319.034,2.4766927070293087e6,15784.747497364866
1568,2,6374.524,2.472541858187548e6,15829.122989913809
1570,2,6381.156,2.468107936402253e6,15907.852233861748
1585,2,6422.994,2.46650663072877e6,15954.509021808477
1604,2,6474.251,2.4664972369251954e6,15957.758440368816
1612,2,6494.846,2.465877503294248e6,15947.61412271704
1616,2,6506.756,2.4648818064538296e6,15958.556158204623
1754,2,6879.631,2.4635566412217873e6,15963.083080828626
1791,2,6976.537,2.4634271851705844e6,15971.938743963412
1839,2,7111.188,2.4633386562285163e6,15996.809966551571
1860,2,7165.307,2.463081843066562e6,15996.33516788698
1881,2,7225.487,2.4620689896201547e6,15999.553092604405
1898,2,7269.038,2.461957637081821e6,15988.158649868898
1974,2,7482.725,2.4616260259806723e6,15984.23407390126
2038,2,7653.947,2.4608794947664137e6,15985.933842708999
2127,2,7902.191,2.4535070478121904e6,16173.227064744058
2129,2,7907.922,2.452261010676765e6,16199.243314570092
2141,2,7940.249,2.4452677936917203e6,16249.317715378034
2177,2,8047.831,2.4448908436175934e6,16251.85111244476
2221,2,8172.326,2.4442912687837384e6,16307.577647783546
2274,2,8323.272,2.443247901223193e6,16329.629443308071
2301,2,8402.169,2.441016354821297e6,16353.338169520188
2306,2,8416.338,2.4387135330123133e6,16403.541318266165


==> traj_sub60p0_initconstructive_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.03196810476086e6,2153.9581935661354
4,3,10.981,2.9860148100693417e6,3882.6831841222543
5,3,14.022,2.9295037788963723e6,5363.657834628238
6,3,18.897,2.903327874780916e6,6346.31445518149
8,3,25.51,2.8520070588232097e6,7852.697192988172
10,3,31.834,2.8454070197596145e6,8652.837465381019
11,3,36.584,2.8122534669106756e6,9466.862735588027
13,3,41.968,2.8048361094280225e6,10056.68493401704
14,3,46.399,2.7883272969653583e6,10671.90178622924
17,3,63.911,2.7534520260094223e6,11632.707175094201
19,3,77.879,2.7387332127439454e6,12109.5283684883
20,3,85.995,2.687680994130395e6,13463.419556021208
21,3,91.667,2.665264429074731e6,13930.71428047212
22,3,97.208,2.637641160172801e6,14942.122845644295
23,3,103.088,2.615442678315822e6,15607.458873329742
24,3,108.596,2.569423011498454e6,16503.689491906138
25,3,119.968,2.548709980046873e6,17184.198450989228
26,3,129.064,2.5396205298163267e6,17827.203522515887
96,3,513.366,2.5328849706730684e6,17616.11330299736
102,3,544.088,2.527349367544432e6,17441.214836662202
122,3,653.598,2.5239400214936584e6,17305.17609540763
149,3,824.912,2.522167844068109e6,17305.348638653355
150,3,828.005,2.5198104348317664e6,17273.743808638395
212,3,1069.697,2.5175576536409557e6,17264.48177691526
238,3,1176.459,2.5052185286518903e6,17275.162666262768
249,3,1209.213,2.5051497887295457e6,17275.541636175058
256,3,1231.508,2.50438551718786e6,17278.057985399522
261,3,1246.471,2.4948813564283405e6,17246.66381004511
263,3,1254.072,2.4942713070955602e6,17232.888451518218
268,3,1269.409,2.49323091624963e6,17225.211307735808
272,3,1281.89,2.4915698742690855e6,17172.45325548217
319,3,1432.513,2.490914793983019e6,17164.87624730165
362,3,1579.523,2.4903014790810086e6,17161.365529929793
369,3,1601.148,2.4896607389907986e6,17158.68029845697
372,3,1610.441,2.4895856384824803e6,17159.827553766358
381,3,1645.179,2.4892540122546107e6,17161.993385146543
384,3,1655.521,2.489214198185458e6,17163.526775495808
391,3,1677.427,2.488865978941119e6,17135.238416499855
392,3,1680.315,2.488220240785508e6,17131.099524580284
394,3,1686.484,2.4873659355983236e6,17130.72974825508
405,3,1719.984,2.485616698015573e6,17153.195507210174
410,3,1736.059,2.4855668857097076e6,17154.30149911768
427,3,1787.889,2.4848498888124228e6,17131.331699777875
447,3,1849.03,2.484847916199648e6,17131.36011307613
463,3,1899.58,2.484783693878183e6,17131.4685517719
496,3,2004.773,2.479590071045652e6,17162.904449931713
571,3,2252.139,2.4790361579256095e6,17143.075924817887
594,3,2326.687,2.475375064194309e6,17213.877185325247
631,3,2444.296,2.473392537401733e6,17209.860796530407
687,3,2623.317,2.47149219696142e6,17216.094953593718
690,3,2632.848,2.4714885292881243e6,17216.192104866914
695,3,2649.183,2.4695134276385913e6,17271.39435123205
871,3,3260.49,2.466220266678824e6,17352.195996986175
872,3,3263.891,2.4642088615542213e6,17359.70285045094
937,3,3604.735,2.4639078951860503e6,17373.917668317703
986,3,3811.061,2.4638500177593865e6,17376.794917189007
996,3,3845.311,2.4631301173867937e6,17375.74679857354
998,3,3851.837,2.4631125053897253e6,17375.11221659105
1015,3,3910.203,2.4630012030768823e6,17354.645041451677
1035,3,3975.942,2.462676666176785e6,17289.46428864155
1072,3,4101.318,2.462636290716119e6,17290.13536280637
1139,3,4337.585,2.4617611179849124e6,17297.633809114235
1161,3,4410.586,2.46176005044176e6,17297.647975802036
1203,3,4552.046,2.460813858817029e6,17306.95332610384
1261,3,4746.977,2.4602616713091964e6,17311.41561873708
1264,3,4767.614,2.459509811830705e6,17307.186358330233
1518,3,5847.549,2.45775760591602e6,17339.230073168626
1557,3,5977.597,2.4559175488757757e6,17355.138137028473
1626,3,6206.779,2.4557424932131656e6,17345.424262828656
1642,3,6260.291,2.4547442469836622e6,17349.452085223347
1651,3,6290.508,2.450047905163244e6,17410.23825005217
1685,3,6405.212,2.4484279138700487e6,17430.954958921797
1706,3,6475.54,2.448067798054094e6,17423.351722614763
1720,3,6521.263,2.4480649243678367e6,17423.386371438675
2160,3,8597.433,2.43361585849596e6,17728.13679666904
2185,3,8789.288,2.430645587895188e6,17873.86754911489
2255,3,9275.767,2.426763112120142e6,18005.43556440417
2352,3,10005.234,2.426246576110164e6,18014.384182793998
2362,3,10071.345,2.4246098662128355e6,18023.659485603355
2378,3,10132.842,2.4242632078894936e6,17994.343540479666
2384,3,10156.416,2.423706980105412e6,18023.4725220688
2392,3,10186.0,2.4232766097130035e6,18033.149000028257
2443,3,10385.899,2.4228778887587003e6,18044.813531830496
2455,3,10431.864,2.4224450312333507e6,18052.72358961635
2477,3,10516.985,2.4216161877479814e6,18063.027213871395
2492,3,10574.391,2.4201062640028726e6,18070.050491672748
2540,3,10755.312,2.4181816241694824e6,18113.89482862233
2543,3,10766.828,2.415642228727064e6,18116.833962126562


==> traj_sub60p0_initconstructive_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.031968104760864e6,2153.9581935661367
6,4,7.218,3.0231011052286057e6,2964.638856314535
7,4,10.783,3.0112054597737035e6,3635.925082486568
9,4,15.431,2.930302705923726e6,5933.624211945583
10,4,19.828,2.8631100558177875e6,7572.698235951114
11,4,26.688,2.8362860769581627e6,8435.738056600332
13,4,30.501,2.831140794050064e6,8283.062295612292
16,4,41.936,2.823034327912393e6,8890.85026360503
18,4,49.323,2.792655878091426e6,9871.729590202045
20,4,55.417,2.7852112685905453e6,10478.118990391551
22,4,62.279,2.7480812194374995e6,11484.023697170416
25,4,74.954,2.7399888048518887e6,11874.128366843579
27,4,84.722,2.724663137920754e6,12619.576803940894
28,4,87.557,2.6750623311712723e6,14046.791016362034
30,4,101.07,2.6269747023953656e6,15326.137206957603
31,4,107.023,2.591232304069703e6,16085.508138233836
56,4,299.016,2.5833513757769763e6,16419.628753188445
59,4,319.075,2.5832972761635613e6,16930.413602404587
62,4,355.6,2.571316439580051e6,17209.128251829523
66,4,374.671,2.57073223668986e6,17607.145921678144
72,4,417.057,2.556534469646373e6,17569.16464756672
76,4,436.092,2.550994411089198e6,17335.31264991503
77,4,442.675,2.5455828468663255e6,17522.51322915864
89,4,515.677,2.5447028893826753e6,17522.51270718045
95,4,555.768,2.537618921436267e6,17724.700619854797
98,4,577.041,2.529787370776904e6,17980.13877698542
107,4,655.177,2.5157646246664356e6,18322.3347761459
136,4,855.745,2.514194020251517e6,18101.079805137928
187,4,1201.905,2.511697180537793e6,18171.808619086827
200,4,1304.407,2.5021514384925165e6,18054.354181982537
202,4,1318.022,2.5021514226628398e6,18054.354181982537
208,4,1361.363,2.502151237849732e6,18054.356687129875
210,4,1380.172,2.50215119756403e6,18054.357018853094
211,4,1393.345,2.50038222589611e6,18145.55904685332
260,4,1996.076,2.496552965072533e6,18123.22985015295
276,4,2148.999,2.4962940419045324e6,17895.747059992937
277,4,2157.166,2.4947066633049534e6,17894.416369832983
284,4,2186.211,2.4946822281393195e6,17420.232625452805
321,4,2412.991,2.4894853204050986e6,17506.032208331522
338,4,2484.137,2.4825793904482936e6,17662.421036433
371,4,2658.788,2.4779494334660843e6,17566.00515508626
375,4,2677.605,2.4768839558949927e6,17423.812967057755
379,4,2701.116,2.4745088978612395e6,17290.42780237803
382,4,2721.097,2.471870061639732e6,17290.401794930338
385,4,2733.017,2.470990061639732e6,17290.401794930338
487,4,3133.701,2.4591930378307477e6,17545.173390613458
488,4,3136.925,2.446043346450617e6,17426.761599527115
489,4,3140.169,2.4451633506772993e6,17426.76154577883
515,4,3275.072,2.444973050244448e6,17479.640110761058
520,4,3310.889,2.4342508164513144e6,17683.59817970364
607,4,3866.752,2.419456971464961e6,17875.06942372077
648,4,4177.993,2.416080802184585e6,18000.16244985008
681,4,4422.726,2.4106857627164363e6,17893.85003811953
751,4,4977.749,2.410034239133331e6,17890.97160711409
764,4,5044.009,2.409731501236501e6,17883.037563578146
767,4,5054.575,2.4053567811486544e6,17839.675342538772
768,4,5058.123,2.4033199226762475e6,17756.054554300346
782,4,5106.344,2.400952199510998e6,17698.745935553812
784,4,5112.379,2.4007620114624584e6,17700.830696491514
793,4,5141.533,2.3991979550860813e6,17709.000045660232
802,4,5172.621,2.3991963288761256e6,17708.958792920253
895,4,5514.249,2.39549180010416e6,17851.800039017595
940,4,5776.616,2.3923958825945305e6,18048.754727919077
947,4,5832.105,2.3920557893120535e6,18280.893723090074
1009,4,6258.041,2.3901946721716765e6,18463.329214362137
1021,4,6363.344,2.3893918960831854e6,18516.433661713698
1095,4,7512.618,2.3857527872249717e6,18664.09144142279
1103,4,7606.253,2.3855318090061564e6,18659.8828146421
1109,4,7675.71,2.385306021549181e6,18664.13237571315
1111,4,7682.839,2.3843330988915944e6,18664.253014199683
1122,4,7731.002,2.383452168777628e6,18663.339693459475
1124,4,7738.021,2.38135748936004e6,18647.17061402081
1131,4,7762.79,2.380844747281489e6,18668.762970929274
1139,4,7798.134,2.3779740588029996e6,18677.75483802621
1142,4,7808.441,2.377225495284656e6,18680.882111635652
1147,4,7826.263,2.3772139996888274e6,18680.98922243376
1156,4,7862.622,2.3765425360579584e6,18696.164797825433
1213,4,8081.665,2.3762227057164004e6,18684.109433494188
1215,4,8088.557,2.376148394608452e6,18667.90088652726
1223,4,8117.242,2.375784377218101e6,18621.67082396093
1226,4,8127.685,2.375118789396173e6,18619.18584252952
1235,4,8161.37,2.3751186135726916e6,18619.188663664303
1239,4,8175.725,2.3750733202284165e6,18610.36073541162
1257,4,8241.926,2.374724691453593e6,18587.51817875917
1280,4,8348.275,2.373528681879039e6,18571.086038406393
1282,4,8358.888,2.373135116914903e6,18581.049432138614
1287,4,8375.625,2.373134966716795e6,18581.051475400385
1299,4,8429.893,2.37262735224275e6,18585.495413073942
1314,4,8489.64,2.372284981108421e6,18583.429615455145
1325,4,8540.953,2.368467875691388e6,18600.86703807823
1357,4,8670.809,2.3653217402938176e6,18621.88811363463
1358,4,8674.651,2.365315170344785e6,18612.429683782542
1401,4,8870.975,2.3652208987603015e6,18587.277763261995
1405,4,8885.532,2.3646622806825144e6,18585.904981306398
1426,4,8977.341,2.3634340689656613e6,18588.75318989902
1444,4,9045.566,2.3629384568738574e6,18630.548047620214
1475,4,9197.858,2.357584641757885e6,18704.580521687276
1486,4,9240.124,2.3567269478991795e6,18704.920396360605
1518,4,9374.664,2.3567247056592572e6,18704.952997989018
1532,4,9428.398,2.3519520216362122e6,18627.100342094414
1597,4,9668.168,2.3512317802850353e6,18463.03965694688
1602,4,9689.471,2.3500941128563564e6,18434.646109513033
1823,4,10671.454,2.3471630594417294e6,18455.612117087225
1845,4,10748.294,2.345388094729985e6,18467.00848413499
1854,4,10778.996,2.3414692375494614e6,18560.42331843168


==> traj_sub60p0_initconstructive_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.0319681047608443e6,2153.958193566139
5,5,6.336,3.0231011052285917e6,2964.6388563145383
10,5,19.679,2.9193677586382465e6,5760.29614686435
11,5,26.087,2.8792167601172617e6,7003.677429892475
15,5,48.069,2.873580862353435e6,8102.301450075912
16,5,54.548,2.86149635789849e6,8949.106802155926
18,5,61.561,2.8205188135874146e6,10561.90574451099
20,5,74.042,2.8051220644520423e6,11041.722076647126
21,5,79.773,2.739037058375935e6,12427.920558649439
22,5,85.001,2.73116427225182e6,13237.912063295278
23,5,90.23,2.677268532993894e6,14053.758709474849
24,5,92.848,2.673499452939982e6,13812.72568923024
27,5,107.392,2.648083217252506e6,14868.106515099376
29,5,116.917,2.6151788709499435e6,16292.556484089248
30,5,122.534,2.60266588840387e6,16835.212462520187
31,5,128.235,2.5921588424363686e6,17291.53343830411
32,5,134.084,2.5814014531513546e6,17628.234666553886
34,5,152.576,2.574447768274327e6,17802.901242343843
38,5,177.411,2.5676519009780707e6,18185.381671190127
40,5,186.059,2.531899977896671e6,18910.627171828426
42,5,215.39,2.528147139323729e6,19225.104540339256
45,5,237.602,2.5274282892696997e6,19223.98017199407
55,5,372.153,2.52165582878701e6,19036.64755028712
56,5,375.899,2.519848473527248e6,19019.696339277074
68,5,453.881,2.518086761031454e6,19019.742648816675
98,5,589.855,2.5099087242503734e6,18925.024034166643
99,5,593.868,2.5080257198095294e6,18911.77313144134
278,5,1783.811,2.507144061044975e6,18904.12930491051
297,5,1865.214,2.505882133261474e6,18888.25757849664
298,5,1870.279,2.5049573862679927e6,18896.83550728394
306,5,1902.628,2.5036278598351954e6,18907.574276269745
309,5,1914.635,2.501648372258242e6,18910.117846859295
313,5,1931.795,2.500852494477026e6,18897.72296494454
316,5,1944.162,2.5006334405050604e6,18887.707882556355
319,5,1956.473,2.5003483578790696e6,18882.874856247276
327,5,1988.492,2.490071020249573e6,18878.35730025725
328,5,1993.777,2.488318532102921e6,18862.8529197476
331,5,2005.912,2.48635103811452e6,18870.9844907756
334,5,2018.022,2.485723117136623e6,18867.97793381449
339,5,2039.826,2.485637840516315e6,18867.991844122076
344,5,2061.066,2.485477860439108e6,18868.478194124065
348,5,2077.054,2.4845958066250933e6,18868.821839525543
349,5,2081.123,2.4833774043006413e6,18873.811850040736
353,5,2098.616,2.482770507414224e6,18877.703277414206
361,5,2132.47,2.4817018350719884e6,18868.910019865525
392,5,2261.048,2.481516283068493e6,18871.741283217507
393,5,2265.102,2.48058995015704e6,18849.118676129245
397,5,2280.811,2.479948170745521e6,18847.518235652133
401,5,2298.206,2.4799279086601767e6,18845.554499727758
404,5,2309.954,2.4787743319317177e6,18849.75784701644
424,5,2392.255,2.4770422560851285e6,18850.970813242737
438,5,2450.521,2.4767317407364696e6,18841.352282598782
446,5,2483.434,2.47665729382615e6,18842.176490953138
465,5,2560.633,2.476427155623188e6,18834.571650451817
466,5,2564.701,2.472258616941632e6,18737.71480540239
467,5,2568.773,2.4721265029498185e6,18730.87628123102
480,5,2624.173,2.471781339412935e6,18736.756543438194
482,5,2632.163,2.470878023016347e6,18738.686393832097
485,5,2645.913,2.4699136090574823e6,18780.609181527176
495,5,2687.655,2.463763047974559e6,18768.880588328302
499,5,2704.035,2.4609626802800195e6,18813.492344824266
500,5,2708.258,2.451564292770719e6,18815.022490657324
510,5,2750.349,2.450841613696753e6,18814.79540962371
537,5,2861.826,2.449403090823708e6,18832.435991338574
549,5,2912.204,2.4493817322155857e6,18838.49781742677
560,5,2957.992,2.448857661742935e6,18819.820838402586
579,5,3036.12,2.4488574392725136e6,18819.82358129644
580,5,3039.942,2.447312006682826e6,18816.787919010876
590,5,3081.448,2.4471229610549686e6,18817.251256641623
626,5,3231.742,2.4463566526394654e6,18814.862769207033
632,5,3257.12,2.4437367546735806e6,18871.70706763369
641,5,3293.804,2.4429760173517643e6,18869.62946471255
645,5,3310.746,2.4428353748378325e6,18867.482206309716
664,5,3387.575,2.4419198902850784e6,18873.533421251315
691,5,3498.36,2.4415953172371876e6,18864.355304870973
704,5,3550.74,2.440822800539204e6,18867.967429286193
743,5,3710.099,2.4400831532748705e6,18887.010102646476
812,5,4000.948,2.4394706277344944e6,18882.689437930785
816,5,4017.649,2.438854464943096e6,18650.424140637024
884,5,4275.44,2.436724523964977e6,18424.164223444077
958,5,4560.607,2.4353135707855662e6,18449.762259089694
977,5,4632.178,2.4352559854425243e6,18450.84287488042
1268,5,6095.333,2.43277263034459e6,18608.633637016366
1276,5,6147.533,2.432670122638722e6,18709.1950728852
1313,5,6441.448,2.4323413573006997e6,18708.745602183884
1435,5,7364.967,2.432064705773392e6,18691.36077016388
1440,5,7406.998,2.4312857109836712e6,18689.813777160805
1453,5,7497.963,2.431285374512018e6,18689.8181073267
1462,5,7576.367,2.4311868038416468e6,18826.764420097217
1571,5,8357.446,2.4301242756567593e6,18830.6726005628
1821,5,10167.919,2.428031170283458e6,18724.05379957512
1932,5,10602.695,2.4277803485099566e6,18713.44471062847
1966,5,10734.033,2.427003727451708e6,18711.896049776005


==> traj_sub60p0_initconstructive_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.031968104760859e6,2153.958193566137
4,6,10.428,3.023101105228601e6,2964.638856314532
8,6,23.113,2.9307360679652435e6,5570.494152496599
9,6,28.189,2.9279852247042833e6,5490.660449665881
10,6,35.558,2.9039870667405874e6,6464.139858614652
11,6,41.093,2.812720575719362e6,8725.28758571854
15,6,56.365,2.802595705076856e6,9563.2248903806
16,6,60.185,2.798452983176781e6,10081.742508804457
18,6,67.244,2.7963180189331155e6,10477.072679153409
26,6,95.758,2.772866423193823e6,11674.006318955033
27,6,100.428,2.7537695355651868e6,12227.740334848759
28,6,106.225,2.7209956231255173e6,13266.817228127813
29,6,108.762,2.7118620275716283e6,13100.221227502294
37,6,144.38,2.672812208332834e6,14529.19278660004
38,6,151.726,2.6510216515652006e6,15160.426165567256
39,6,157.019,2.6149424616175694e6,15869.922739561798
40,6,163.311,2.6033706174493106e6,16289.377131260266
41,6,169.028,2.5809778783206567e6,16821.715859353528
44,6,189.061,2.5796443050697073e6,16589.923309377293
56,6,268.384,2.562118679789205e6,17465.707073814498
68,6,354.949,2.552598990394555e6,17317.754514437576
71,6,378.137,2.5497307381786634e6,17331.080478975524
88,6,474.809,2.547737769772293e6,17333.263540279746
89,6,478.083,2.5408249697707556e6,17144.440687239996
112,6,572.55,2.530239823194826e6,17027.06493700989
198,6,944.548,2.529956234694156e6,17010.39933590415
204,6,964.611,2.5298650584891667e6,16962.832842347754
217,6,1018.053,2.528953470187283e6,16962.83149902011
218,6,1021.68,2.5247843453241615e6,17006.36922140755
222,6,1035.633,2.524755025145623e6,17006.236618211446
229,6,1062.867,2.51713211210802e6,17060.51019253874
233,6,1076.768,2.5161311360396286e6,17062.114527770133
234,6,1080.134,2.5107707980531743e6,17031.437620957317
277,6,1231.454,2.510769020255111e6,17031.463017402522
293,6,1296.363,2.510701430442873e6,17031.981620569455
402,6,1721.601,2.5096552974397247e6,16971.944409262895
406,6,1741.911,2.508205266323425e6,16982.172845847792
415,6,1774.178,2.507353724030539e6,16991.717460923788
423,6,1802.464,2.5048368442835584e6,17052.256099592756
424,6,1805.784,2.503887338545299e6,17045.73633115391
431,6,1829.089,2.503535526546509e6,17050.352035389194
434,6,1840.089,2.502658882489541e6,17050.257432369686
439,6,1856.163,2.501703659256693e6,17050.755053840843
455,6,1909.847,2.50145966289733e6,17058.94588384645
475,6,1976.439,2.5005772207453754e6,17058.986580028177
499,6,2057.64,2.5004444056186206e6,17059.889636805205
500,6,2062.103,2.499437662357157e6,17064.914944152733
517,6,2118.229,2.4955006955481656e6,17100.510535561927
530,6,2161.796,2.494935737642236e6,17105.956919152628
539,6,2192.559,2.4949322955151517e6,17097.39076128417
573,6,2307.806,2.4943291929667275e6,17092.819465806242
613,6,2448.332,2.494126462578398e6,17085.274143375755
624,6,2485.804,2.493223629759853e6,17060.658401603723
640,6,2541.567,2.4926276153907673e6,17008.58369244871
727,6,2857.446,2.4828750836605383e6,16988.879708980592
782,6,3060.48,2.4817398847689265e6,16998.723010841637
794,6,3102.484,2.481540116485914e6,16987.171567701494
806,6,3144.129,2.4805032068583835e6,16988.617138265967
954,6,3727.325,2.480191726708686e6,16902.430368514975
963,6,3760.65,2.480179692352685e6,16902.821021042917
989,6,3854.679,2.479732161614137e6,16898.730011630156
1009,6,3924.607,2.4797049983733753e6,16899.269220795584
1021,6,3965.732,2.478170475609228e6,16981.223196701067
1052,6,4073.41,2.477446789073979e6,16981.830719105317
1379,6,5606.743,2.476164353076686e6,17120.822517128992
1430,6,6038.098,2.468520172427168e6,17433.913196924237
1499,6,6564.706,2.466559353690619e6,17597.1884316678
1514,6,6676.605,2.4649470725061754e6,17579.020728244875
1521,6,6751.693,2.4589865011047563e6,17672.888276106652
1567,6,7130.403,2.4584924869642165e6,17857.083556709324
1644,6,7777.847,2.4516812622982566e6,18112.69902832869
1678,6,8018.106,2.449117346234722e6,18089.487558459772
1718,6,8302.266,2.4483640460225977e6,18230.106493189054
1737,6,8462.17,2.4475942722661328e6,18317.22527717665
1788,6,9088.339,2.4431256492418875e6,18511.873865281115
1795,6,9166.319,2.4423510317326197e6,18599.013965368336
1891,6,10372.452,2.439184874262671e6,18816.296989978273


==> traj_sub60p0_initconstructive_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.031968104760859e6,2153.9581935661345
1,7,4.885,2.977882469432585e6,4163.860028266536
2,7,9.602,2.8960917747551366e6,6331.274689166503
3,7,14.411,2.876180928003713e6,7525.660441861029
8,7,28.929,2.865046429581305e6,8331.61595834706
9,7,34.305,2.794236336792757e6,10487.996329332147
11,7,43.76,2.761631522136135e6,11724.09378606707
12,7,51.524,2.754712190495099e6,12084.410141123883
13,7,54.407,2.6673421386871063e6,14408.231784230922
14,7,59.648,2.649370193378879e6,15126.103678745929
15,7,64.867,2.621885245308189e6,15741.153781036632
16,7,70.122,2.6097441649567652e6,16293.814583389512
17,7,76.644,2.5799826626362046e6,17031.960225773597
38,7,275.29,2.5649740068990993e6,17907.136134905733
40,7,296.897,2.5532727274873857e6,18376.82550489801
45,7,368.403,2.5468188229379673e6,18344.319858324798
51,7,429.193,2.5463007952775504e6,18151.8665413155
52,7,435.707,2.5461880904633743e6,18154.802596846323
54,7,447.221,2.532874626843134e6,18374.10272212587
60,7,491.373,2.5320880883576972e6,18442.963338028985
61,7,494.744,2.529835727212539e6,18387.28756609846
63,7,509.185,2.5255750886086263e6,18189.865558484304
65,7,533.061,2.5252147480200236e6,18248.060537733534
67,7,556.714,2.5249310363653926e6,18223.792139538466
70,7,589.654,2.5240448492211243e6,18223.914217868794
71,7,595.849,2.5136482594709713e6,18070.53199677627
75,7,621.895,2.5118234235052634e6,18071.158461436244
77,7,634.967,2.5086399270925615e6,18146.436672298783
107,7,834.094,2.5013169597044233e6,17992.06851743861
109,7,851.955,2.4995322755844705e6,17954.41169278976
120,7,902.643,2.4951898561613304e6,18007.308743829784
125,7,933.008,2.4897220435017543e6,17963.360057510323
127,7,954.207,2.487974468901491e6,18021.92412816164
130,7,983.538,2.4868168947343174e6,18025.374068783298
145,7,1120.092,2.477513423587217e6,18053.782926905056
177,7,1298.525,2.4741195084869396e6,18047.5149342974
180,7,1319.791,2.474003194913676e6,17957.258408555404
192,7,1365.985,2.4740031402092366e6,17957.257070642634
195,7,1376.399,2.472670932575673e6,17969.302255532602
198,7,1388.008,2.471058704776883e6,17981.55815092951
203,7,1404.961,2.46563604491162e6,18038.569460043604
209,7,1426.532,2.465024259465114e6,18058.56278790519
232,7,1536.564,2.4647232645375654e6,18112.891791979917
236,7,1565.919,2.4630305921503706e6,18147.136762015176
301,7,2142.638,2.4627411578223906e6,18148.168768341933
306,7,2187.678,2.4609283425613786e6,18217.885159155867
308,7,2208.265,2.460866785461881e6,18135.9817410019
412,7,2964.198,2.4496725841497146e6,18133.765915261658
434,7,3108.253,2.4487771259432137e6,18149.487705758605
522,7,3652.642,2.448202824864669e6,18146.490636448187
550,7,3822.587,2.447646323049403e6,18155.681996307005
555,7,3853.945,2.4462075067990487e6,18168.753876784853
568,7,3932.855,2.44573107078108e6,18176.516053286803
574,7,3968.802,2.445605275495086e6,18182.89521566716
585,7,4035.551,2.4454540146659617e6,18196.956985404173
667,7,4548.155,2.445179564225699e6,18195.825263724644
758,7,5142.731,2.4443849419801636e6,18183.199091244198
839,7,5654.487,2.4413186233538184e6,18202.744539226223
854,7,5742.692,2.441277688658458e6,18201.329209986045
864,7,5802.99,2.4403856249234304e6,18225.641147949154
1201,7,8255.109,2.440307729648266e6,18212.49977211625
1239,7,8500.734,2.4392181790726436e6,18219.229962279664
1342,7,9118.899,2.438630760708037e6,18235.453936648464
1374,7,9316.26,2.43863014516363e6,18235.458833180273
1583,7,10791.455,2.437385218794833e6,18437.309724798382


==> traj_sub60p0_initconstructive_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.03196810476086e6,2153.9581935661345
2,8,5.398,3.0231011052286085e6,2964.638856314531
6,8,9.827,3.008771823639565e6,3432.014114678744
7,8,13.259,2.934287807295393e6,5517.968305857352
12,8,28.364,2.839268720303198e6,8041.219762446464
15,8,37.499,2.7597767503683455e6,10140.041604121976
16,8,42.282,2.736710498877918e6,11062.740283514637
17,8,46.986,2.71642622218149e6,11619.05030792912
18,8,52.395,2.696580735569136e6,12623.665568177126
19,8,54.587,2.685933811768744e6,12656.445662696698
21,8,61.607,2.67403910245471e6,13421.361106056216
22,8,67.633,2.6727580210324684e6,13823.375564937895
23,8,70.505,2.630323837368792e6,15255.202335745968
25,8,85.99,2.5751699784861323e6,16443.076037125797
47,8,213.34,2.569074733252123e6,16124.931523206873
55,8,245.777,2.566407803085593e6,16131.187309260684
59,8,264.87,2.564568741260079e6,15910.200759529269
151,8,600.293,2.563376325366321e6,15656.801909030271
232,8,856.283,2.560931234264662e6,15659.055096779846
258,8,930.029,2.560930683724647e6,15659.062600253848
264,8,946.491,2.559581843472713e6,15669.21162290706
278,8,984.658,2.55899548833742e6,15672.2416812313
280,8,989.698,2.558259582285998e6,15694.688372284378
283,8,997.447,2.557645243120884e6,15702.347212011593
301,8,1045.627,2.557573874858122e6,15685.966423246624
305,8,1055.99,2.5560848494088864e6,15693.026028717371
315,8,1081.892,2.5531631607310297e6,15738.761681421309
328,8,1115.34,2.552814844828291e6,15742.042427625285
330,8,1120.313,2.5399080119411238e6,15769.457113325547
353,8,1179.855,2.539676821877666e6,15700.40104097814
366,8,1213.261,2.539033765362964e6,15697.102239742157
381,8,1255.732,2.5388402118087136e6,15700.964806309821
385,8,1266.208,2.5377061306920233e6,15693.772478846755
389,8,1276.863,2.5363574342897893e6,15699.205459314499
397,8,1299.163,2.5345314249984697e6,15717.849906298889
441,8,1417.296,2.5310377726944597e6,15749.892615934747
478,8,1515.933,2.5309958515245374e6,15750.522749345335
483,8,1531.211,2.530933561636513e6,15744.608201620698
608,8,1930.967,2.530035775903537e6,15752.46700811582
612,8,1943.523,2.5293502559750048e6,15794.402535848709
613,8,1946.58,2.5284947937635826e6,15812.914369845175
618,8,1959.851,2.528487517551991e6,15813.012653757436
718,8,2250.024,2.527759266562512e6,15822.310956771606
731,8,2286.724,2.5277316203984176e6,15830.144599066689
750,8,2338.74,2.5261950251591923e6,15853.452095885485
767,8,2385.114,2.5261948554627276e6,15853.454244197026
799,8,2474.158,2.526131463745516e6,15854.352468246807
861,8,2640.943,2.5254890205969806e6,15874.029688655466
898,8,2744.772,2.5254884147943496e6,15874.03629920751
978,8,2968.385,2.524326480939933e6,15892.334096827773
1275,8,4189.575,2.521332231165923e6,16087.989804677698
1334,8,4727.773,2.512818621475753e6,16117.374631013083
1335,8,4733.841,2.4988957772719376e6,16482.55196621954
1457,8,5476.982,2.49691470725132e6,16480.49211785676
1483,8,5618.225,2.491490592269812e6,16555.69414824186
1535,8,5903.587,2.491307194931603e6,16627.909824081857
1540,8,5932.782,2.490739261315707e6,16697.39055760857
1631,8,6538.364,2.487649929843707e6,16923.638787296226
1672,8,6812.605,2.4856091941621113e6,17111.128004627146
1703,8,7143.608,2.4820470516560026e6,17143.84146531124
1745,8,7639.225,2.475123893815715e6,17427.439111559466
1882,8,9313.899,2.4718493938830746e6,17470.91684191545
1885,8,9346.387,2.4655254890978998e6,18321.69168132045
1908,8,9633.03,2.4635662458593575e6,18350.22705946659
1912,8,9679.477,2.4596775995502397e6,18053.70122386666
1918,8,9739.581,2.4596480331313554e6,18054.004806948087
1922,8,9791.98,2.4534274048461537e6,18736.89024567898
1955,8,10193.146,2.451275005610741e6,18484.856021376894
1970,8,10383.56,2.451137421277977e6,18486.69677415862
1982,8,10532.701,2.4487363803520408e6,18182.993927278694


==> traj_sub60p0_initconstructive_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.0319681047608564e6,2153.958193566136
1,9,0.913,3.0230274925496173e6,2631.2099057036367
2,9,1.343,3.0229904853989156e6,2632.3283678568996
5,9,7.628,3.0176996373102856e6,3390.230844418731
10,9,19.247,2.9587527699740455e6,5154.3641275216505
11,9,23.254,2.8642124697973803e6,7858.097484234446
12,9,27.476,2.8422552675436977e6,9067.925605318278
13,9,33.025,2.8098277741858717e6,10296.348979501248
14,9,37.789,2.772460863102723e6,11275.115128926112
15,9,44.058,2.7301959633882577e6,12364.90977519115
16,9,50.281,2.7091599132069093e6,13054.756959364557
18,9,54.48,2.7071665542869824e6,12838.585506828073
20,9,64.046,2.704997758497965e6,12963.261499739967
21,9,68.844,2.670196475706525e6,14398.472979952381
23,9,81.346,2.6663698032969423e6,14889.897529641019
24,9,87.58,2.603842792697745e6,16474.74523081145
25,9,92.831,2.5829287496345947e6,17238.774928949995
28,9,119.474,2.5718779128401754e6,17155.553601534295
32,9,154.256,2.5683186356930686e6,17262.77903675961
41,9,281.207,2.563440339285624e6,17492.11060153444
83,9,571.026,2.5598242577234963e6,17378.509186436815
95,9,660.269,2.554485689123814e6,17503.08682781444
100,9,698.407,2.5522261219978873e6,17571.38572597567
145,9,1008.33,2.545421889722487e6,17351.38190026848
155,9,1077.887,2.545287754038278e6,17514.31257860091
180,9,1218.162,2.5362927412636783e6,17484.167337235023
187,9,1253.427,2.5309333607177204e6,17400.691551514858
190,9,1277.982,2.529916278608381e6,17402.308097397086
196,9,1295.797,2.512669466146961e6,17351.483016560374
285,9,1604.029,2.508688095292482e6,16962.77944973893
345,9,1792.514,2.507726081634196e6,16965.79904425283
356,9,1825.053,2.5071238053964823e6,16995.181457212275
359,9,1833.824,2.505272498940507e6,16995.056296092607
364,9,1849.655,2.5052219382896232e6,16987.05428244793
367,9,1858.292,2.504649455801335e6,16983.977757657485
373,9,1875.803,2.4984255179090304e6,16864.088283494693
503,9,2303.555,2.4971742888384005e6,16866.56630598524
512,9,2332.252,2.496979863136143e6,16875.816619922145
526,9,2372.728,2.49695394160352e6,16876.154267467657
546,9,2431.84,2.4957284371768376e6,16818.555802807277
574,9,2513.248,2.494848059827623e6,16818.561476795152
608,9,2612.39,2.4943644683047077e6,16816.502567822776
613,9,2627.704,2.493520679756706e6,16816.311830464543
650,9,2737.506,2.493361419957592e6,16819.38407639854
651,9,2740.418,2.4930828901895187e6,16815.697224658696
718,9,2942.08,2.492941934921244e6,16816.482467644826
739,9,2998.677,2.491455262406577e6,16840.612919882213
899,9,3570.906,2.4905900211552316e6,16955.730003453158
1030,9,4300.504,2.490559346346413e6,16857.436481726818
1384,9,5778.198,2.4799145538855204e6,16915.00187398979
1463,9,6224.781,2.479588993560211e6,17064.26825578879
1501,9,6456.352,2.472872956522287e6,17197.611646944475
1537,9,6686.786,2.4725399387032464e6,17380.465426597704
1544,9,6759.921,2.4628248544764523e6,17767.17157090918
1568,9,6939.525,2.461548756685285e6,17844.579310311015
1573,9,6976.203,2.4571410655946196e6,17879.227719006012
1626,9,7724.573,2.4557610384256756e6,17992.471406075136
1678,9,8495.934,2.4543110517634517e6,18162.18501197202
1702,9,8814.055,2.4534286791119548e6,18288.415907092356
1735,9,9272.506,2.4526911728284378e6,18287.350974841414
1823,9,10630.583,2.4514710161479125e6,18184.777899941015


==> traj_sub60p0_initdefault_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,3.083857392201375e6,4238.137600204083,10
24.0,3.0001243249704214e6,6235.842384697688,10
25.0,2.8632278478127257e6,9540.522653221673,10
26.0,2.835292582209026e6,10215.01944389779,10
32.0,2.7976691523344084e6,11169.742748906117,10
46.0,2.779770672016315e6,11594.519452197968,10
47.0,2.7656911792132966e6,11941.101598770032,10
48.0,2.7515708609937183e6,12336.046512735056,10
49.0,2.72436632333077e6,13094.89602214797,10
50.0,2.6796338667772627e6,14281.335732736023,10
54.0,2.660256059608086e6,14911.140829347869,10
60.0,2.6460263977140435e6,15319.869136934238,10
73.0,2.64026712685165e6,15482.155812849116,10
74.0,2.620781297268993e6,15934.929346996225,10
76.0,2.6152212866054727e6,16262.383442110597,10
77.0,2.594281318613903e6,17185.007366789803,10
80.0,2.586984207788486e6,17582.99985824091,10
82.0,2.5862644396000626e6,17712.099304072926,10
98.0,2.585429640597202e6,17739.065436036006,10
101.0,2.580519037848546e6,17910.883547551388,10
102.0,2.580319750178837e6,18114.187524855566,10
105.0,2.5774055941888634e6,18212.191851859876,10
106.0,2.5759581958458847e6,18291.765732696167,10
117.0,2.5759503524033055e6,18291.86294469333,10
119.0,2.575715822609981e6,18291.201232261454,10
126.0,2.5753415875069248e6,18311.217160218766,10
132.0,2.5745501446649954e6,18338.972265738386,10
134.0,2.5737963037912906e6,18380.91379023685,10
136.0,2.573535901241088e6,18380.845414227915,10
153.0,2.5723408691032724e6,18419.80758114648,10
155.0,2.5717037235232247e6,18453.02391951372,10
158.0,2.5714397244834513e6,18453.023895990384,10
163.0,2.5711701515939026e6,18453.088028234626,10
164.0,2.5702886476468868e6,18536.6868483557,10
166.0,2.5699773331850274e6,18549.58358709432,10
173.0,2.5697471207291624e6,18550.896623337023,10
174.0,2.569265375391876e6,18546.005941861127,10
189.0,2.5685289585906793e6,18569.47654154118,10
195.0,2.5683189200111288e6,18570.2275875885,10
198.0,2.5681919341497207e6,18571.911100557558,10
214.0,2.5672727447105297e6,18543.444930279555,10
235.0,2.566289823417785e6,18578.337359072128,10
242.0,2.56619552403178e6,18578.428845034367,10
259.0,2.5661359479207797e6,18694.434630027125,10
281.0,2.5661358871568954e6,18694.43163776536,10
301.0,2.5647292948766937e6,18705.357910665807,10
307.0,2.5647234059029543e6,18707.902001363494,10
309.0,2.5644414416096886e6,18708.05128368074,10
315.0,2.564207939255235e6,18697.504715950497,10
319.0,2.5638959962734026e6,18702.513770189304,10
320.0,2.562919433242561e6,18661.831907130054,10
324.0,2.5623381957087833e6,18647.16579408973,10
334.0,2.562338110455016e6,18647.167441799473,10
336.0,2.562200033097972e6,18637.78759438726,10
339.0,2.5621932800558237e6,18725.552811810903,10
344.0,2.561932654442998e6,18681.691097246534,10
349.0,2.561661547289173e6,18681.783258655105,10
351.0,2.5615735707464605e6,18681.783072339982,10
353.0,2.561397704608464e6,18681.780826097307,10
356.0,2.5613976566221085e6,18681.781553632805,10
375.0,2.561157442067552e6,18682.70751253874,10
379.0,2.5608040072403876e6,18682.580856926717,10
383.0,2.5605904701650683e6,18682.074257343884,10
393.0,2.560564385989763e6,18656.424079044355,10
400.0,2.56030007240728e6,18656.428593067234,10
408.0,2.5601184226735374e6,18656.635665044865,10
409.0,2.559854344863887e6,18656.637128085662,10
417.0,2.559059572479483e6,18660.311549995615,10
425.0,2.5590227664007926e6,18658.721587513628,10
427.0,2.554938456034597e6,18649.61740817212,10
429.0,2.5545337665571338e6,18653.3720998551,10
433.0,2.554276399958882e6,18653.68023782912,10
445.0,2.554168139523551e6,18656.54374848305,10
448.0,2.553179523430206e6,18593.004108249457,10
450.0,2.5530914567256602e6,18593.004922039956,10
457.0,2.5527739076914424e6,18591.370696009115,10
459.0,2.550296089353257e6,18531.773226742684,10
462.0,2.5497769564423715e6,18498.994864924258,10
476.0,2.549723677041789e6,18501.958559501774,10
481.0,2.5496056619452983e6,18502.062803665158,10
484.0,2.5495809801002583e6,18465.917145617863,10
489.0,2.5490229152102442e6,18469.613024684506,10
512.0,2.548718198513112e6,18462.883235438665,10
516.0,2.548649400797877e6,18462.54660597846,10
525.0,2.5484750089618755e6,18462.526936542392,10
527.0,2.548322694002144e6,18462.05815268024,10
528.0,2.548008748353674e6,18462.611690406462,10
529.0,2.547927261773665e6,18462.529277216578,10
536.0,2.547829692686288e6,18462.86009554183,10
539.0,2.5475657115942123e6,18462.85976583528,10
545.0,2.547558118527964e6,18462.961652649523,10
552.0,2.547043833350128e6,18466.444177312274,10
559.0,2.546732572036321e6,18468.855076633874,10
563.0,2.5464517004040303e6,18468.984679511523,10
572.0,2.5462267935730373e6,18473.49552072965,10
579.0,2.545962770619491e6,18473.49775554438,10
580.0,2.5456147377906907e6,18473.332615812265,10
590.0,2.545100763586436e6,18481.65813834661,10
593.0,2.5443166043615066e6,18470.154990752533,10
596.0,2.5428362072995906e6,18474.856721519038,10
611.0,2.542617071874838e6,18475.490214720703,10
624.0,2.542552901074321e6,18444.076412081704,10
630.0,2.542214926115214e6,18415.63226770693,10
634.0,2.5420908443906913e6,18421.262060723973,10
635.0,2.5411087333834707e6,18444.676966405656,10
636.0,2.540975802124903e6,18428.34867749382,10
637.0,2.5407117930933167e6,18428.34867266392,10
640.0,2.5404434905573735e6,18428.487797714435,10
641.0,2.540355448910261e6,18428.48860345885,10
644.0,2.539992925765428e6,18428.611896064383,10
649.0,2.5390772127596377e6,18394.962388278444,10
653.0,2.5389116427003974e6,18394.17124043512,10
654.0,2.5388341011784067e6,18393.07574194668,10
655.0,2.5387461072605993e6,18393.07562817402,10
657.0,2.538570087142957e6,18393.075955206736,10
659.0,2.538446104307049e6,18393.40770649247,10
664.0,2.5384395536359516e6,18393.752078720765,10
667.0,2.538139366395553e6,18396.97438388921,10
670.0,2.537902118826452e6,18403.01017798784,10
675.0,2.537814119241702e6,18403.010116201873,10
679.0,2.537709155991967e6,18392.563245597958,10
680.0,2.5368217840564945e6,18417.092470194657,10
683.0,2.5368163631576947e6,18417.187560218186,10
690.0,2.5367271301234527e6,18417.188255654393,10
691.0,2.536340989205511e6,18416.960863573135,10
695.0,2.535784951260534e6,18405.2212981647,10
706.0,2.534655987391088e6,18432.75877931022,10
707.0,2.5343919493505796e6,18432.759313738417,10
708.0,2.5342071796074207e6,18431.316269707582,10
709.0,2.533508826111409e6,18411.967181063752,10
716.0,2.532790599627825e6,18381.790688886256,10
718.0,2.5326646437682663e6,18383.251853264042,10
722.0,2.532479711058456e6,18384.018017133032,10
723.0,2.5317178272843687e6,18394.729165492965,10
726.0,2.531530863675135e6,18394.92283359679,10
729.0,2.531140189447864e6,18400.77806601246,10
737.0,2.531138703385604e6,18400.773578644512,10
738.0,2.5302828310488453e6,18395.233985296138,10
742.0,2.5301067853558687e6,18395.234580353906,10
747.0,2.5297336934150336e6,18399.533127466228,10
749.0,2.5296524730644664e6,18399.414199190996,10
755.0,2.5295644558438896e6,18399.41454406709,10
757.0,2.5293884381524334e6,18399.414783228443,10
758.0,2.5293535789832785e6,18401.03033549607,10
759.0,2.529154790863774e6,18389.235214659206,10
776.0,2.528892742425768e6,18389.939392881046,10
780.0,2.528892736399427e6,18389.939394751804,10
790.0,2.5279640311826146e6,18411.323296828185,10
791.0,2.5276339138168874e6,18414.177102466587,10
794.0,2.527400363521254e6,18414.941423905715,10
799.0,2.527156713455126e6,18415.97682536825,10
808.0,2.526981755306809e6,18415.94317515461,10
810.0,2.526608103184121e6,18430.96809326601,10
816.0,2.526434355057845e6,18415.902392731397,10
819.0,2.526434326209166e6,18415.90273565982,10
827.0,2.526334280960677e6,18416.14094961473,10
830.0,2.526250980804698e6,18416.121518443215,10
836.0,2.5259211734478967e6,18415.472504942605,10
846.0,2.5257321779161235e6,18420.540635640944,10
849.0,2.5255644660079563e6,18419.985256405147,10
852.0,2.5254103990765153e6,18418.408424971738,10
853.0,2.5253223600511225e6,18418.408970652228,10
861.0,2.5250551438934943e6,18399.907510140656,10
865.0,2.5248718804077124e6,18391.770810078295,10
867.0,2.52454365208607e6,18386.912985045914,10
868.0,2.523972129034034e6,18394.770991549784,10
871.0,2.523895287042205e6,18372.91434625042,10
872.0,2.523807088949057e6,18372.88175916363,10
873.0,2.523664270035981e6,18360.26830783056,10
878.0,2.5230820933684185e6,18369.769418408196,10
879.0,2.5225924822216993e6,18362.390179691887,10
880.0,2.5222759558248534e6,18344.043578273897,10
882.0,2.522260847051017e6,18344.251281819405,10
889.0,2.522018683648441e6,18348.07869244576,10
898.0,2.522018280086568e6,18348.142794679377,10
910.0,2.5218614857215732e6,18347.76020096121,10
915.0,2.5208959747056216e6,18340.6513365507,10
919.0,2.5208834540845593e6,18340.917775824775,10
924.0,2.5208345668105213e6,18341.567576654357,10
928.0,2.52064526853079e6,18342.737559916837,10
934.0,2.5204967710057613e6,18343.561401945663,10
936.0,2.520143172706917e6,18341.29334004531,10
944.0,2.5195225846448103e6,18328.53574705862,10
955.0,2.5192260589395496e6,18314.582258160102,10
959.0,2.5187622473391998e6,18435.708954545647,10
963.0,2.518738117175402e6,18432.343317055696,10
965.0,2.517971915500221e6,18428.032542404726,10
966.0,2.5175878129394096e6,18427.22123021594,10
968.0,2.51738151981066e6,18427.613875483665,10
970.0,2.5173134271878903e6,18429.535671607206,10
980.0,2.516783288241744e6,18433.418459508866,10
982.0,2.5161082283327975e6,18431.41199474905,10
984.0,2.516014421763539e6,18431.561044628004,10
985.0,2.515985899843839e6,18431.911701219215,10
993.0,2.5159702084236573e6,18430.849788391566,10
994.0,2.513515835996338e6,18450.63198530894,10
999.0,2.5126812232584627e6,18450.472252203297,10
1002.0,2.5126124966681795e6,18439.302877843853,10
1006.0,2.512478292414002e6,18439.528158212073,10
1009.0,2.511878876501861e6,18441.020713216058,10
1013.0,2.511707041435129e6,18425.91316164704,10
1019.0,2.5116827899515703e6,18415.14255336165,10
1021.0,2.511378053220826e6,18415.828503718647,10
1028.0,2.5112028315923936e6,18415.81984964008,10
1032.0,2.5111283097411892e6,18415.654408771898,10
1035.0,2.510855964198762e6,18414.35062806782,10
1042.0,2.510124045896489e6,18404.086608655627,10
1045.0,2.5100720775534078e6,18403.527193724356,10
1046.0,2.509776503018257e6,18403.961325758104,10
1049.0,2.5097101409252975e6,18404.96620791698,10
1054.0,2.5091243928728527e6,18414.19766261018,10
1055.0,2.5081725540203126e6,18414.118130407245,10
1062.0,2.5074009296459174e6,18414.010628146716,10
1064.0,2.507311520937884e6,18414.056178256455,10
1065.0,2.5073113074628627e6,18414.05906832673,10
1066.0,2.5064937853326453e6,18423.332994955108,10
1074.0,2.5064322159180115e6,18423.125926560206,10
1078.0,2.5064264305622596e6,18421.5321096951,10
1084.0,2.5063941346814744e6,18409.26934425135,10
1086.0,2.5061582844189974e6,18405.372090092183,10
1094.0,2.505885090573056e6,18405.472208173276,10
1100.0,2.5050360003037066e6,18415.29845878151,10
1107.0,2.5050084032136304e6,18412.792399395294,10
1111.0,2.5044450762004415e6,18427.829507478586,10
1117.0,2.504295283258074e6,18424.691187811364,10
1118.0,2.503856650184945e6,18412.25414355704,10
1119.0,2.502956694682727e6,18400.11137310536,10
1123.0,2.502784526829587e6,18400.40259351089,10
1128.0,2.502395786769461e6,18389.957335416057,10
1129.0,2.5023957552724914e6,18389.957806480314,10
1130.0,2.5019784117613183e6,18389.524906223574,10
1137.0,2.5016619182349117e6,18389.057934928966,10
1142.0,2.501348687354363e6,18387.543319359836,10
1167.0,2.5004392352500944e6,18386.02642182081,10
1179.0,2.500366676439221e6,18385.849798982934,10
1182.0,2.500332212343086e6,18386.705948537867,10
1193.0,2.500268691479165e6,18387.282000733285,10
1195.0,2.5001808030942567e6,18387.28065440864,10
1202.0,2.5000047195657184e6,18387.282833247817,10
1218.0,2.4999049203850017e6,18366.13930509343,10
1226.0,2.499311053200061e6,18369.718392896888,10
1233.0,2.498378178970182e6,18355.897892238823,10
1236.0,2.497703459567373e6,18343.918204941387,10
1239.0,2.4975559209261327e6,18343.70026732157,10
1240.0,2.497469143636337e6,18345.214072475475,10
1244.0,2.496915639067168e6,18343.767598746857,10
1255.0,2.4957357493178593e6,18353.01103437297,10
1271.0,2.495383725262581e6,18365.439399633346,10
1275.0,2.495381476851852e6,18365.44352541402,10
1276.0,2.4949115972518153e6,18369.324044906778,10
1280.0,2.4948236249092864e6,18369.32368294046,10
1283.0,2.4945578260002537e6,18368.151786258084,10
1293.0,2.4942006268528644e6,18369.74191894601,10
1302.0,2.4930922897180575e6,18368.05870654819,10
1316.0,2.4928202646239502e6,18360.287655904773,10
1317.0,2.492601414454273e6,18360.465472550874,10
1319.0,2.49235061025145e6,18361.106880547617,10
1344.0,2.4922913894616566e6,18311.27077370146,10
1345.0,2.492203328011845e6,18311.271488833154,10
1350.0,2.4922032742945896e6,18311.27248962914,10
1351.0,2.4916202270021075e6,18287.67623265449,10
1361.0,2.491532312058245e6,18287.67505843327,10
1362.0,2.4914709394829934e6,18286.451336236467,10
1369.0,2.491467481977832e6,18288.189795840088,10
1371.0,2.4905934850887517e6,18256.248883705885,10
1381.0,2.4904675039206105e6,18250.434680440394,10
1386.0,2.4904674664182733e6,18250.43553519612,10
1391.0,2.4902035305040153e6,18250.43054218988,10
1392.0,2.4895124002986443e6,18243.02449796207,10
1408.0,2.4892010908508417e6,18246.55755217218,10
1427.0,2.488435739346667e6,18231.332284021293,10
1432.0,2.488175907121572e6,18231.778255743382,10
1445.0,2.487328528341961e6,18201.28417745429,10
1458.0,2.486613549597525e6,18210.506193700414,10
1459.0,2.486354316607134e6,18192.6183674766,10
1461.0,2.4862464429256753e6,18191.06708516906,10
1463.0,2.4860285003620563e6,18194.499472980595,10
1478.0,2.485901111399345e6,18192.922124783214,10
1480.0,2.4853931644563447e6,18181.810448312146,10
1483.0,2.4853636396291438e6,18180.200244077663,10
1490.0,2.4852573266473915e6,18178.186504734796,10
1495.0,2.4842565469246088e6,18177.617096318172,10
1502.0,2.4840622227299274e6,18178.657736340792,10
1514.0,2.4838063673318466e6,18177.609478884195,10
1521.0,2.48307977304783e6,18170.415560799658,10
1528.0,2.4827271470293165e6,18170.447154087196,10
1535.0,2.482070808604299e6,18166.98800976919,10
1553.0,2.4819716543897106e6,18166.175919017052,10
1606.0,2.481971626806027e6,18166.17627101465,10
1614.0,2.4819604781194255e6,18142.152245482677,10
1619.0,2.481960473447201e6,18142.152284697142,10
1625.0,2.481783885919654e6,18140.74862200881,10
1633.0,2.4804856091360063e6,18162.602362683236,10
1634.0,2.479884530361784e6,18161.14879860162,10
1652.0,2.479399302633169e6,18176.37530609387,10
1656.0,2.47929792190349e6,18166.79587244102,10
1659.0,2.4791219420933193e6,18166.795487097188,10
1662.0,2.4789356638463223e6,18145.232022655087,10
1668.0,2.4787969462460265e6,18147.984325515143,10
1672.0,2.4787089580428624e6,18147.98409669254,10
1698.0,2.4786115331371045e6,18148.11239606204,10
1710.0,2.478348269098554e6,18163.940469167246,10
1719.0,2.4782120886067552e6,18164.577659119037,10
1729.0,2.477306526366072e6,18144.25545531473,10
1743.0,2.477263891764519e6,18143.88879031915,10
1754.0,2.477193821265965e6,18143.653238247767,10
1758.0,2.476992316186956e6,18143.945151927033,10
1760.0,2.4762705714181806e6,18141.47126908568,10
1763.0,2.47573249168941e6,18126.793052923986,10
1767.0,2.4756753122914983e6,18125.223556602607,10
1774.0,2.475538713200881e6,18122.437689083177,10
1789.0,2.475422297359257e6,18122.82950160803,10
1814.0,2.474546772532653e6,18102.63617598743,10
1816.0,2.4745234305868e6,18101.797260976313,10
1838.0,2.4744838565144395e6,18084.751222645522,10
1845.0,2.474394757327339e6,18082.314883679,10
1850.0,2.4740770568475337e6,18082.858630324008,10
1883.0,2.4740113540092916e6,18074.47013819205,10
1917.0,2.4732259546748577e6,18083.583423389977,10
1960.0,2.4731960247141486e6,18084.059488854436,10
1962.0,2.4731479353075083e6,18050.088545727376,10
1988.0,2.473107868033875e6,18049.46095389389,10
2060.0,2.4730269000542266e6,18049.370606607506,10
2067.0,2.473016406868781e6,18049.493291232626,10
2094.0,2.4729697747473367e6,18048.77162884461,10
2118.0,2.472462305441586e6,18059.305540139427,10
2125.0,2.4723744958548346e6,18059.303144982947,10
2127.0,2.4721465050249756e6,18054.11037581317,10
2146.0,2.4720258753575822e6,18054.99556747208,10
2163.0,2.47174824327305e6,18057.894833820978,10
2195.0,2.471738492936477e6,18057.974119563136,10
2200.0,2.4717300462144157e6,18058.093522940177,10
2217.0,2.471642054222696e6,18058.093226297173,10
2227.0,2.4716253306895583e6,18058.340525524054,10
2279.0,2.470992879135086e6,18055.94584000612,10
2295.0,2.4703112577641336e6,18062.459845061203,10
2306.0,2.470234970844185e6,18066.93566115289,10
2309.0,2.470177201037851e6,18071.45409308208,10
2325.0,2.4701717723589004e6,18071.92930771614,10
2337.0,2.4693782500249203e6,18058.06909978016,10
2344.0,2.469311741931007e6,18057.7662142984,10
2364.0,2.469040990854985e6,18064.459214498045,10
2375.0,2.4689286026789467e6,18049.99928007574,10
2399.0,2.4687050919878106e6,18051.71232744172,10
2406.0,2.467955170265059e6,18042.813783372058,10
2411.0,2.4677131830535377e6,18039.519585802685,10
2419.0,2.466737986672505e6,18023.81817019241,10
2423.0,2.466488699099896e6,18025.852996684305,10
2436.0,2.466270621430791e6,18002.901896504736,10
2454.0,2.4662309623030843e6,18003.7545730751,10
2517.0,2.4662280486690383e6,18005.800714284735,10
2558.0,2.4660707773741228e6,18007.201024086993,10
2573.0,2.466021733199492e6,18009.397002593298,10
2587.0,2.466021325808651e6,18009.406445441073,10
2604.0,2.4659726594807133e6,18009.62055403058,10
2640.0,2.465758049650684e6,18010.4695112316,10
2681.0,2.465620592484366e6,18005.94026428271,10
2690.0,2.4655242987181577e6,18004.65764938621,10
2704.0,2.4655196028379323e6,18004.941910274763,10
2709.0,2.4652562033102815e6,17996.087955472645,10
2725.0,2.4652013809125405e6,17999.40554138996,10
2728.0,2.4651970999380234e6,17998.348554751523,10
2755.0,2.464950174220992e6,18007.709420977564,10
2762.0,2.4648965330436854e6,18005.99192360253,10
2766.0,2.46489360618544e6,18013.805854441765,10
2792.0,2.464783165478492e6,18018.57843348229,10
2797.0,2.4646246667402433e6,18007.17022077376,10
2811.0,2.464041911966026e6,17998.534669097036,10
2815.0,2.4639100528612956e6,18000.627281972505,10
2848.0,2.4638629389625983e6,18001.230263155256,10
2866.0,2.463089211361643e6,18000.74848541703,10
2878.0,2.462632955306422e6,18003.66950228982,10
2911.0,2.462600137753794e6,18007.213277536306,10
2919.0,2.462598250410164e6,18007.67779504683,10
2927.0,2.4625067918405086e6,18014.224070748875,10
2943.0,2.4623521021631155e6,18015.97094820139,10
2950.0,2.462094132632102e6,18017.579654507503,10
2954.0,2.4619249746805085e6,17991.085153883032,10
2961.0,2.4618480314042442e6,17988.41740072479,10
2970.0,2.461655311926359e6,17988.592687116157,10
3001.0,2.4616023855911144e6,17989.872626510194,10
3014.0,2.461446291839043e6,17989.512325537566,10
3043.0,2.4613916250761775e6,17988.95659624173,10
3045.0,2.4612139685359285e6,17988.059551530936,10
3048.0,2.4608798797539943e6,17991.83396625003,10
3060.0,2.4604821698523313e6,17993.916762758086,10
3098.0,2.4604382892530547e6,17989.011681182066,10
3111.0,2.459941147958602e6,17977.86511668362,10
3125.0,2.4599350420187763e6,17993.717208647977,10
3134.0,2.4599223448643656e6,17994.128050218358,10
3143.0,2.459843355383606e6,17989.462085577154,10
3145.0,2.4597762298205956e6,17990.90648928566,10
3150.0,2.4596958353015333e6,17968.378759868247,10
3152.0,2.4594819012547648e6,17976.70905937359,10
3159.0,2.457502428782957e6,17998.792282103568,10
3167.0,2.457405843064065e6,17998.857296338698,10
3178.0,2.4569211759819044e6,17998.143664605774,10
3181.0,2.4569194730104045e6,17998.745241140314,10
3183.0,2.456911446716555e6,17980.054406680094,10
3189.0,2.4567817179208053e6,17995.66887728302,10
3220.0,2.456093739663047e6,17994.76701294317,10
3247.0,2.455739634466668e6,17997.129332334123,10
3258.0,2.4556101644125357e6,17996.750893655357,10
3286.0,2.45468747174092e6,18003.49320250474,10
3295.0,2.453856414267543e6,18013.69295801333,10
3307.0,2.4537684751769053e6,18013.69189019788,10
3342.0,2.453718751429445e6,18014.53717691072,10
3363.0,2.4536049808058566e6,18015.51557710511,10
3374.0,2.4533172471094844e6,18022.531187682136,10
3379.0,2.4532727993828836e6,18022.86570957746,10
3403.0,2.453253883118863e6,18021.718515550718,10
3419.0,2.4531719730077414e6,18021.638206811775,10
3496.0,2.4531425165563654e6,18020.712190270824,10
3532.0,2.45296675850291e6,18020.708197214997,10
3546.0,2.45279519846877e6,18024.487939255898,10
3550.0,2.4526795232278104e6,18027.80051227071,10
3561.0,2.452673647503065e6,18013.751427056253,10
3568.0,2.4515307562398706e6,18025.99941438614,10
3602.0,2.4514814932820504e6,18025.44238817147,10
3612.0,2.4513301516362177e6,18025.0250183487,10
3622.0,2.4512300505239437e6,18013.47198230224,10
3654.0,2.4505155639069052e6,18011.8973496083,10
3665.0,2.4499781908582584e6,18017.005669225426,10
3667.0,2.44995641558635e6,18030.360540325426,10
3677.0,2.4497568967958707e6,18031.59600542247,10
3692.0,2.4496947476244895e6,18029.930462647368,10
3693.0,2.449382110914358e6,18034.730103019356,10
3726.0,2.4493820009169383e6,18034.731502649163,10
3738.0,2.448145442138669e6,18019.7160008717,10
3759.0,2.448044303071226e6,18018.86076724201,10
3867.0,2.4478942019686e6,18016.329194359336,10
3871.0,2.447894201144461e6,18016.329205881622,10
3891.0,2.447858982982275e6,17994.637632491216,10
3910.0,2.4478028256535693e6,17997.287326366546,10
4002.0,2.4476817699460993e6,17997.759327298896,10
4006.0,2.4472805805176953e6,18002.903362692516,10
4015.0,2.447234701579173e6,18004.17756058034,10
4022.0,2.4471074862410175e6,18004.84153456586,10
4032.0,2.4471073879505675e6,18004.84603892125,10
4046.0,2.4470578755159965e6,18005.492673045734,10
4047.0,2.447053196593483e6,18005.85102294781,10
4058.0,2.446743817450009e6,18003.073460518066,10
4072.0,2.4467002764186156e6,18003.646951752475,10
4084.0,2.446567290145431e6,18006.30284609585,10
4089.0,2.446504468719535e6,18005.947855648537,10
4137.0,2.446326311208123e6,18009.07727919709,10
4153.0,2.446238431039245e6,18009.074628480223,10
4159.0,2.4459245803759005e6,18015.57615730866,10
4173.0,2.4457897268005027e6,18017.840780066246,10
4182.0,2.4456986928961044e6,18018.111182428453,10
4185.0,2.44556902158993e6,18017.29802627379,10
4192.0,2.44525468371294e6,18018.6051763303,10
4198.0,2.4443154014554457e6,18006.918208334115,10
4221.0,2.4442096231351136e6,18007.806286999716,10
4228.0,2.444145309946916e6,18007.42463152753,10
4243.0,2.44384473597181e6,18013.265570010255,10
4270.0,2.44380632790068e6,18012.824045967314,10
4276.0,2.4436272421490224e6,18008.536525955842,10
4284.0,2.443626264033903e6,18009.479640833946,10
4289.0,2.443606492923579e6,18005.884111795265,10
4300.0,2.443495884782259e6,18005.685982394265,10
4306.0,2.4425109070276236e6,18009.940380496417,10
4312.0,2.4420747243033494e6,18009.998992674286,10
4313.0,2.441986698624495e6,18009.99915946594,10
4315.0,2.441975871691552e6,18007.812153113045,10
4316.0,2.441632117782819e6,18007.58874315794,10
4333.0,2.441627219963386e6,18008.121929702796,10
4350.0,2.4416112212684266e6,18008.65902039886,10
4364.0,2.440869329889969e6,18006.602347456683,10
4372.0,2.4407943914999096e6,18006.452121664992,10
4377.0,2.440175867216358e6,18004.613130996477,10
4379.0,2.43984810011019e6,17998.74814028422,10
4382.0,2.439833597666387e6,18000.109532268623,10
4392.0,2.439236385143653e6,17997.229552250767,10
4405.0,2.4388286493288977e6,17993.157778203094,10
4420.0,2.4387597630608366e6,17992.74456564983,10
4422.0,2.4385848315622644e6,17998.62083184188,10
4439.0,2.438452895585283e6,17998.651767761818,10
4448.0,2.438422330218613e6,17997.744242609806,10
4498.0,2.438360794361708e6,17997.945857754097,10
4504.0,2.4383079343188233e6,17999.99698518197,10
4507.0,2.438139799487115e6,17999.50352246785,10
4513.0,2.4379338211702947e6,18000.985202486947,10
4516.0,2.4378455022471277e6,18002.03615423385,10
4532.0,2.4376225889494545e6,18003.25525392814,10
4557.0,2.4376214967519226e6,18001.663932233878,10
4568.0,2.436970858622436e6,18028.428109418404,10
4581.0,2.4368880698620123e6,18029.692386882416,10
4584.0,2.436518140830207e6,18036.260735906195,10
4595.0,2.4364836548322826e6,18033.72221272307,10
4607.0,2.4362852747765062e6,18041.556805619944,10
4612.0,2.4357463117907206e6,18037.103081778103,10
4636.0,2.4356838523363876e6,18040.363154215862,10
4651.0,2.435076734309581e6,18045.80932433308,10
4654.0,2.435064046130248e6,18045.91859902365,10
4662.0,2.434793471609558e6,18048.66720854936,10
4666.0,2.43465789045691e6,18049.658140235122,10
4669.0,2.43430682337783e6,18049.647070406987,10
4677.0,2.4341351149505056e6,18050.155471420752,10
4682.0,2.4341350304855e6,18050.15657768446,10
4685.0,2.434094968381642e6,18052.383690850384,10
4688.0,2.4340548083799235e6,18058.097663366585,10
4689.0,2.4339798789563524e6,18057.989472116165,10
4693.0,2.433942020052082e6,18051.192350816305,10
4702.0,2.4338971172116594e6,18050.971466356605,10
4727.0,2.4337815108539155e6,18060.22931499708,10
4737.0,2.4336826805746676e6,18063.310531891493,10
4752.0,2.433616540619978e6,18061.35530842012,10
4759.0,2.4335363520449093e6,18061.22524371425,10
4778.0,2.433338343526939e6,18061.536778648264,10
4786.0,2.43331126105138e6,18064.799040409554,10
4795.0,2.4333104605282494e6,18064.71500927574,10
4835.0,2.4332626520842565e6,18050.20202018034,10
4842.0,2.4331803320923266e6,18052.820440771506,10
4848.0,2.4331138291927283e6,18052.516859348612,10
4865.0,2.433030931170079e6,18052.17118112178,10
4871.0,2.432900948678418e6,18053.033532862864,10
4903.0,2.4328402234287253e6,18051.736725944527,10
4941.0,2.432725532583378e6,18042.026938949162,10
4944.0,2.4325941735447044e6,18042.489389645263,10
4949.0,2.4325904951022197e6,18041.464880965443,10
4952.0,2.4325691288808426e6,18029.694393696744,10
4958.0,2.4324973320371555e6,18029.63614274003,10
4971.0,2.4323878572526188e6,18029.795487836156,10
4976.0,2.4323806902460167e6,18028.838041259743,10
4990.0,2.432314249467162e6,18034.630750180342,10
4995.0,2.4321140079283975e6,18033.839889936186,10
5029.0,2.4320463001912916e6,18035.42252596358,10
5084.0,2.431870435126475e6,18035.420610221227,10
5096.0,2.4317995891444637e6,18036.37737555657,10
5141.0,2.4314426450484097e6,18041.31532815407,10
5162.0,2.4312986868395573e6,18063.03967845262,10
5171.0,2.4307364839057894e6,18084.77454843989,10
5206.0,2.430665463143372e6,18084.510050958124,10
5213.0,2.430662413176848e6,18084.543405847628,10
5217.0,2.4306262575794333e6,18083.748519410638,10
5229.0,2.4306058496908513e6,18086.46548276977,10
5247.0,2.430558688462728e6,18090.01912673994,10
5265.0,2.430309468939855e6,18089.74325884421,10
5277.0,2.4301069344611997e6,18095.90327854427,10
5284.0,2.4300526934217815e6,18107.690247080012,10
5288.0,2.4298664953485355e6,18107.894625540277,10
5291.0,2.4297409735633666e6,18108.589895651683,10
5314.0,2.429033343201519e6,18124.119514099075,10
5333.0,2.429006821620775e6,18130.212182723826,10
5343.0,2.4289907451994037e6,18130.413229593694,10
5346.0,2.428886951104934e6,18130.61272862307,10
5354.0,2.428870841827571e6,18129.380649885647,10
5358.0,2.4288596309570153e6,18115.552761931496,10
5386.0,2.428769070079224e6,18115.59815994055,10
5406.0,2.4287602827090556e6,18114.613329437074,10
5420.0,2.4287350681771305e6,18114.916557341403,10
5464.0,2.428590642619778e6,18120.496979473883,10
5466.0,2.428551979750689e6,18119.9361170768,10
5473.0,2.4285090781080355e6,18120.398145502677,10
5543.0,2.428446677007674e6,18119.178404278708,10
5550.0,2.4283968725257097e6,18118.68797245908,10
5573.0,2.427233618512848e6,18156.46030149162,10
5589.0,2.4272334314621002e6,18156.463935735348,10
5592.0,2.427227538605933e6,18158.41278391465,10
5594.0,2.427214575458231e6,18158.756142832797,10
5646.0,2.4272066844724445e6,18159.18975134533,10
5679.0,2.4271987506328896e6,18163.317132961787,10
5717.0,2.4269167743449165e6,18162.314425204833,10
5727.0,2.42539817393044e6,18151.089079925354,10
5793.0,2.424798565338989e6,18155.868581936906,10
5794.0,2.424719005716991e6,18154.554645602664,10
5831.0,2.424682333079983e6,18155.289099652713,10
5835.0,2.4246148211171394e6,18153.429098614244,10
5837.0,2.424557605516199e6,18156.046263645327,10
5951.0,2.424508537907646e6,18156.413072844374,10
5963.0,2.424441243396823e6,18154.81505233814,10
6003.0,2.4241502545730406e6,18148.8660329198,10
6055.0,2.424081828452443e6,18149.097884872044,10
6067.0,2.4240325000308054e6,18153.594026627823,10
6091.0,2.424012248145497e6,18152.639904550953,10
6101.0,2.4240057004686208e6,18152.379122887498,10
6140.0,2.4239605332193286e6,18153.025477995106,10
6216.0,2.4238803807784426e6,18152.590706584124,10
6275.0,2.4237748599713366e6,18152.70934644025,10
6293.0,2.423770031852076e6,18152.825407389766,10
6297.0,2.4236868132782606e6,18152.709459143585,10
6300.0,2.423655954821441e6,18150.693030076614,10
6314.0,2.423282005324213e6,18153.263902650804,10
6334.0,2.423197185690173e6,18156.136694531702,10
6340.0,2.4231776763687287e6,18155.80676262499,10
6367.0,2.421956296231446e6,18187.965249229164,10
6395.0,2.4217946259181015e6,18180.706966042486,10
6442.0,2.421722867413972e6,18177.486845727897,10
6467.0,2.421682798527452e6,18165.394980244535,10
6484.0,2.421594785287113e6,18165.394276035968,10
6505.0,2.4214824599012774e6,18165.814000727663,10
6511.0,2.4213286415325277e6,18179.9595803567,10
6515.0,2.4212783213666687e6,18190.832452446604,10
6544.0,2.4206419069554303e6,18196.08393315267,10
6579.0,2.420498359309756e6,18196.333342627153,10
6638.0,2.4202256209252137e6,18219.25464565957,10
6682.0,2.4201706189658297e6,18219.852657152285,10
6698.0,2.42013697351735e6,18220.35352812778,10
6723.0,2.420066921597409e6,18217.38124301332,10
6754.0,2.4199943377614445e6,18217.258294135758,10
6775.0,2.419992765595272e6,18215.67375756763,10
6838.0,2.4199838148740763e6,18216.380459311127,10
6856.0,2.419916666153054e6,18218.062977562204,10
6874.0,2.419749873403825e6,18219.839156017602,10
6920.0,2.419305913590507e6,18212.414099956637,10
6954.0,2.419302498147064e6,18210.90071485155,10
6961.0,2.4192144601428076e6,18210.90141542501,10
6968.0,2.4192144532443313e6,18210.901586013835,10
6986.0,2.419142598382269e6,18210.604438090464,10
6997.0,2.419142584296002e6,18210.605116387924,10
7046.0,2.41914258216433e6,18210.6051634825,10
7065.0,2.4190410012568855e6,18215.253355457287,10
7073.0,2.4190156665097536e6,18216.778949220297,10
7078.0,2.419015664158579e6,18216.77901115349,10
7088.0,2.4188395623564697e6,18216.780509749544,10
7104.0,2.418737958171683e6,18226.774719888464,10
7127.0,2.4187355980121857e6,18225.0582742781,10
7222.0,2.418623863343156e6,18220.4594664906,10
7223.0,2.418562029002296e6,18220.05931041935,10
7252.0,2.418511984751067e6,18208.94157660867,10
7262.0,2.4184677009618534e6,18210.96017793697,10
7263.0,2.4179252951669423e6,18205.626822645256,10
7266.0,2.417898892048899e6,18204.70606626798,10
7274.0,2.4178385045853117e6,18205.33748777104,10
7284.0,2.4174970884018755e6,18208.082079874843,10
7316.0,2.4174503180841394e6,18209.247132660847,10
7325.0,2.4171488738553473e6,18209.864144166673,10
7343.0,2.416568020003152e6,18215.51735918046,10
7393.0,2.4165141644116305e6,18201.187393582524,10
7447.0,2.416507296342244e6,18201.818331679096,10
7453.0,2.4164740781727238e6,18204.327595404513,10
7457.0,2.4160821563683324e6,18178.60774826449,10
7506.0,2.4158425481490134e6,18179.719186278275,10
7560.0,2.415636881157285e6,18182.009430756825,10
7644.0,2.4156320644695796e6,18175.104508906174,10
7733.0,2.415544543724125e6,18173.41383783034,10
7751.0,2.4155232821528665e6,18173.650824998,10
7785.0,2.4155116163489833e6,18175.88948434574,10
7842.0,2.415085522376973e6,18180.03263081943,10
7881.0,2.41493586479356e6,18180.82545347809,10
7890.0,2.414916440115995e6,18183.931511861992,10
7924.0,2.4148560039156256e6,18184.86723996707,10
7927.0,2.414688539656084e6,18183.126903786568,10
7958.0,2.4145398392710006e6,18188.164154610477,10
7965.0,2.414520098151206e6,18188.280581027713,10
8011.0,2.4142103023677403e6,18191.756000290723,10
8014.0,2.414197980723688e6,18186.830583229363,10
8071.0,2.4140865446214154e6,18188.24869190345,10
8075.0,2.4140691143361377e6,18188.444448340208,10
8076.0,2.4140678916955567e6,18186.20109656904,10
8080.0,2.4139147987807603e6,18189.389882789743,10
8102.0,2.4138741555645494e6,18189.88796353735,10
8124.0,2.4138494639780475e6,18191.000849451968,10
8162.0,2.4134456494358815e6,18188.001302544988,10
8203.0,2.413442064472113e6,18188.052319132883,10
8217.0,2.413351191211118e6,18188.30928709457,10
8236.0,2.4132024828095282e6,18187.164675693486,10
8251.0,2.4131639402505523e6,18186.463173112068,10
8253.0,2.413150714112467e6,18184.561702557367,10
8256.0,2.413067500716221e6,18180.517326567948,10
8268.0,2.412546569394023e6,18184.836903286014,10
8270.0,2.412384021211416e6,18185.82098399706,10
8277.0,2.4122754688130217e6,18176.683050785367,10
8289.0,2.4121679826412057e6,18180.8302883414,10
8302.0,2.4121617089769933e6,18180.982199843882,10
8314.0,2.4119735417941404e6,18178.389057714747,10
8320.0,2.4118960545652853e6,18181.11429422737,10
8332.0,2.411877604725207e6,18179.030549605777,10
8339.0,2.4118485614449563e6,18179.366377323073,10
8373.0,2.4118114226865103e6,18179.952390632774,10
8375.0,2.4117250770834256e6,18181.6869821211,10
8449.0,2.411722692784905e6,18182.46648317096,10
8453.0,2.4117109126618835e6,18182.720461624926,10
8498.0,2.4115685761751947e6,18183.83556314013,10
8502.0,2.4115028041923996e6,18184.70014969773,10
8504.0,2.4114561179658375e6,18184.280157134075,10
8575.0,2.4113918703170526e6,18186.97038733338,10
8577.0,2.41132727813113e6,18188.522022668156,10
8585.0,2.4113082718367116e6,18188.727093847185,10
8592.0,2.4112994325394267e6,18187.498594201985,10
8642.0,2.411291370513925e6,18187.96857121788,10
8689.0,2.4112896144677843e6,18187.998459121787,10
8696.0,2.411201900548698e6,18189.59572988532,10
8751.0,2.411194108438293e6,18195.917243847514,10
8892.0,2.4109857879940504e6,18197.185901402918,10
8952.0,2.4109169118402894e6,18182.816390802378,10
9084.0,2.4108678543330003e6,18183.969717857348,10
9101.0,2.4108646978418003e6,18182.959161516814,10
9102.0,2.410834196658691e6,18180.501183774635,10
9187.0,2.410801977878474e6,18180.889110503216,10
9195.0,2.4107677075660583e6,18179.670811528464,10
9203.0,2.410711796759817e6,18179.284999641997,10
9209.0,2.4106142637356105e6,18185.272987642544,10
9266.0,2.4103613246985776e6,18176.977162160627,10
9364.0,2.410336569586049e6,18177.225607811786,10
9430.0,2.4102189298581216e6,18177.97950998078,10
9536.0,2.4099603791996106e6,18177.856321730425,10
9546.0,2.4099573444638113e6,18177.941199177643,10
9582.0,2.4098389462666814e6,18177.60313232798,10
9666.0,2.409838923792015e6,18177.603052602444,10
9671.0,2.4098018776934524e6,18176.887118400526,10
9681.0,2.4096738305964665e6,18178.08846839566,10
9777.0,2.4094698673366057e6,18180.62525074467,10
9826.0,2.4094092992559047e6,18181.338126496958,10
9851.0,2.409384069641887e6,18181.790724710623,10
9856.0,2.409380907781696e6,18180.875473913817,10
9886.0,2.409338937964213e6,18181.458966822414,10
9903.0,2.4093378130347533e6,18181.402858026413,10
9974.0,2.4093341617935435e6,18181.45581988744,10
10037.0,2.409264421267321e6,18181.160975761937,10
10044.0,2.4091365975462506e6,18185.15003529258,10
10052.0,2.409122211488206e6,18184.869639397242,10
10114.0,2.4090685785713443e6,18189.898648236354,10
10130.0,2.4090441868165485e6,18190.136580858383,10
10140.0,2.409042949828743e6,18186.513739424503,10
10142.0,2.4088624139419557e6,18186.852231012166,10
10150.0,2.4087785858725347e6,18198.954390554423,10
10227.0,2.408673196632871e6,18199.57096546296,10
10234.0,2.4085628492467604e6,18199.83899042273,10
10260.0,2.4085035382955344e6,18201.361496090663,10
10300.0,2.408376437752545e6,18201.8501111309,10
10337.0,2.4083763048931686e6,18201.849357967967,10
10348.0,2.4082486914859414e6,18201.00414810493,10
10357.0,2.4078726539431848e6,18201.397190349184,10
10359.0,2.4076256711232914e6,18205.887353265643,10
10389.0,2.407418309005735e6,18212.633134395957,10
10396.0,2.407328578543087e6,18212.74663250628,10
10402.0,2.406320017701392e6,18252.627633063727,10
10408.0,2.406288032820332e6,18253.50875244135,10
10422.0,2.4061834387794123e6,18254.796127036978,10
10424.0,2.4061701805663607e6,18257.153821764383,10
10440.0,2.406081834403969e6,18257.064368211486,10
10442.0,2.4060725617120536e6,18260.757101483163,10
10466.0,2.406004972831128e6,18260.07142295034,10
10489.0,2.40593291312197e6,18260.646155108705,10
10512.0,2.405740750827647e6,18264.294413919968,10
10550.0,2.405376567900171e6,18266.11569857834,10
10558.0,2.4053341527592107e6,18279.21483473475,10
10601.0,2.4048619954998815e6,18282.33982074203,10
10638.0,2.404837212527558e6,18283.04418296341,10
10646.0,2.4041908373418683e6,18302.295354412898,10
10659.0,2.404113575375245e6,18305.163398156747,10
10663.0,2.404102889320375e6,18326.26695796153,10
10693.0,2.404065675693234e6,18325.540491337546,10
10707.0,2.403484341332012e6,18324.345757204555,10
10720.0,2.403432280421811e6,18328.442658183067,10
10733.0,2.4034235082165105e6,18326.015385180966,10
10738.0,2.4033085403631926e6,18327.4024041959,10
10741.0,2.4031183701658384e6,18328.003866046703,10
10746.0,2.403045710919503e6,18328.595777944935,10
10752.0,2.4027783163964376e6,18330.745431676456,10
10769.0,2.4024201753385765e6,18335.43108583857,10
10786.0,2.4024081359545714e6,18331.361717371998,10
10788.0,2.4023683800659208e6,18344.06764021109,10
10806.0,2.401969575628923e6,18362.847904848393,10


==> traj_sub60p0_initdefault_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,3.0838574029883742e6,4238.137373063181
1,1,25.572,2.804504746951374e6,10983.105279824367
2,1,49.89,2.66103132720943e6,14908.396253190227
3,1,74.264,2.5630917905337643e6,16772.54741273673
4,1,100.649,2.521819469471572e6,17987.841840939906
5,1,125.75,2.518077118441011e6,18188.001120513083
7,1,172.837,2.515774993882356e6,18201.131482940116
8,1,194.666,2.513674608086854e6,18208.64194341329
9,1,214.163,2.505141046473767e6,17928.69668458926
14,1,318.677,2.502902987009678e6,17978.761432209518
17,1,335.873,2.5015222134392373e6,17884.96295808741
28,1,424.734,2.5011541526523326e6,17869.063333267557
30,1,433.195,2.4985804866698184e6,17872.14471300776
33,1,456.757,2.4954049963276368e6,17855.802452699354
37,1,481.354,2.4942248453627285e6,17856.84489433319
42,1,515.787,2.4935368682103837e6,17853.478599731123
45,1,527.186,2.492013718613069e6,17848.790761109613
47,1,536.029,2.4910380277393013e6,17852.09894436212
59,1,593.249,2.4831964354900084e6,17737.067468421308
67,1,636.377,2.48186712290433e6,17573.784579303
79,1,695.318,2.477810793200938e6,17450.840473418586
82,1,709.274,2.470827258240821e6,17257.349586980316
97,1,791.16,2.467526084583552e6,17285.887643364356
125,1,969.984,2.4668451583558563e6,17305.10560459979
129,1,992.505,2.466688244154035e6,17294.486476323324
130,1,999.495,2.458949292806799e6,17301.333656782244
137,1,1034.97,2.458455664042713e6,17295.158577785423
140,1,1045.154,2.4579359806119017e6,17289.564428472702
141,1,1048.83,2.457272359682303e6,17299.613250061466
147,1,1078.131,2.4572145061247814e6,17283.67508141043
156,1,1116.978,2.455716576701109e6,17252.2918847382
163,1,1141.953,2.4535827276738677e6,17253.509469358945
215,1,1408.058,2.451349414235446e6,17288.845296933254
237,1,1514.228,2.4513025770404516e6,17288.979779535173
262,1,1625.465,2.4496636320439116e6,17289.903558489783
341,1,1959.756,2.4493643324368205e6,17294.664213134332
378,1,2127.392,2.4470844241382275e6,17242.736521436513
510,1,2639.896,2.4449383258379325e6,17251.22609344671
521,1,2704.181,2.4448913670356846e6,17254.068702332246
537,1,2762.31,2.4443549552626163e6,17236.893728581887
631,1,3098.374,2.443916149269849e6,17187.842912821685
640,1,3145.202,2.4432448936397433e6,17202.28694990674
649,1,3178.377,2.4383982228181395e6,17195.150632577497
701,1,3362.904,2.4372605165822525e6,17204.934634521403
739,1,3496.214,2.436965952068489e6,17195.674469111895
788,1,3666.79,2.4367481993494066e6,17329.223180111872
791,1,3677.148,2.4347530114446147e6,17341.577831082333
795,1,3692.493,2.4341315197308045e6,17324.922403331308
899,1,4084.07,2.432801656998958e6,17351.48134676502
1187,1,5573.36,2.42116911687034e6,17729.204637090435
1486,1,7315.624,2.420701413692981e6,17740.85516495045
1489,1,7343.158,2.4148928751710244e6,17797.38731508835
1561,1,7733.183,2.4140176677164747e6,17780.480604330016
1575,1,7785.436,2.413901009677645e6,17802.867197807405
1600,1,7881.063,2.412404433843514e6,17810.795424393986
1709,1,8251.25,2.4120190082537546e6,17803.780398579827
1715,1,8270.049,2.4103935264276816e6,17813.621205690288
1745,1,8375.093,2.409530070396834e6,17830.967120573547
1893,1,8952.385,2.408841308859227e6,17687.272014568138
2256,1,10558.355,2.408417157449617e6,17818.263376132247
2273,1,10662.874,2.4083102969009224e6,18029.298974180136
2290,1,10787.761,2.407912738014416e6,18156.358202571024
2292,1,10806.429,2.4039246936444324e6,18344.160848944084


==> traj_sub60p0_initdefault_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,3.0838573493397604e6,4238.138480365557
1,10,25.447,2.840397931491548e6,10360.820049363097
2,10,50.092,2.6951330838418524e6,14325.655802050851
3,10,76.864,2.6159597501856666e6,16808.777202959613
4,10,105.443,2.5868181902859276e6,17788.820473002717
5,10,131.644,2.5800199914035294e6,17860.07001441682
7,10,166.139,2.5769068467849344e6,17989.037401802976
10,10,213.961,2.576248514006106e6,17984.32095784701
12,10,241.819,2.575305520146058e6,17985.235817469387
15,10,306.681,2.575246630408663e6,18010.67672444626
22,10,428.752,2.5743652945567067e6,18010.68918893491
25,10,475.956,2.5738325005508857e6,18040.32613471009
28,10,525.424,2.5720885821908666e6,18040.129440349403
29,10,544.572,2.5720126515283836e6,18041.148308491825
34,10,589.995,2.5668729094858356e6,18124.403533835288
37,10,624.335,2.566231201480668e6,17810.265507445292
38,10,634.981,2.556410091408464e6,18044.414564262122
40,10,653.37,2.5547543908160618e6,18036.503085828903
46,10,689.654,2.5538620604736432e6,18036.510040190988
47,10,705.637,2.5425724217791827e6,18311.884851646188
48,10,716.437,2.535390156943341e6,18010.119929871267
49,10,728.921,2.531483414670633e6,18068.67225402795
54,10,790.252,2.529294838498707e6,18095.927418421
57,10,826.538,2.5282943860138175e6,18098.309557970108
65,10,889.192,2.525872751988059e6,18136.58366423369
69,10,927.697,2.5254105547404597e6,18153.58885937214
70,10,936.397,2.521874571752017e6,18130.90824036862
73,10,962.631,2.5218314942886345e6,18096.168126963355
77,10,993.69,2.497287770015439e6,18293.990096137113
79,10,1002.356,2.4966005041126097e6,18182.296352542682
80,10,1006.341,2.4952584615708375e6,18184.549156224854
94,10,1074.326,2.4946427674245015e6,18182.47847227582
97,10,1086.414,2.492284264799727e6,18143.505930684194
101,10,1106.918,2.4920082938989718e6,18118.44533682201
103,10,1128.244,2.491056509062253e6,17933.75590842403
105,10,1142.276,2.4900580492840046e6,17917.392168111972
132,10,1426.654,2.4824045342422565e6,17765.139486603126
176,10,1762.784,2.4770237369545503e6,17618.357324986173
188,10,1838.094,2.4766279962309455e6,17447.89694167829
195,10,1882.724,2.475970967848523e6,17364.0120203587
208,10,1962.138,2.475490073782123e6,17024.30258908811
213,10,1988.056,2.4750894010457867e6,17018.02667075325
231,10,2094.442,2.4746230798313413e6,17010.810046873114
244,10,2163.425,2.4718467589860144e6,17039.80271036206
250,10,2195.404,2.471749255620286e6,17040.59556778365
267,10,2306.246,2.4709863864208013e6,17085.353728700542
268,10,2309.45,2.4704086883574626e6,17130.538047992453
273,10,2324.6,2.470354401567956e6,17135.290194333036
289,10,2375.193,2.4692305198075697e6,16990.69085011
297,10,2398.882,2.466995412896207e6,17007.821323769796
301,10,2411.128,2.4645755407809974e6,16974.879348076094
342,10,2557.616,2.463002827831843e6,16988.882446098673
346,10,2573.495,2.4625123860855354e6,17010.842231161718
350,10,2587.114,2.4625083121771226e6,17010.93665963948
355,10,2603.555,2.4620216488977503e6,17013.077745534534
381,10,2689.846,2.4610587112356694e6,17000.2515965695
411,10,2792.165,2.4599543041661913e6,17047.977386974715
415,10,2810.685,2.454126756424014e6,16961.62187020747
488,10,3045.393,2.452350191021524e6,16952.651423099553
510,10,3151.729,2.450210850553842e6,17035.954418152967
529,10,3286.217,2.440983923837686e6,17103.3775066468
531,10,3294.888,2.432673349103912e6,17205.37506173269
541,10,3374.206,2.4297960121401893e6,17275.531167502948
714,10,4313.392,2.428915755351643e6,17275.532835419508
730,10,4379.042,2.425731973614033e6,17267.447764715303
731,10,4381.889,2.4255869491760014e6,17281.061684559296
744,10,4419.517,2.424900324955541e6,17276.893960468533
745,10,4422.25,2.42315100996982e6,17335.656622389015
773,10,4503.5,2.422622409540969e6,17356.16789666774
800,10,4581.342,2.4217945219367333e6,17368.810671307827
834,10,4685.348,2.4213939008981506e6,17391.08180296702
835,10,4688.789,2.420644606662442e6,17389.999890462816
885,10,4847.749,2.419979577666457e6,17386.96407623389
893,10,4871.372,2.418679752749849e6,17395.5875936447
922,10,4957.868,2.4179617843129747e6,17395.00508407757
1033,10,5291.18,2.416706566461282e6,17401.957785191647
1054,10,5354.354,2.4165454736876516e6,17389.636997817393
1131,10,5589.493,2.4165436031801724e6,17389.673340254656
1212,10,5837.341,2.4159714471707707e6,17415.84499056551
1249,10,5950.961,2.4154807710852385e6,17419.51308255596
1287,10,6066.732,2.4149874868688644e6,17464.474500113734
1372,10,6339.681,2.414792393654421e6,17461.175181046583
1405,10,6441.679,2.414074808613126e6,17428.973977900703
1500,10,6753.665,2.4133489702534834e6,17427.744489125052
1518,10,6837.98,2.4132594630415216e6,17434.81150656003
1568,10,6985.803,2.4125409144208934e6,17431.840027326336
1594,10,7064.985,2.4116369564771657e6,17432.067508599783
1613,10,7126.75,2.4116133548821923e6,17414.90305249614
1646,10,7223.13,2.410995011473592e6,17410.90149178364
1661,10,7265.531,2.4107309802931626e6,17401.69392801091
1898,10,8162.098,2.40757501987622e6,17371.671529109048
1908,10,8236.389,2.4060879358603247e6,17360.225415098197
2201,10,10036.73,2.4053905305980984e6,17357.27697384314
2222,10,10113.716,2.4048542014294798e6,17407.567062234248
2376,10,10658.841,2.404081581763244e6,17436.24749967271


==> traj_sub60p0_initdefault_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,3.0838574042308093e6,4238.137249866928
1,2,25.292,2.8045050293782097e6,10983.102157963036
2,2,49.828,2.6459187312347814e6,14957.372537789961
3,2,73.427,2.588326022610848e6,16580.239296938726
4,2,102.031,2.5863331459137565e6,18613.279069980483
10,2,235.429,2.5765039329863144e6,18962.20335790621
15,2,333.756,2.5765030804486424e6,18962.219835003587
16,2,355.75,2.5765026005850835e6,18962.227110358548
17,2,375.221,2.574100455039519e6,18971.48669941786
19,2,409.117,2.571459676943013e6,18971.501329825813
20,2,429.165,2.5682941180203324e6,19009.03578216701
21,2,449.681,2.5674134509748775e6,19009.043920072014
23,2,489.026,2.5618328020747374e6,19046.002710738438
25,2,528.131,2.5586933455900345e6,19051.538088000674
28,2,580.088,2.555213017302031e6,19049.88669067956
31,2,636.953,2.5525729269861686e6,19049.88664238054
32,2,656.677,2.5508127258097455e6,19049.889912707677
33,2,674.809,2.549932729962242e6,19049.889294848024
35,2,707.763,2.5480850325306547e6,19035.45885453967
36,2,725.633,2.5462153964383155e6,19037.395535577918
37,2,742.11,2.544454939508549e6,19037.40148615561
38,2,757.899,2.5441063478170084e6,19053.557008831864
45,2,853.416,2.543225957563079e6,19053.56246563677
46,2,864.603,2.541393322705266e6,18972.195465013152
47,2,872.569,2.5399651335745063e6,18846.06095168245
55,2,954.729,2.5369998765219003e6,18706.52606269728
72,2,1118.422,2.5326135457906118e6,18582.155620154044
73,2,1123.075,2.530891867259209e6,18585.06782420937
75,2,1130.344,2.5267184321474805e6,18580.738821641964
79,2,1167.479,2.5176239111047955e6,18565.569846251707
85,2,1232.785,2.5082951688060053e6,18427.36483967105
86,2,1238.917,2.5068197823936045e6,18425.185463472826
92,2,1276.212,2.5021209863932403e6,18463.99065840045
93,2,1279.867,2.5012412629679497e6,18463.987038737265
101,2,1317.303,2.4990527612711736e6,18465.765205198277
106,2,1344.124,2.49846055337324e6,17967.404136736677
107,2,1350.295,2.498460016200686e6,17967.41414469653
109,2,1362.223,2.497846290448171e6,17955.176922728482
112,2,1381.009,2.496586478766758e6,17897.034890073603
125,2,1458.26,2.4894366913223974e6,17989.255052534856
129,2,1480.028,2.484357221892396e6,17878.138287824164
132,2,1495.31,2.4743494801536268e6,17872.44333366635
146,2,1624.886,2.474222549874698e6,17857.48292782841
151,2,1671.587,2.4733426678430573e6,17857.480639602374
156,2,1718.632,2.471980862925076e6,17863.852539120286
159,2,1743.41,2.4715545169095527e6,17860.185889164448
162,2,1767.352,2.470982722930438e6,17844.490925950664
167,2,1815.794,2.470749303471908e6,17836.101775839517
171,2,1849.763,2.467572298673854e6,17841.539242289615
197,2,2066.926,2.467467366819404e6,17842.766088540757
203,2,2117.738,2.462392673761896e6,17948.105201488925
216,2,2227.155,2.46222543843052e6,17950.578193757716
222,2,2279.419,2.4559009228858007e6,17926.631338578427
229,2,2344.259,2.4552358419466633e6,17923.60248376085
274,2,2725.082,2.4546876179692484e6,17956.778342934005
284,2,2815.085,2.4533690269219517e6,17977.704471688703
307,2,3001.031,2.452839763569507e6,17990.503865629064
324,2,3143.473,2.452049868761909e6,17943.844219216982
352,2,3379.319,2.451605391495904e6,17947.18943817023
373,2,3550.339,2.4504486390863108e6,17980.315168318386
375,2,3561.35,2.4503898818388516e6,17839.82431617379
502,2,4014.865,2.4499310924536297e6,17852.566295052067
723,2,5314.166,2.4428547888351534e6,18007.862479525968
788,2,5726.891,2.4276687846903913e6,17895.60902673117
830,2,6002.948,2.4247588964525745e6,17836.118832547752
913,2,6514.913,2.424255694793985e6,17944.84755344678
986,2,7045.596,2.4242556734772576e6,17944.848024392533
990,2,7077.799,2.424255649965514e6,17944.848643724417
993,2,7103.974,2.423239608117639e6,18044.790745113623
1013,2,7221.59,2.422122261427344e6,17998.80266723861
1165,2,8277.407,2.4210367374434033e6,17907.42333512167
1207,2,8452.601,2.420918936213189e6,17909.963119661334
1261,2,8688.748,2.420901375751784e6,17910.261998700407
1308,2,8892.007,2.418818171309358e6,17922.948574254446
1538,2,10149.532,2.4179798906151503e6,18043.970169677057
1569,2,10401.681,2.4078942821981953e6,18442.780175251493
1606,2,10707.262,2.40208093858597e6,18430.8328339216


==> traj_sub60p0_initdefault_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,3.083857397445821e6,4238.13792265246
1,3,24.248,2.803876410962845e6,10974.691735742737
2,3,54.19,2.6100983392710793e6,17272.742701861174
3,3,81.844,2.602900657386848e6,18563.737160181314
5,3,131.857,2.6017844278499484e6,18770.03867396338
6,3,152.719,2.5898341064717937e6,19159.66034314905
7,3,157.989,2.5871941160740573e6,19159.660107915704
8,3,162.839,2.584498387178568e6,19160.30143035816
9,3,174.238,2.579680933805705e6,19111.394615599187
10,3,188.946,2.572316765793738e6,19346.100612399732
11,3,198.403,2.5710469071796564e6,19362.935742090336
19,3,314.843,2.5687118836351177e6,19257.470064787925
20,3,319.361,2.567830513280886e6,19257.495859555725
23,3,350.719,2.5669507478537606e6,19257.49399640451
26,3,383.261,2.5648153771005645e6,19252.428000576147
27,3,392.607,2.5645545353475106e6,18995.926217580858
33,3,461.754,2.5593632062386572e6,18668.142599396604
39,3,539.374,2.556723395317902e6,18668.13930233113
41,3,559.163,2.553610782179827e6,18692.248295547128
43,3,571.867,2.5522638277238943e6,18694.334320466394
49,3,633.911,2.551023010478666e6,18750.632250636816
51,3,655.452,2.550143071300594e6,18750.63111291022
52,3,659.447,2.548903242941518e6,18753.94862576761
54,3,667.228,2.5459013705375344e6,18786.171677452072
59,3,694.975,2.5443973207911626e6,18791.72012925217
67,3,746.532,2.542637375707218e6,18791.720155381543
69,3,756.689,2.5408771987926466e6,18791.72254699506
73,3,779.892,2.5408771385292346e6,18791.722565702632
76,3,798.943,2.5384406378679518e6,18802.07658032793
77,3,807.782,2.5366910563847832e6,18801.74007819157
79,3,816.19,2.534953575122022e6,18651.083072845464
81,3,829.721,2.53412057356223e6,18650.888761130267
84,3,848.571,2.532443454480558e6,18645.33496877228
86,3,860.549,2.5297712929042745e6,18460.320363656527
91,3,898.191,2.5297672572855465e6,18460.961385992672
93,3,910.378,2.528199313635599e6,18457.135448811023
94,3,914.526,2.5185442034760797e6,18386.046804705937
95,3,923.793,2.5180553307356974e6,18392.544813001772
96,3,927.583,2.5166245451859822e6,18387.23945048813
102,3,962.719,2.516426321011384e6,18388.323188993858
103,3,966.462,2.515811458297984e6,18386.816621913025
120,3,1061.898,2.508095214554036e6,18385.741599307712
121,3,1065.749,2.502268465990171e6,18453.0731490206
140,3,1182.209,2.501923883397731e6,18461.633193350488
159,3,1275.061,2.5019013992904397e6,18461.674451157152
165,3,1302.163,2.4960327508379295e6,18523.110535981643
192,3,1444.763,2.4877479922467824e6,18437.993107304865
201,3,1490.068,2.4866848624292593e6,18417.855713876193
211,3,1527.814,2.4831586022441257e6,18418.171646751536
213,3,1535.08,2.477440564220975e6,18400.966341179737
245,3,1667.86,2.4760533882180196e6,18428.489369780298
259,3,1729.134,2.474233173591567e6,18428.850192359252
265,3,1753.553,2.4735324686060213e6,18426.494671645432
266,3,1757.826,2.4715174178159367e6,18429.413808438094
368,3,2405.898,2.46401820058842e6,18340.428367741442
370,3,2418.696,2.45426623677809e6,18183.414211638705
373,3,2436.348,2.4520854600870395e6,17953.903209843
429,3,2918.722,2.452066586650731e6,17958.54838494828
448,3,3124.509,2.4520055272524757e6,18117.06930459189
505,3,3737.891,2.43963993946978e6,17966.914286817282
540,3,4057.928,2.4365461480350434e6,17939.138662519825
585,3,4606.794,2.434562347477279e6,18017.484591488555
635,3,5161.55,2.4331227653887523e6,18234.72809447408
636,3,5170.891,2.42750073605108e6,18452.07679434677
640,3,5216.613,2.4271391800769297e6,18444.12792997688
641,3,5229.153,2.42693510119111e6,18471.297563568205
642,3,5246.88,2.4264634889098834e6,18506.83400326988
645,3,5283.738,2.425921078515699e6,18624.70368862733
654,3,5358.422,2.4258089698101375e6,18486.42480908584
694,3,5794.388,2.4250133735901588e6,18473.28544574339
697,3,5835.135,2.424338253961725e6,18454.68543535866
905,3,8497.745,2.422914889094834e6,18465.83645051069
912,3,8576.524,2.422268967235604e6,18481.35280385847
918,3,8642.251,2.4221883469805876e6,18486.05257401742
923,3,8696.203,2.4213112077897233e6,18502.025281652754
970,3,9195.446,2.4209685046655647e6,18489.842291905203
993,3,9429.855,2.419792107386294e6,18497.381313595142
1003,3,9536.327,2.417206600801187e6,18496.149431091617
1014,3,9670.859,2.416836139815559e6,18488.990089072442
1024,3,9776.754,2.414796507216948e6,18514.357912562522
1029,3,9826.42,2.4141908264099387e6,18521.486670085425
1035,3,9886.177,2.413771128235108e6,18527.321599171366
1051,3,10043.856,2.412492891024405e6,18567.212194477794
1060,3,10129.557,2.412248973476449e6,18569.591520698054
1061,3,10139.599,2.4122366035983935e6,18533.363106359287
1070,3,10227.134,2.4111827112017544e6,18539.52885544463
1071,3,10233.618,2.410079237340647e6,18542.20910504235
1089,3,10357.469,2.406318861913078e6,18546.139527484924
1102,3,10441.63,2.406226134993924e6,18583.06686020171
1111,3,10512.221,2.404304512050698e6,18619.549448314363
1116,3,10549.533,2.4006626827759407e6,18637.762294898057
1124,3,10646.326,2.397494007656499e6,18701.935985692002
1131,3,10733.3,2.397406285603497e6,18677.66325567098
1132,3,10746.156,2.3966796931401435e6,18683.582374653353
1134,3,10769.048,2.3930982825615364e6,18730.438916274525


==> traj_sub60p0_initdefault_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,3.0838574029883896e6,4238.137373063182
1,4,24.346,2.803384567918484e6,10999.978407481007
2,4,47.615,2.662181385722704e6,14949.427547131254
3,4,76.508,2.605777058213656e6,18193.873497664234
5,4,134.492,2.598238649476612e6,18613.288742648867
19,4,339.263,2.5981711190551287e6,19490.940916885316
20,4,344.008,2.59556486292687e6,19052.323771241594
21,4,348.699,2.5928537913886225e6,19053.24538532731
22,4,353.276,2.591095130008659e6,19053.222922900568
24,4,378.817,2.5875607817370174e6,19051.95636678042
26,4,400.21,2.584917645912187e6,19052.001507009216
28,4,427.186,2.5636561504320144e6,19005.900698694757
29,4,445.116,2.5625735460787043e6,19034.535805234027
34,4,529.454,2.5617586802786156e6,19033.71167333518
36,4,563.202,2.5589499639557097e6,19035.007702111652
37,4,579.498,2.5563097344202474e6,19035.03005025894
41,4,643.932,2.5526845029719193e6,19036.262976314294
44,4,691.408,2.548823093792497e6,19033.989055501683
45,4,707.459,2.5461827133874097e6,19033.994399783598
46,4,722.826,2.538563875646538e6,19141.105883382934
53,4,836.174,2.5352658020785223e6,19134.615748376826
54,4,852.424,2.5337251327641094e6,19118.847434042764
61,4,966.497,2.5304989698693985e6,19112.240879235753
62,4,982.014,2.523748370779928e6,19092.176231637615
64,4,1009.022,2.517754211658521e6,19107.101781677484
65,4,1019.371,2.5175116968229264e6,18999.39569882359
75,4,1128.551,2.5175113818532303e6,18999.400409466187
76,4,1137.368,2.514346446589168e6,18994.730696520073
93,4,1292.702,2.513930062661155e6,19004.496382528756
94,4,1301.945,2.508715339765599e6,18926.22817372606
101,4,1371.311,2.508060506369361e6,18814.43970432655
103,4,1390.703,2.5054211472267797e6,18814.38977426414
110,4,1460.653,2.504342410412186e6,18798.876951188715
127,4,1634.412,2.4983316226699674e6,18784.341310372554
130,4,1661.525,2.496468840199992e6,18568.70666595155
134,4,1697.969,2.4954945911424127e6,18569.989659646526
141,4,1760.359,2.488277143454657e6,18545.250831232992
144,4,1789.225,2.4871129850384183e6,18549.16895648154
150,4,1844.558,2.4862219931674143e6,18524.80556681625
157,4,1916.702,2.4783679998230743e6,18615.938418795573
172,4,2059.874,2.4775583200265886e6,18615.034945931733
178,4,2124.841,2.4766802241590777e6,18615.01099436698
180,4,2146.416,2.47547392748515e6,18623.862910956115
187,4,2217.422,2.474594007567955e6,18623.859944526044
194,4,2294.516,2.4677777938584248e6,18688.999995076814
201,4,2364.253,2.4650702830982096e6,18755.929997073257
237,4,2709.033,2.464168358838792e6,18755.45408498865
239,4,2728.029,2.4641255490936274e6,18744.884218604286
243,4,2766.242,2.4640962805111716e6,18823.02352699665
252,4,2847.827,2.463625141524194e6,18829.053338824193
255,4,2877.613,2.459062580971988e6,18858.263507552114
262,4,2942.575,2.45751568419806e6,18875.73228207729
264,4,2961.21,2.456746251435417e6,18849.05475049487
265,4,2969.742,2.4548190566565623e6,18850.807614408495
270,4,3013.603,2.4532581191358473e6,18847.20460468222
275,4,3059.67,2.449281020119223e6,18868.032569762778
303,4,3307.404,2.448401629212846e6,18868.021891608274
307,4,3341.863,2.447904391738252e6,18876.47475873667
314,4,3403.412,2.4477152290980425e6,18865.002818469242
333,4,3568.456,2.4362863164661014e6,18987.48269176811
337,4,3602.141,2.4357936868879e6,18981.912429621403
352,4,3726.227,2.435792586913705e6,18981.92642591946
356,4,3759.327,2.434781196239274e6,18973.374089622557
385,4,4002.112,2.4335706391645744e6,18978.094098946072
420,4,4315.246,2.433462369835146e6,18956.224035417163
440,4,4515.904,2.432579180603475e6,18966.733552886195
460,4,4693.482,2.4322005915607708e6,18898.762339887555
494,4,4995.034,2.430198176173126e6,18890.853737446014
498,4,5029.486,2.4295210988020683e6,18906.680097719902
504,4,5083.539,2.427762448153903e6,18906.66094029639
510,4,5140.953,2.4241930071933647e6,18956.040466271348
532,4,5342.724,2.424032242979648e6,18958.05093496999
545,4,5464.145,2.4225879874061244e6,19013.85515629481
554,4,5549.758,2.422089942586487e6,19008.950838098524
571,4,5717.262,2.419270179706754e6,18998.92376052898
631,4,6299.899,2.4189615951385554e6,18978.759469859207
635,4,6333.972,2.4181133987981565e6,19007.487388668244
651,4,6484.212,2.417233266394769e6,19007.48034658257
661,4,6579.219,2.4157977899380308e6,19009.97444132743
672,4,6681.913,2.415247770344192e6,19015.95455625455
735,4,7284.106,2.411833608509831e6,19043.400477292565
752,4,7447.343,2.4117649278159677e6,19049.709858258262
764,4,7559.652,2.409708257898678e6,19072.61230304376
826,4,8124.451,2.409461342033656e6,19083.74116218996
830,4,8161.953,2.4085791570289405e6,19083.76809202204
840,4,8253.43,2.4084468956480846e6,19064.753386474993
876,4,8574.723,2.4078044191602385e6,19091.65568846802


==> traj_sub60p0_initdefault_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,3.083857349339768e6,4238.138480365554
1,5,24.822,2.804961209534468e6,10924.29229975187
2,5,49.226,2.675191350227098e6,14521.4321285022
3,5,77.329,2.601369331476642e6,18020.104023852517
4,5,98.478,2.593021341448034e6,18289.7653434833
5,5,117.232,2.5929429070222396e6,18290.737463454952
6,5,136.464,2.59033888152021e6,18290.053703365596
7,5,154.811,2.583967425719737e6,18622.21708703794
13,5,258.656,2.583371664609731e6,19782.274936965514
14,5,281.332,2.583371056970887e6,19782.245014347864
15,5,301.423,2.5693051341688707e6,19891.507743352337
16,5,309.411,2.5664854912362155e6,19893.000566524814
17,5,319.525,2.5567198609277997e6,19486.1819359323
18,5,323.939,2.550907485590023e6,19339.520805529086
25,5,407.953,2.5490909882526007e6,19341.591525305386
26,5,416.717,2.5411432644085633e6,19378.335744404925
27,5,427.073,2.5215616562267793e6,19333.394759304254
34,5,483.97,2.5213148377763787e6,18971.938178831282
50,5,640.618,2.520434421305255e6,18971.946236275417
51,5,649.081,2.512678631564906e6,18776.691371089244
52,5,653.869,2.5119032163449964e6,18765.73638620482
54,5,682.907,2.511849007357002e6,18766.687286440105
59,5,718.033,2.5105894487614147e6,18781.298930217945
60,5,722.42,2.5087401216633157e6,18788.960568907834
62,5,737.116,2.508725261040711e6,18788.915695228363
65,5,749.43,2.5079130575350383e6,18787.72641247607
66,5,754.821,2.507032885329267e6,18787.729861237018
67,5,758.957,2.5050450041342173e6,18669.778652868354
83,5,867.535,2.49932977361386e6,18748.358717907086
84,5,871.387,2.49856135369557e6,18529.79226491348
86,5,878.925,2.4936652422283767e6,18455.9998777504
105,5,984.546,2.493380023031382e6,18459.506443662485
112,5,1028.17,2.4916283719791127e6,18459.4119273673
113,5,1031.755,2.4908831534670643e6,18457.757518685477
114,5,1035.32,2.488653326806882e6,18450.894790641538
115,5,1042.175,2.481334143784151e6,18348.254596519586
117,5,1054.56,2.4718157552587464e6,18347.45927449025
120,5,1065.006,2.471813620508534e6,18347.488175193015
126,5,1094.405,2.4690816820491254e6,18348.48935600397
143,5,1178.602,2.468356093940392e6,18346.723127625228
146,5,1194.614,2.4674772100913087e6,18346.709664378803
153,5,1240.018,2.4666094371933434e6,18361.847715917884
157,5,1254.728,2.4548105397002585e6,18454.282072178943
171,5,1315.719,2.4529400021300986e6,18455.43809722969
209,5,1478.328,2.4516661125029903e6,18439.664615255893
213,5,1494.557,2.451666057013928e6,18439.665485247446
215,5,1501.607,2.4508697074178783e6,18438.339297578616
227,5,1552.687,2.44987816527199e6,18430.218390057235
242,5,1614.261,2.4497666784059787e6,18189.97813473753
496,5,2926.838,2.4488520927094296e6,18255.440891757946
699,5,4941.013,2.447705184255956e6,18158.34302180431
737,5,5333.27,2.4474399684485216e6,18219.269708051823
861,5,7087.908,2.4456789504274298e6,18219.284694012407
879,5,7251.936,2.4451785079151457e6,18108.107355905624
1002,5,8080.469,2.4436475787671786e6,18139.995218112646
1172,5,9265.842,2.441118188396849e6,18057.036963293485
1363,5,10142.387,2.4393128295289734e6,18060.42187917009
1392,5,10259.735,2.4387197200167086e6,18075.646935849392
1412,5,10337.209,2.438718391422948e6,18075.639404220063
1415,5,10348.006,2.4374422573506758e6,18067.18730558971
1418,5,10358.526,2.4349724291517483e6,18112.08893475428
1426,5,10388.727,2.4344236514546284e6,18118.86788027001
1428,5,10395.979,2.433526346828145e6,18120.002861373254
1435,5,10423.632,2.433393764697629e6,18143.57980864733
1439,5,10439.624,2.4325103030737126e6,18142.685273118354
1446,5,10465.519,2.431834414264458e6,18135.828487790095
1482,5,10600.914,2.427112841671171e6,18167.07834786287
1507,5,10693.105,2.426740705399762e6,18159.813681622996
1519,5,10737.759,2.425591026866583e6,18173.68387177229
1520,5,10741.343,2.423689324893035e6,18179.698490280334
1523,5,10752.091,2.421015379662381e6,18201.195027595495
1532,5,10786.452,2.420894985822331e6,18160.501342929798


==> traj_sub60p0_initdefault_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,3.08385740423082e6,4238.1372498669325
1,6,23.567,2.8069805534741636e6,10716.790247294884
2,6,46.141,2.6279957502932292e6,14964.55728021338
3,6,75.701,2.572395643658024e6,18239.09823135712
7,6,164.34,2.563580604187868e6,19075.08643256786
27,6,447.578,2.5536944432544205e6,18439.69003023193
28,6,459.017,2.551057919468173e6,18439.638255882186
41,6,611.436,2.5488665652206484e6,18445.97318789885
43,6,629.91,2.545486815629577e6,18161.53174415108
44,6,640.006,2.5428037902701423e6,18162.92299465623
45,6,649.275,2.541480640762793e6,18020.030811547716
47,6,669.554,2.5391081650717817e6,18080.38875253398
48,6,679.057,2.53805853257443e6,17975.920046494855
54,6,737.609,2.5294998092068443e6,17920.524113011106
94,6,1181.647,2.5294997508379295e6,17920.52556423058
109,6,1351.32,2.5236692779131103e6,17684.562994484073
117,6,1459.045,2.521076948009207e6,17505.68473224593
176,6,2200.06,2.520992480788593e6,17506.87876601636
187,6,2336.526,2.51411683374883e6,17386.34042997388
254,6,3180.519,2.5140998040338242e6,17392.35619531932
311,6,3871.493,2.514099795792429e6,17392.356310542204
323,6,4032.117,2.514098812887932e6,17392.401354096088
324,6,4046.79,2.5140520236627962e6,17395.984853116854
327,6,4089.056,2.513423809403835e6,17392.434948643753
343,6,4306.067,2.5035740318574836e6,17434.97892966524
347,6,4363.88,2.4961551180729037e6,17414.412200243427
348,6,4378.574,2.496061228748833e6,17363.847363825134
351,6,4420.103,2.4960589902886804e6,17363.88296238332
353,6,4448.487,2.49575333662198e6,17354.807710863188
362,6,4568.137,2.4892469553271085e6,17622.449482708475
372,6,4611.891,2.4838573254692517e6,17577.912244290055
384,6,4654.385,2.4837304436759213e6,17579.00499119578
386,6,4661.696,2.4810246984690195e6,17606.491086452854
388,6,4668.907,2.477514027678226e6,17606.380388171496
393,6,4687.593,2.477112427661044e6,17663.520113333532
397,6,4701.581,2.4766633992568147e6,17661.31126873654
423,6,4794.678,2.4766553940255092e6,17660.470957398356
443,6,4864.658,2.475826413799014e6,17657.014175130033
467,6,4949.245,2.475789629374166e6,17646.76908833182
473,6,4971.203,2.474694881528799e6,17648.362539293088
557,6,5277.34,2.472669536742245e6,17709.962736293663
593,6,5405.667,2.4725816630405616e6,17700.11443125893
597,6,5419.911,2.4723295177213075e6,17703.146710302182
613,6,5473.344,2.471900501294772e6,17707.766994560978
715,6,5831.01,2.47153377492469e6,17715.111535061482
785,6,6091.05,2.4713312560716067e6,17705.570314292778
787,6,6100.899,2.4712657793028383e6,17702.96249765827
836,6,6274.762,2.4702105712317796e6,17704.14889621947
903,6,6505.359,2.4690873173734234e6,17708.34614313643
913,6,6544.144,2.462723173261037e6,17760.860950197082
980,6,6775.171,2.46270745159931e6,17745.0155845158
1003,6,6855.532,2.462035964389093e6,17761.840767026602
1008,6,6874.16,2.4619297343496345e6,17752.038636045898
1116,6,7262.211,2.461486896457497e6,17772.224649328862
1119,6,7273.511,2.460883021821618e6,17778.53886435947
1554,6,9363.634,2.460635470696331e6,17781.02332087103
1617,6,9582.149,2.459451488725028e6,17777.642652374354
1646,6,9681.26,2.458171017755173e6,17789.65615232571
1696,6,9855.889,2.4581393991532642e6,17780.50364435768
1710,6,9903.119,2.4581281498586647e6,17779.942556397684
1731,6,9974.076,2.4580916374465674e6,17780.472175007973
1828,6,10300.341,2.4568206320166783e6,17785.35832541035
1854,6,10388.577,2.4552957885382306e6,17846.037191197745
1864,6,10422.108,2.454249848129032e6,17858.910937153993


==> traj_sub60p0_initdefault_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,3.0838574042308056e6,4238.137249866927
1,7,31.894,2.707623105484632e6,13785.370299950186
2,7,60.371,2.565326486544202e6,17872.653375813898
46,7,958.786,2.5606883705407027e6,19083.920339669326
51,7,1054.127,2.556004071653483e6,19055.28763337338
55,7,1128.088,2.5530684558889396e6,19135.52448082299
59,7,1202.044,2.5513076206035595e6,19135.54626921473
60,7,1218.461,2.550309628796393e6,18924.110987670865
61,7,1235.931,2.543562434768309e6,18804.314114696524
63,7,1271.289,2.540042194215527e6,18928.59776730035
64,7,1283.218,2.5373842051252043e6,18916.878800476614
68,7,1318.822,2.534876163096974e6,18923.292880444067
70,7,1345.201,2.533995548598856e6,18923.30003176098
72,7,1360.688,2.5331163991602315e6,18923.28828954882
73,7,1368.613,2.5330818241086174e6,18940.67288558503
76,7,1385.605,2.533081449085246e6,18940.681433142297
79,7,1407.763,2.532201668045638e6,18940.67614766908
82,7,1431.637,2.5296033457946894e6,18945.135864889977
90,7,1483.474,2.5293080975226783e6,18929.033822545185
94,7,1514.491,2.5267963807368684e6,18918.416765377275
95,7,1520.719,2.519530437896698e6,18846.477584531927
96,7,1535.083,2.5186850916696806e6,18829.091446923678
102,7,1606.174,2.51868481583284e6,18829.094966899644
103,7,1619.368,2.5186847691105865e6,18829.09535904429
106,7,1651.944,2.513832491824437e6,18981.360433966787
107,7,1655.526,2.512818684527644e6,18885.566097438328
108,7,1659.183,2.511058886425938e6,18885.56224399999
117,7,1729.161,2.50382347864555e6,18681.979383378002
124,7,1813.727,2.4950682303795116e6,18480.046127171987
205,7,2680.792,2.4936936587163284e6,18434.753657683137
237,7,2949.528,2.4911139634061866e6,18450.840720744218
256,7,3110.931,2.486142550461663e6,18339.375075759777
272,7,3247.086,2.482601498497879e6,18362.998269669268
293,7,3419.232,2.481782397386665e6,18362.195182279855
307,7,3531.524,2.4800248168521123e6,18362.155251721553
317,7,3612.404,2.478511400393788e6,18357.981553493846
318,7,3621.706,2.4775103892710423e6,18242.451193029283
322,7,3653.711,2.4703655231006583e6,18226.70486608988
348,7,3866.642,2.4688645120744053e6,18201.38913726314
364,7,4005.504,2.4648526177903684e6,18252.829491199325
369,7,4046.488,2.464357493444655e6,18259.295832444186
372,7,4071.601,2.463922083130719e6,18265.03074478828
380,7,4137.162,2.462140508016601e6,18296.324980273806
382,7,4153.177,2.461261706327817e6,18296.298473105122
383,7,4159.242,2.4581231996943774e6,18361.313761389505
387,7,4172.826,2.4567746639403985e6,18383.959988965373
390,7,4182.0,2.4558643248964176e6,18386.66401258742
393,7,4191.547,2.452720946126521e6,18399.735513152493
395,7,4198.373,2.4433281235515745e6,18282.865833190644
401,7,4220.592,2.4422703403482568e6,18291.74661984664
403,7,4227.608,2.4416272084662775e6,18287.930065124776
407,7,4242.705,2.438621468715218e6,18346.33944995206
427,7,4312.218,2.4342596414724765e6,18346.925571730753
428,7,4315.506,2.4308221023851465e6,18344.691472179697
433,7,4332.65,2.4307731241908167e6,18350.02333762822
444,7,4372.06,2.4300237402902246e6,18348.521079711307
453,7,4404.996,2.425946382142676e6,18307.803339234586
462,7,4438.964,2.424627022372863e6,18308.11269843395
478,7,4498.193,2.424011663803814e6,18310.12884987686
480,7,4506.541,2.422330315486734e6,18305.19422273573
501,7,4584.197,2.4186310251686843e6,18370.877712973528
515,7,4635.637,2.418006430625356e6,18403.47843735113
519,7,4651.211,2.4119352503572893e6,18457.940138523303
523,7,4665.586,2.4105794388308064e6,18467.8494553809
526,7,4677.341,2.408862354557562e6,18472.9334655186
553,7,4777.538,2.4068822693778626e6,18476.048814858776
595,7,4943.649,2.405568678991129e6,18480.673321819817
604,7,4975.828,2.4054970089251106e6,18471.098856055698
665,7,5213.232,2.405466509259869e6,18471.432404950734
761,7,5591.581,2.405407580698197e6,18490.920886743785
776,7,5678.838,2.405328242302648e6,18532.194702908364
843,7,6367.127,2.393114440929819e6,18853.779568950104
857,7,6510.756,2.391576257242323e6,18995.23536524049
870,7,6638.048,2.388848873396894e6,19224.44839556466
906,7,6920.473,2.3844092752637174e6,19150.197834954986
910,7,6953.633,2.384375120829277e6,19135.063983904096
911,7,6960.724,2.383494740786719e6,19135.070989638727
912,7,6967.54,2.3834946718019573e6,19135.07269552695
915,7,6996.746,2.383494530939293e6,19135.079478501564
926,7,7073.218,2.383241183467973e6,19150.335416131664
960,7,7325.458,2.380226741180052e6,19156.505531189905
974,7,7392.872,2.3796881852648356e6,19013.20587521055
989,7,7457.323,2.375768967220925e6,18756.00740381034
1103,7,7927.044,2.374094324625508e6,18738.60404200531
1113,7,7965.422,2.3738969134275615e6,18739.76830617768
1141,7,8071.01,2.372782552404835e6,18753.949392918512
1142,7,8074.881,2.372608249552056e6,18755.906957286086
1148,7,8101.848,2.372201817389954e6,18760.88776476216
1173,7,8203.224,2.372165967752262e6,18761.397930641102
1177,7,8216.978,2.371257235142315e6,18763.967610257972
1188,7,8256.238,2.3704251011798573e6,18723.52385036379
1191,7,8268.044,2.3652157879578806e6,18766.719617544455
1203,7,8319.879,2.364440915669334e6,18793.97198267067
1251,7,8504.271,2.363974053403714e6,18789.772057034163
1272,7,8585.283,2.3637839904595297e6,18791.822768824444
1314,7,8750.91,2.363706069355479e6,18855.037908446364
1365,7,9084.402,2.3632154942825865e6,18866.57117899605
1367,7,9102.338,2.362910482451491e6,18841.991401574254
1376,7,9187.25,2.362588294649323e6,18845.87066886009
1378,7,9202.778,2.36202918658691e6,18842.012549995463


==> traj_sub60p0_initdefault_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,3.0838574042308154e6,4238.137249866923
1,8,25.081,2.7964410522289756e6,10905.135304930374
2,8,48.752,2.654165534906862e6,14896.490570309183
3,8,73.583,2.5572467757559554e6,17560.074752233777
4,8,101.221,2.54941306933159e6,18062.961439184415
46,8,794.205,2.547077566375255e6,18070.604653575698
52,8,872.23,2.5461955854437714e6,18070.278782707763
53,8,880.463,2.543030321475316e6,17886.812768527856
55,8,918.741,2.542905115264697e6,17889.477161268584
57,8,934.429,2.5414201400144086e6,17897.71558155681
60,8,965.279,2.533758123262601e6,17854.607835047114
62,8,979.509,2.5284567338011367e6,17893.435714063737
63,8,983.693,2.5275186681085513e6,17894.926212853294
65,8,999.046,2.526911492077037e6,17886.481701337943
69,8,1028.313,2.5269109268449843e6,17886.48967684744
73,8,1053.861,2.525737745207757e6,18007.43693007539
75,8,1064.349,2.524843658127423e6,18007.892431172782
79,8,1084.357,2.524520699319572e6,17885.264776735214
82,8,1110.941,2.518887429187679e6,18035.635857568122
83,8,1118.671,2.509887874165497e6,17914.208153051317
104,8,1226.037,2.5039492023160886e6,17949.999031085907
119,8,1315.713,2.5030994889451787e6,17871.132499601033
133,8,1371.321,2.495014353450614e6,17663.511847658483
149,8,1444.528,2.4948253242456485e6,17443.688493444355
155,8,1462.903,2.4926458986094603e6,17478.01237155971
164,8,1502.204,2.491499006258698e6,17489.74495945477
197,8,1633.385,2.4785162384222243e6,17708.282366199022
207,8,1710.089,2.4758835980367167e6,17866.563097251088
352,8,2709.036,2.474151527019625e6,17778.49946131451
359,8,2754.797,2.4716822698493088e6,17872.10812357494
370,8,2796.832,2.470097282466823e6,17758.025996489643
384,8,2866.14,2.46236000645727e6,17753.208219107335
403,8,2954.4,2.460668426941339e6,17488.26321286267
409,8,3048.233,2.457327539121994e6,17526.007360053576
417,8,3159.089,2.437532814403913e6,17746.839587353385
419,8,3188.994,2.4362355264464165e6,17902.984293382637
423,8,3257.544,2.434940825905092e6,17899.19990659499
441,8,3545.9,2.433225225563693e6,17936.997327003995
451,8,3693.351,2.4300988584623737e6,17984.993730723898
466,8,3909.835,2.429537285175317e6,18011.490669477185
474,8,4022.088,2.428265131793755e6,18018.130409332363
492,8,4284.002,2.428255350642563e6,18027.561558113415
493,8,4300.192,2.4271492692293585e6,18025.580264103395
508,8,4531.974,2.4249201362526314e6,18037.771261046273
521,8,4726.829,2.423764072675192e6,18130.34974745101
625,8,6292.789,2.423715791482581e6,18131.510356946186
626,8,6297.302,2.4228836057444327e6,18130.350874484422
640,8,6395.13,2.421266902610991e6,18057.768042617645
657,8,6467.304,2.42086621374579e6,17936.84938778403
784,8,7064.686,2.4207543626150787e6,17983.103826258455
836,8,7262.812,2.415330304665967e6,17929.77027334132
885,8,7453.245,2.4149981229707673e6,17954.862910595493
899,8,7505.882,2.4126020407775794e6,17965.97729073334
936,8,7644.324,2.412553873900528e6,17896.92807222686
965,8,7750.631,2.412341258187946e6,17899.297943903413
991,8,7841.872,2.408080318467842e6,17940.729408640345
1005,8,7889.777,2.407886071692191e6,17971.7899924794
1014,8,7923.881,2.4072817096885033e6,17981.147273530172
1024,8,7957.823,2.405794705837671e6,18031.51978176926
1039,8,8010.808,2.402696748003008e6,18066.27397439935
1040,8,8014.222,2.402573531562485e6,18017.019803785774
1058,8,8076.165,2.4025613051566766e6,17994.586286074093
1120,8,8288.987,2.401486443438515e6,18036.058661634426
1124,8,8301.911,2.401423706796393e6,18037.57777665927
1128,8,8314.19,2.3995420349678574e6,18011.64635536791
1133,8,8331.859,2.3993575365670742e6,17990.80890915202
1145,8,8372.515,2.39898614898261e6,17996.669042249065
1182,8,8501.829,2.3983284291546606e6,18005.31490782504
1209,8,8592.104,2.3982400361818117e6,17993.029911373043
1570,8,10646.476,2.3949449594443487e6,18121.367935073962


==> traj_sub60p0_initdefault_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,3.0838574029883873e6,4238.13737306318
1,9,24.726,2.8040169159193826e6,11064.141706759625
2,9,47.168,2.663221987889196e6,14529.963172480266
3,9,79.952,2.590250879635022e6,18509.88808699135
4,9,106.053,2.575776896205237e6,19305.62689535426
6,9,118.92,2.5734315982719967e6,19299.0097710355
29,9,458.992,2.551289938676386e6,18703.086852720913
32,9,511.545,2.5482427717050626e6,18635.78896026251
34,9,551.52,2.5430999199266993e6,18670.61420689002
35,9,572.195,2.5421978060727045e6,18713.636594152034
36,9,595.602,2.5273938354535447e6,18760.65390181711
40,9,649.309,2.5273156446433356e6,18762.305872252386
42,9,664.054,2.527250137932361e6,18765.749594535293
44,9,679.562,2.5183764185776375e6,19011.041840502297
48,9,746.686,2.516405444253237e6,19054.027285496148
50,9,775.73,2.5137849598731757e6,19061.069067714572
51,9,789.867,2.506686483876982e6,19247.65292408532
52,9,809.779,2.5029499626501007e6,19397.902105199315
53,9,819.469,2.502949674163317e6,19397.90553448356
56,9,846.03,2.501059718845588e6,19448.586841466964
57,9,867.303,2.4977774356291583e6,19400.008591143138
58,9,877.698,2.491955668953535e6,19495.019696919477
59,9,882.274,2.4918045812151707e6,19497.096732374583
63,9,943.932,2.485598700594105e6,19369.52080250768
66,9,967.725,2.483535769306607e6,19373.44725518486
70,9,1013.305,2.481817418639289e6,19222.37173949468
71,9,1021.099,2.478770051331847e6,19229.231243064616
73,9,1046.083,2.4758143059803434e6,19233.572563402115
75,9,1066.177,2.4734658332420336e6,19258.980279973006
78,9,1100.389,2.4649749305485343e6,19357.242786055383
86,9,1193.032,2.4643397219093237e6,19363.00330800957
90,9,1244.265,2.4588046762176305e6,19348.538570723395
93,9,1293.172,2.4556490686717452e6,19354.674211593923
99,9,1391.695,2.448737766618036e6,19280.613769315813
122,9,1774.122,2.4473717757118596e6,19252.755094121516
157,9,2336.583,2.446312199411822e6,19234.691350804245
162,9,2422.749,2.443819323685732e6,19255.039615723155
164,9,2454.481,2.443422732408666e6,19263.566381426823
168,9,2517.008,2.443393596068208e6,19284.027793523146
193,9,2910.756,2.4430654205419268e6,19319.465545987998
201,9,3042.794,2.442518752913272e6,19313.908253029662
207,9,3134.418,2.442391781369163e6,19318.01666873345
208,9,3150.365,2.4415878361785403e6,19092.739374559344
209,9,3166.645,2.4406219789896216e6,19093.389516910636
210,9,3183.133,2.4405417160511273e6,18906.48117230841
213,9,3219.942,2.4336619334735405e6,18897.462528909942
277,9,3665.228,2.4282882029870697e6,18948.545725081185
308,9,3891.042,2.4279360213652155e6,18731.62999117709
352,9,4184.919,2.4266393083034675e6,18723.4984296305
365,9,4269.53,2.4262552275921665e6,18719.083189201086
366,9,4275.763,2.424464370075593e6,18676.207989086368
368,9,4288.617,2.4242666589723527e6,18640.252698699576
376,9,4350.124,2.424106672022756e6,18645.62360566023
380,9,4377.45,2.417921429187242e6,18627.233698975073
382,9,4392.464,2.4119493039599024e6,18598.433898796487
399,9,4513.122,2.409889520791699e6,18613.25069898742
405,9,4556.823,2.409878598816379e6,18597.337482044826
410,9,4595.004,2.409533738837134e6,18571.952250213606
422,9,4681.558,2.409532894187079e6,18571.963312850672
430,9,4736.975,2.4085445913946046e6,18602.775481794804
432,9,4751.719,2.407883191847708e6,18583.223247081096
433,9,4758.814,2.4070813060970153e6,18581.92260002237
437,9,4786.015,2.406810481341424e6,18614.545217635274
444,9,4835.487,2.4063323969014944e6,18469.41532668129
445,9,4841.8,2.4055091969821975e6,18495.599532592954
454,9,4903.473,2.4049019444852704e6,18482.63146340959
461,9,4952.147,2.4046882822714993e6,18364.92659072258
466,9,4989.986,2.4040238744829525e6,18422.853679928547
495,9,5095.702,2.4033154146628357e6,18432.42133328203
524,9,5205.546,2.402605207038658e6,18429.776358464344
540,9,5265.382,2.40011301180993e6,18427.01767950708
546,9,5288.128,2.39825103107747e6,18429.06146410973
562,9,5346.193,2.397213090132775e6,18431.056454403508
573,9,5385.685,2.3963074813548643e6,18431.51043449402
594,9,5465.86,2.395920852663975e6,18425.90181052317
615,9,5543.498,2.395296841660359e6,18413.704398283462
629,9,5593.875,2.3951672101833383e6,18417.13798746495
643,9,5646.467,2.395088300325471e6,18421.474072590274
682,9,5793.408,2.389092214410959e6,18469.269092705814
725,9,5962.695,2.3884192693027267e6,18453.28888764351
750,9,6054.799,2.3877350080967452e6,18455.607407165957
774,9,6140.176,2.3872833356038244e6,18462.07095824206
793,9,6215.664,2.3864818111949675e6,18457.723244132238
818,9,6314.03,2.382742316222687e6,18483.431969874142
911,9,6697.887,2.3824058617378874e6,18488.440679629068
917,9,6723.123,2.3817053425384797e6,18458.71782848449
955,9,6873.515,2.380143645085646e6,18486.28174401918
1226,9,8338.632,2.379853212283143e6,18489.640021192125
1253,9,8449.105,2.3798293692979366e6,18497.4350316907
1411,9,9100.778,2.379797804385937e6,18487.329468285367
1436,9,9208.556,2.378822474143875e6,18547.20934829084
1518,9,9546.255,2.3787921267858804e6,18548.058122763014
1548,9,9666.214,2.3787919020392187e6,18548.057325507652
1593,9,9851.264,2.378539605899041e6,18552.583307644305
1645,9,10052.218,2.378395745318601e6,18549.77934869093
1730,9,10407.778,2.3780758965080036e6,18558.590542467184
1750,9,10488.977,2.377355299416421e6,18564.337864050834
1787,9,10638.056,2.3771074696931895e6,18571.381486264658
1807,9,10720.293,2.3765868605911825e6,18612.35049604981


==> traj_sub80p0_initconstructive_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,2.988791426339245e6,2160.5477316324223,10
1.0,2.9867849921008027e6,2202.952903786988,10
2.0,2.980356539467779e6,2327.0593705435926,10
5.0,2.9683631956125097e6,2614.54449031608,10
6.0,2.965481480226896e6,2703.3246623783425,10
7.0,2.9554288664525645e6,3024.3945151612174,10
8.0,2.952895536247239e6,3108.287099257857,10
9.0,2.9379422225857526e6,3414.3627742369194,10
10.0,2.9342273881607153e6,3479.57886114929,10
11.0,2.9204017643866716e6,3714.928799516888,10
12.0,2.9173716189350854e6,3790.6907811493816,10
13.0,2.9055092914617797e6,4044.862002235875,10
14.0,2.900737342930095e6,4174.226144221493,10
15.0,2.8969222015882023e6,4264.319576267384,10
16.0,2.8771047142650327e6,4652.134315409743,10
17.0,2.863788271474774e6,4902.788878023671,10
19.0,2.8560864231880186e6,5037.963560983941,10
20.0,2.850101373179435e6,5186.922910204627,10
21.0,2.843107366276591e6,5325.782100635348,10
22.0,2.8158299564738777e6,5768.979293906242,10
23.0,2.7927308606318007e6,6170.215075754424,10
25.0,2.786133621805169e6,6347.722001997878,10
27.0,2.7749596831324105e6,6554.724383604334,10
28.0,2.770869930225747e6,6643.899896868255,10
30.0,2.759686947118631e6,6893.173414220051,10
31.0,2.7513104731816547e6,7026.621233449683,10
32.0,2.7428788865513504e6,7206.157647680647,10
33.0,2.7132403607285963e6,7841.255104473976,10
34.0,2.7104799487480484e6,7929.690414177707,10
35.0,2.69926957040891e6,8129.625020395493,10
36.0,2.6952030030314964e6,8278.54950149814,10
37.0,2.689346378735071e6,8383.103013372644,10
38.0,2.6813666415304365e6,8582.42099549382,10
39.0,2.6577008030919926e6,9019.293867284641,10
40.0,2.6392350416300856e6,9330.729800303583,10
43.0,2.6302082668575896e6,9516.965974184877,10
44.0,2.6238682570204297e6,9621.610487728485,10
45.0,2.6149004683931847e6,9772.99355371356,10
46.0,2.6024555366496975e6,9970.543561771994,10
47.0,2.593886376900214e6,10118.57559225112,10
48.0,2.572895962402186e6,10471.370743317972,10
51.0,2.5689435066108964e6,10584.89881589307,10
52.0,2.5604659821907296e6,10796.40953026562,10
53.0,2.5602502595011443e6,10839.926554605347,10
54.0,2.544598241816706e6,11220.335771018077,10
55.0,2.544303238314039e6,11222.490362186823,10
56.0,2.53662083571298e6,11374.409949530122,10
57.0,2.5327384827241944e6,11447.230628567431,10
58.0,2.5282585577084804e6,11521.326590184342,10
59.0,2.5202876091001937e6,11649.663288245105,10
60.0,2.515247398708854e6,11758.508293295246,10
62.0,2.5080284215678135e6,11861.585899979047,10
63.0,2.493656410457066e6,12172.569632535784,10
64.0,2.4924973726795055e6,12206.72015735765,10
66.0,2.484251772934443e6,12324.951160205175,10
67.0,2.4795888976817117e6,12440.399446111664,10
68.0,2.4637292893636236e6,12711.194005452535,10
69.0,2.463614378072486e6,12694.619613599774,10
70.0,2.455226264995667e6,12834.8682566995,10
72.0,2.442829394632417e6,13113.476012701427,10
73.0,2.434200086541376e6,13318.048337513377,10
74.0,2.4267690440986687e6,13450.210866263578,10
75.0,2.4188222051568474e6,13616.178148304583,10
76.0,2.412315670241854e6,13772.290743111877,10
79.0,2.4083864011871587e6,13865.212513575249,10
80.0,2.399143269801167e6,14060.433123411052,10
81.0,2.390479685541304e6,14213.902687600634,10
82.0,2.3862685696632788e6,14281.513827947183,10
84.0,2.3853090510120303e6,14313.038434910733,10
86.0,2.3772379970731926e6,14437.94518957711,10
87.0,2.3698634119299795e6,14588.32425555334,10
88.0,2.363195611902916e6,14762.88839861963,10
89.0,2.35786681590328e6,14817.75015180445,10
92.0,2.349229321811012e6,15044.419029172373,10
94.0,2.3427949123719786e6,15165.554703863654,10
95.0,2.3417477133691693e6,15228.818099831871,10
97.0,2.340179520440845e6,15289.822959199042,10
98.0,2.3317441290514464e6,15456.881744257447,10
99.0,2.32704299602993e6,15551.415727213604,10
100.0,2.326125370128987e6,15603.897108881545,10
101.0,2.320898020320768e6,15702.331368825884,10
102.0,2.3187882313598404e6,15743.47893359027,10
103.0,2.3043395361675164e6,15977.93941285614,10
104.0,2.2995913044929774e6,16101.441879183103,10
109.0,2.291504768962682e6,16228.75847722847,10
110.0,2.28395648992801e6,16364.0939602317,10
112.0,2.2835221910114633e6,16350.972272853722,10
113.0,2.2828726654369766e6,16385.309750229742,10
114.0,2.2777721950381966e6,16467.272361436666,10
115.0,2.2743716440941454e6,16531.258702595187,10
116.0,2.269012980875871e6,16641.516442267624,10
119.0,2.2683837567710085e6,16702.503178819516,10
122.0,2.2645644687792053e6,16800.718391817867,10
123.0,2.2621935040285722e6,16859.970843075225,10
125.0,2.2588477964403024e6,16930.3419885219,10
131.0,2.257881287904706e6,16964.90268693488,10
132.0,2.2561555988706825e6,16995.033277971335,10
135.0,2.255678823905104e6,16986.089452614786,10
136.0,2.2512084596015546e6,17066.494511912122,10
138.0,2.2455868988274517e6,17190.83475397867,10
148.0,2.243269853583053e6,17243.38109060211,10
150.0,2.240691678684946e6,17289.97226005986,10
151.0,2.2406916767018037e6,17289.972262336236,10
162.0,2.240603678684946e6,17289.97226005986,10
168.0,2.2385704031414236e6,17329.109540606154,10
172.0,2.2383944199392134e6,17329.10932829421,10
173.0,2.236612939316622e6,17379.182038548868,10
175.0,2.2358189408621355e6,17430.15970092953,10
177.0,2.235499741064662e6,17433.492169100646,10
188.0,2.2348488691380033e6,17450.99388875915,10
189.0,2.234571897051872e6,17451.116938240477,10
194.0,2.234561291729814e6,17461.995090176817,10
202.0,2.234035747293054e6,17472.250064464744,10
210.0,2.233249318270047e6,17541.45555532981,10
211.0,2.23312525216133e6,17593.48471583114,10
213.0,2.2326505701272874e6,17579.15255233248,10
220.0,2.231874646703826e6,17602.234586256156,10
221.0,2.2293328126026713e6,17620.94103435473,10
224.0,2.2266606122959396e6,17665.073323860255,10
230.0,2.225599680554623e6,17721.687672455948,10
238.0,2.2249515254483223e6,17728.758521069114,10
247.0,2.223685599822215e6,17757.972545738085,10
251.0,2.222649850652758e6,17749.403266151778,10
252.0,2.2226308350162553e6,17735.23885185219,10
257.0,2.2224468576800814e6,17735.29562127146,10
264.0,2.2223661921892865e6,17763.783087047494,10
272.0,2.22215107314324e6,17764.111179290623,10
278.0,2.222123327335761e6,17806.413888440547,10
279.0,2.221635261720992e6,17814.24995345147,10
281.0,2.221093673143244e6,17816.088275256712,10
283.0,2.2200833599749277e6,17810.070752193828,10
292.0,2.2183000675017037e6,17853.482799384845,10
298.0,2.218036101876554e6,17853.48261573326,10
299.0,2.21777070062586e6,17873.433458493917,10
300.0,2.2176522081630966e6,17861.9814767893,10
306.0,2.2173550991554665e6,17833.83780077391,10
308.0,2.216476959382799e6,17833.885925419538,10
316.0,2.2130601806105804e6,17915.331186220348,10
317.0,2.212958109564431e6,17914.608463184984,10
320.0,2.2128243043003357e6,17910.081958396513,10
343.0,2.2121965587904165e6,17940.373706353843,10
348.0,2.2119930948780105e6,17931.10112880379,10
351.0,2.211821793660872e6,17931.04977019329,10
356.0,2.211531051782488e6,17912.960626531167,10
360.0,2.2113926722996687e6,17910.832560652452,10
365.0,2.211243600702201e6,17888.001386511383,10
371.0,2.2107990463540996e6,17893.235218626574,10
374.0,2.210597158689427e6,17900.969911446202,10
386.0,2.210421464133745e6,17912.203098195587,10
389.0,2.210285926367783e6,17889.125011290216,10
412.0,2.2093013038550867e6,17879.043809314506,10
417.0,2.2091568495041174e6,17869.50965306654,10
439.0,2.2083883786217105e6,17882.809208925963,10
446.0,2.2083518943842454e6,17883.241076066617,10
455.0,2.208076255749075e6,17887.16647127702,10
469.0,2.2065573506956454e6,17924.18809564218,10
478.0,2.205580755688946e6,17915.929661595368,10
479.0,2.204388809849706e6,17906.988960116258,10
488.0,2.20421704225736e6,17945.7217634911,10
491.0,2.204077708617996e6,18005.082700468884,10
497.0,2.201512056272076e6,18082.38271403919,10
503.0,2.1999765258578616e6,18138.078590362788,10
505.0,2.1998364637925318e6,18125.25634991614,10
510.0,2.1984144168643737e6,18118.22033570978,10
519.0,2.197878203221417e6,18114.94137141687,10
520.0,2.1978410635914295e6,18114.544730719754,10
525.0,2.1944074237427553e6,18185.0424710962,10
538.0,2.1943292243525237e6,18190.477400136762,10
543.0,2.19346393642308e6,18186.2632185332,10
545.0,2.1931466878826483e6,18185.958572556694,10
552.0,2.1912803957616854e6,18230.657432622433,10
557.0,2.1899155237021693e6,18251.657117399103,10
561.0,2.186780385636064e6,18288.481027922695,10
585.0,2.186692410291796e6,18288.480786992382,10
591.0,2.186585836369226e6,18287.07026069471,10
593.0,2.1865858360937242e6,18287.07025284559,10
603.0,2.186497836201316e6,18287.070251770627,10
604.0,2.186096992202641e6,18273.050400891334,10
606.0,2.185920990554098e6,18273.050397224364,10
619.0,2.1825574273711685e6,18320.795918342035,10
621.0,2.182547586231868e6,18322.385925997463,10
623.0,2.182437137150985e6,18305.056906150694,10
631.0,2.182326071574346e6,18307.93410728779,10
644.0,2.181885577609593e6,18299.53066836957,10
648.0,2.181773012444754e6,18298.22887311948,10
656.0,2.1808673012989643e6,18275.843216813686,10
657.0,2.1803972348622438e6,18232.80607205286,10
661.0,2.1795579966591825e6,18221.272230239003,10
665.0,2.1794699871924156e6,18221.272342719436,10
678.0,2.1794354054835457e6,18232.11099108449,10
686.0,2.1794354027734203e6,18232.111000425968,10
687.0,2.1794056181551754e6,18227.16277656078,10
692.0,2.179229627342022e6,18227.16266686919,10
694.0,2.179050691139708e6,18214.697894778757,10
708.0,2.1787783309471486e6,18216.843750931297,10
729.0,2.1777321885327687e6,18211.172219288863,10
731.0,2.1769665618412523e6,18226.475215129878,10
733.0,2.1768984501613947e6,18226.34256862382,10
735.0,2.176898449552682e6,18226.342599199645,10
740.0,2.17655353362528e6,18218.545870410668,10
741.0,2.176526763358543e6,18218.074441787958,10
745.0,2.176408287690946e6,18217.54855863897,10
749.0,2.176364874789941e6,18204.5137740313,10
766.0,2.1760766087516793e6,18206.84443472298,10
767.0,2.1753986313711368e6,18223.40164065086,10
768.0,2.175059802537333e6,18197.848195871564,10
769.0,2.1742380734237647e6,18188.282178097834,10
770.0,2.1741868042254923e6,18188.735664977485,10
772.0,2.1740218116971264e6,18188.96705816809,10
775.0,2.1736288964911206e6,18198.252958971952,10
786.0,2.1734791466228245e6,18210.02345019196,10
787.0,2.1725649389523617e6,18231.534712195746,10
789.0,2.170359645284807e6,18285.281494336978,10
793.0,2.170261862544532e6,18285.375645243672,10
794.0,2.17005655001404e6,18290.910714021105,10
799.0,2.1699709419056177e6,18290.98768574778,10
802.0,2.169116276387898e6,18276.250239671226,10
807.0,2.1691063892405434e6,18261.122480675134,10
810.0,2.16764085903392e6,18224.518583950947,10
823.0,2.1654568812778615e6,18296.764558896924,10
829.0,2.165269014509354e6,18296.88593515139,10
831.0,2.16512701737216e6,18302.5329989624,10
833.0,2.164175971961235e6,18297.268241628677,10
836.0,2.1639999740460543e6,18297.26819870466,10
846.0,2.1639950759489737e6,18299.09959722461,10
875.0,2.1639589190489524e6,18309.118410534258,10
903.0,2.1639203679210744e6,18315.419423125248,10
905.0,2.163902087056507e6,18315.507624457146,10
909.0,2.1638414995528003e6,18315.206688623577,10
928.0,2.163778075233591e6,18309.908202023747,10
965.0,2.1632505584814036e6,18309.86612012959,10
984.0,2.1612637963140695e6,18327.80658070239,10
992.0,2.1612191856243284e6,18327.49678867598,10
996.0,2.1611541380493836e6,18322.93823683757,10
1008.0,2.1611541330607394e6,18322.938281325853,10
1021.0,2.161102539259046e6,18322.487888125648,10
1022.0,2.1609464337284896e6,18322.35518912646,10
1028.0,2.160281062802071e6,18322.917696548684,10
1033.0,2.1599565822265963e6,18318.21574545959,10
1040.0,2.159610374078637e6,18314.638590910858,10
1048.0,2.15926904958687e6,18313.311432047165,10
1050.0,2.157078086578746e6,18316.442464809737,10
1053.0,2.15705033226484e6,18315.734337910922,10
1078.0,2.1570503322233637e6,18315.734335080004,10
1085.0,2.1569834364988743e6,18317.48548063101,10
1086.0,2.1568972563156625e6,18320.17928374326,10
1089.0,2.155263709302217e6,18320.3975259235,10
1094.0,2.1551037327953377e6,18320.22860792608,10
1096.0,2.1545150707904147e6,18309.888889720343,10
1099.0,2.154378512424563e6,18318.131295997155,10
1102.0,2.154027458586838e6,18308.652179213503,10
1111.0,2.1539394733086694e6,18308.652033095645,10
1118.0,2.1539117954462906e6,18303.663155312843,10
1123.0,2.1537048516966794e6,18295.21040209893,10
1125.0,2.1534513574233516e6,18299.628175031616,10
1142.0,2.1533741978049176e6,18299.149575151638,10
1158.0,2.153301880735603e6,18279.485830326146,10
1179.0,2.153272852986502e6,18268.79865377738,10
1181.0,2.1532124556766087e6,18268.105917548535,10
1198.0,2.1529885708776177e6,18270.297901017,10
1208.0,2.1527689131994285e6,18265.453296580083,10
1238.0,2.1527629904632643e6,18264.67902249263,10
1243.0,2.1523302866222383e6,18248.095419444893,10
1244.0,2.152305260861381e6,18245.289547079126,10
1277.0,2.152141392556657e6,18247.170135476677,10
1283.0,2.1520822265971582e6,18246.48354734844,10
1289.0,2.1516326201098016e6,18247.332177007873,10
1295.0,2.1508286712681204e6,18247.56225127547,10
1299.0,2.1504766519005634e6,18247.562470244775,10
1301.0,2.1504738710327493e6,18247.61406510203,10
1303.0,2.150373317104172e6,18226.45638250055,10
1325.0,2.1503724527586075e6,18223.699610959175,10
1352.0,2.1501964650746197e6,18223.699499533068,10
1360.0,2.1498869057444884e6,18225.957076843566,10
1364.0,2.149667972977944e6,18243.420928343985,10
1377.0,2.149553213460355e6,18241.50097976029,10
1394.0,2.1489914003875717e6,18246.290522660503,10
1428.0,2.1470483880485357e6,18251.59451295272,10
1429.0,2.146418100037559e6,18244.3765549476,10
1446.0,2.146384746207133e6,18243.64438624742,10
1455.0,2.1463083610828905e6,18242.09660195007,10
1465.0,2.1460641065501645e6,18219.9640477748,10
1487.0,2.1459341506017037e6,18221.229483157415,10
1488.0,2.1459341478898576e6,18221.229541108558,10
1492.0,2.1458772506289e6,18220.911022355373,10
1510.0,2.1458683678391464e6,18221.013855495876,10
1512.0,2.1456961548751057e6,18224.248342913033,10
1532.0,2.1456213678838746e6,18225.05355109761,10
1536.0,2.1456138432421153e6,18225.92666178017,10
1540.0,2.145167985803648e6,18226.594921472286,10
1572.0,2.145035561957513e6,18224.942043715273,10
1577.0,2.1450355575469485e6,18224.942066557654,10
1578.0,2.1448795180998547e6,18225.888040014157,10
1604.0,2.144849142417709e6,18208.994198372344,10
1613.0,2.1448225927140773e6,18209.39451749414,10
1621.0,2.1448225692320755e6,18209.39497228373,10
1626.0,2.144753114874605e6,18209.179540001693,10
1629.0,2.143668299286215e6,18219.095766595347,10
1631.0,2.143600822463426e6,18220.19072407087,10
1635.0,2.14350559425705e6,18219.014737603306,10
1642.0,2.1425718755801893e6,18219.738346506114,10
1651.0,2.1424838805643776e6,18219.738314517737,10
1658.0,2.1424838757096566e6,18219.738380361574,10
1685.0,2.142327982555978e6,18219.544361030214,10
1706.0,2.1421519881341495e6,18219.544353853536,10
1709.0,2.142151980431997e6,18219.544402654818,10
1718.0,2.142083848580724e6,18213.411553522907,10
1726.0,2.1419492172817e6,18210.255620345204,10
1731.0,2.139291547907059e6,18237.078964716504,10
1735.0,2.139240029934261e6,18236.883333372,10
1745.0,2.1383579431511285e6,18245.040395326672,10
1750.0,2.1383232552673994e6,18244.828202662273,10
1752.0,2.1382415297488957e6,18244.76458105447,10
1764.0,2.137846477559188e6,18246.373140009662,10
1769.0,2.137758597342412e6,18247.036066789366,10
1796.0,2.1376191166676716e6,18246.84013288702,10
1799.0,2.1374698441598914e6,18249.381172942383,10
1804.0,2.1374698224719404e6,18249.38167138493,10
1818.0,2.1373117904821783e6,18249.714383394246,10
1820.0,2.137203882945045e6,18249.95774550265,10
1822.0,2.1371158711632043e6,18249.9578574905,10
1826.0,2.1363865885873535e6,18242.314590909376,10
1833.0,2.136287819579235e6,18243.327407858345,10
1838.0,2.135250342314139e6,18243.207856032397,10
1839.0,2.1352370741652437e6,18243.319828189142,10
1846.0,2.1352370619801753e6,18243.319971197438,10
1855.0,2.1351241511245696e6,18244.822268053027,10
1859.0,2.135123870102597e6,18244.823548024582,10
1861.0,2.1340928117241734e6,18247.757803710665,10
1873.0,2.133970810958551e6,18248.455496222297,10
1876.0,2.1338721375769908e6,18247.779017987225,10
1880.0,2.1336216158995377e6,18248.337034340682,10
1883.0,2.133293826425596e6,18247.030879895814,10
1896.0,2.1332007570920647e6,18244.40314874069,10
1897.0,2.1331611825589454e6,18243.831609571476,10
1904.0,2.133136540689078e6,18242.661071835395,10
1909.0,2.132936286597509e6,18238.931720512668,10
1911.0,2.132902340023057e6,18238.704550315164,10
1913.0,2.1328406434209784e6,18238.55192917554,10
1914.0,2.1321258412155015e6,18233.677783064613,10
1917.0,2.1319604197535487e6,18230.73633927291,10
1925.0,2.1317286189686367e6,18225.623788629742,10
1926.0,2.1317023421321446e6,18226.04167045537,10
1933.0,2.1304703446140564e6,18226.041628431125,10
1937.0,2.13044962724597e6,18225.419141501425,10
1941.0,2.1303284585040114e6,18226.172979850082,10
1946.0,2.13018278587896e6,18225.811006417567,10
1949.0,2.1299587773130266e6,18226.839131697256,10
1959.0,2.1295839510106007e6,18225.29699766632,10
1963.0,2.1287612721770173e6,18231.630641790878,10
1972.0,2.1282913234858452e6,18234.225751387847,10
1976.0,2.12750483134607e6,18247.247168062095,10
1984.0,2.1275029885208393e6,18245.314997643593,10
1991.0,2.1273990984685444e6,18251.421112068107,10
1992.0,2.127251416334321e6,18251.12622963638,10
1993.0,2.127092332924129e6,18242.765551356155,10
1998.0,2.126945308253768e6,18244.29063719044,10
1999.0,2.126680708577627e6,18235.424834894802,10
2019.0,2.1265242273470275e6,18226.11902124626,10
2031.0,2.1263650963412626e6,18225.964962269638,10
2037.0,2.125051132296467e6,18226.652629485798,10
2044.0,2.124912271897292e6,18217.110561369456,10
2051.0,2.1248240102523775e6,18217.130234391,10
2058.0,2.124820842159959e6,18217.191001448387,10
2062.0,2.124648253526681e6,18217.126975653566,10
2066.0,2.124175934065575e6,18215.489182657162,10
2081.0,2.124061975480945e6,18215.87820065365,10
2087.0,2.1237933528595646e6,18214.423051249054,10
2090.0,2.1237836813192633e6,18213.44270044297,10
2093.0,2.1236438865265213e6,18214.186452356593,10
2102.0,2.1235720350514306e6,18214.010585612752,10
2107.0,2.1226885468625277e6,18219.92908771075,10
2115.0,2.121770510199599e6,18236.959426902853,10
2118.0,2.121518913803401e6,18242.627152028366,10
2119.0,2.1214174806462834e6,18242.032505732517,10
2121.0,2.121417026357398e6,18242.014425445734,10
2132.0,2.1213469056278e6,18241.79539811974,10
2162.0,2.1203747494458403e6,18243.80931965571,10
2177.0,2.119766658706855e6,18259.583599610974,10
2189.0,2.119622489178352e6,18278.889659748398,10
2193.0,2.1196148707133993e6,18276.734011331973,10
2203.0,2.119543628641198e6,18276.564885645723,10
2221.0,2.1191242316146465e6,18283.094231117153,10
2222.0,2.119097602988339e6,18286.76801036803,10
2238.0,2.1185216606321638e6,18298.07976658655,10
2241.0,2.1182826457705945e6,18310.89890152371,10
2263.0,2.118282107339342e6,18310.907344074036,10
2268.0,2.117815868855055e6,18311.22974659383,10
2271.0,2.117604603768402e6,18310.73716779476,10
2274.0,2.1174338620266104e6,18310.699161161778,10
2287.0,2.1172984021295803e6,18311.23630411813,10
2294.0,2.1172955469914563e6,18307.826776666716,10
2314.0,2.1172106304029278e6,18307.787462291708,10
2337.0,2.1171464515047306e6,18307.539492789783,10
2341.0,2.1170512248636885e6,18307.567947284442,10
2346.0,2.1170457219810113e6,18307.541993945466,10
2347.0,2.1170421704188967e6,18308.29910135182,10
2354.0,2.1170274668461373e6,18309.883275810025,10
2357.0,2.11619364258572e6,18309.894795589706,10
2368.0,2.115845989485887e6,18312.488449054425,10
2371.0,2.115845961343406e6,18312.48869051778,10
2376.0,2.115709412348321e6,18313.681532222392,10
2389.0,2.11563337869439e6,18313.55933749148,10
2395.0,2.1154459180748113e6,18313.85230428104,10
2397.0,2.11525953793641e6,18315.28197851653,10
2421.0,2.114986906648134e6,18315.122656160336,10
2439.0,2.114823760970849e6,18319.62307998763,10
2450.0,2.1146668735813284e6,18321.230434638484,10
2471.0,2.1145318749951264e6,18323.246495359188,10
2472.0,2.1144242395566767e6,18324.151570317503,10
2483.0,2.114368359026027e6,18323.82349776291,10
2499.0,2.114032570615501e6,18325.059375543307,10
2503.0,2.1139445821043905e6,18325.05926427284,10
2512.0,2.1132755545951277e6,18324.10405789889,10
2519.0,2.113187545439849e6,18324.104097941523,10
2535.0,2.113172937936677e6,18324.226587791225,10
2540.0,2.113156093711253e6,18324.424230384473,10
2565.0,2.113090115823842e6,18325.61969294104,10
2588.0,2.112987184184881e6,18324.996554332083,10
2596.0,2.1129462562637855e6,18325.39394938692,10
2611.0,2.1129103842459763e6,18325.851166116765,10
2615.0,2.1126158693253687e6,18330.258140152553,10
2625.0,2.111998138277866e6,18329.928504005093,10
2639.0,2.1119828679856923e6,18330.085581199844,10
2657.0,2.1119222498050374e6,18329.78565349112,10
2660.0,2.111865363579911e6,18329.467075867586,10
2664.0,2.1118181483706413e6,18329.887919391353,10
2681.0,2.11177869033222e6,18330.34069886386,10
2683.0,2.1117773777903738e6,18329.515700786164,10
2704.0,2.111749470567012e6,18329.502805974706,10
2712.0,2.1117391691630264e6,18328.745831572665,10
2721.0,2.1116337935323184e6,18320.97314521242,10
2746.0,2.111473332672071e6,18333.839507153083,10
2750.0,2.1114171651428416e6,18334.233299994787,10
2767.0,2.111311423392385e6,18333.227335586536,10
2778.0,2.1111826524355756e6,18333.69703920984,10
2782.0,2.1111143231132063e6,18333.205250191157,10
2786.0,2.110789247250127e6,18335.83118879445,10
2814.0,2.1105461002058103e6,18339.468272970495,10
2819.0,2.1105197993725864e6,18339.08365910959,10
2838.0,2.110398002483413e6,18337.616691727417,10
2863.0,2.1103621066476787e6,18337.12948186233,10
2871.0,2.1103072602871265e6,18335.930975743922,10
2883.0,2.108685260239687e6,18366.89294479149,10
2896.0,2.108396001160593e6,18367.752545734438,10
2900.0,2.107794221073499e6,18367.55479894468,10
2906.0,2.1077041581790783e6,18367.57916247304,10
2908.0,2.1076711175109246e6,18367.905648534535,10
2913.0,2.1074258557862034e6,18382.734004466758,10
2925.0,2.107389727517882e6,18394.292805187288,10
2926.0,2.1073041030886187e6,18394.492950704203,10
2956.0,2.1072535160391503e6,18394.602106115475,10
2957.0,2.107246167972409e6,18394.707975834197,10
2960.0,2.1065088875583895e6,18399.574900842228,10
2986.0,2.106427850803449e6,18399.465518125442,10
3005.0,2.106335328406578e6,18401.896622604134,10
3013.0,2.106327987133143e6,18401.080726111588,10
3018.0,2.1060062458099127e6,18403.66638831191,10
3023.0,2.1059470710689765e6,18402.98061659133,10
3033.0,2.1059382530901143e6,18404.734767388265,10
3036.0,2.105865282689622e6,18404.27042178135,10
3048.0,2.1058493389202114e6,18402.97781539814,10
3086.0,2.105765982329189e6,18403.363208657138,10
3089.0,2.1057165394495255e6,18399.782774022926,10
3094.0,2.105587389250775e6,18399.941656740142,10
3096.0,2.1055601581702237e6,18400.240153449045,10
3097.0,2.105329858993116e6,18406.904405561963,10
3101.0,2.1051559573969776e6,18405.293688927817,10
3110.0,2.1050913122796e6,18405.062005826305,10
3112.0,2.1046697418115544e6,18411.95381742887,10
3135.0,2.1044838734384966e6,18412.363034271035,10
3136.0,2.1040250420713783e6,18416.937904492654,10
3154.0,2.103937041538486e6,18416.93794073983,10
3162.0,2.1039146982345656e6,18403.701721083962,10
3173.0,2.1039146881949105e6,18403.70184328224,10
3180.0,2.1038427607824905e6,18405.33562167612,10
3202.0,2.1015812309705378e6,18435.285556461487,10
3244.0,2.101543599371961e6,18448.333405115634,10
3252.0,2.10148192096896e6,18448.71775819915,10
3256.0,2.101091588681807e6,18442.343917773207,10
3260.0,2.101087506781551e6,18442.40957700808,10
3307.0,2.101027877295372e6,18442.90775718043,10
3315.0,2.1009676108499444e6,18441.6708146827,10
3324.0,2.1008335154079637e6,18431.381028525284,10
3342.0,2.1001368404742656e6,18426.89532733449,10
3359.0,2.1000770112170377e6,18426.656839989555,10
3367.0,2.1000373498317497e6,18426.25187004849,10
3389.0,2.099739871173546e6,18429.605757847577,10
3390.0,2.099731380071726e6,18429.793599629473,10
3391.0,2.0996464509761175e6,18431.369922617607,10
3399.0,2.099475796544452e6,18431.336974812446,10
3408.0,2.0986230685953284e6,18429.41597786003,10
3422.0,2.0983472667234195e6,18433.00461347486,10
3440.0,2.0980728231113907e6,18435.223636929335,10
3448.0,2.09807282278452e6,18435.22364944833,10
3466.0,2.098056219607883e6,18433.21645046348,10
3480.0,2.098056218732443e6,18433.216476208996,10
3489.0,2.097981267576027e6,18433.100180930604,10
3491.0,2.0979812580288774e6,18433.100294199932,10
3494.0,2.097935109655189e6,18432.320475909182,10
3502.0,2.0972008075863686e6,18431.902440874568,10
3505.0,2.0967535356182964e6,18435.331276754467,10
3506.0,2.0966677686742656e6,18435.324524951262,10
3515.0,2.096553692023648e6,18446.080834896213,10
3517.0,2.0959883343303525e6,18452.693182933213,10
3530.0,2.0959802852305602e6,18453.419174435276,10
3534.0,2.095624215406786e6,18454.124507528446,10
3540.0,2.0951975437075098e6,18442.690233439822,10
3543.0,2.094904803780134e6,18442.869986015543,10
3546.0,2.0948746933251005e6,18443.259776569703,10
3557.0,2.094859715505664e6,18444.180453803776,10
3565.0,2.094832013911261e6,18443.472520653282,10
3569.0,2.0934981619065914e6,18441.502262114467,10
3574.0,2.0934102375664618e6,18441.501288051608,10
3578.0,2.0933123699798894e6,18441.438111569398,10
3585.0,2.0928355526553239e6,18446.282194134932,10
3608.0,2.0928079360620598e6,18444.743393565725,10
3611.0,2.0928078050328859e6,18444.745487788874,10
3615.0,2.0925733935178183e6,18445.46501191162,10
3632.0,2.0924580883875708e6,18447.156179467776,10
3636.0,2.0924580867895377e6,18447.156202774517,10
3647.0,2.0921024941726376e6,18446.353356451975,10
3657.0,2.092088720270597e6,18445.413743895013,10
3662.0,2.0920352300212134e6,18448.916577896704,10
3663.0,2.0917625348698194e6,18447.19457810741,10
3664.0,2.0916682854664854e6,18447.25143892648,10
3692.0,2.091646760304096e6,18445.042499309853,10
3694.0,2.0916110396360965e6,18441.60137807829,10
3706.0,2.091428154855289e6,18441.666022225414,10
3709.0,2.0910750937672798e6,18441.676262786983,10
3716.0,2.0909240905839796e6,18442.14369485104,10
3721.0,2.0909240882385117e6,18442.14372762378,10
3725.0,2.0908320785771161e6,18443.36975161039,10
3728.0,2.0908202624757872e6,18443.88752095319,10
3745.0,2.0906433187224069e6,18446.212705365662,10
3753.0,2.0904554172638834e6,18447.252522377094,10
3759.0,2.090057254930298e6,18457.546565532673,10
3765.0,2.0900029950125269e6,18456.87593203305,10
3776.0,2.0899397451192818e6,18457.210188713547,10
3788.0,2.0890970113886162e6,18456.951005225936,10
3792.0,2.0890897786897328e6,18457.4269471018,10
3795.0,2.088954569983239e6,18457.69661633402,10
3799.0,2.0889054080785257e6,18458.079120301918,10
3802.0,2.0884581813058953e6,18456.23681092564,10
3814.0,2.0884379528400742e6,18456.593245655673,10
3818.0,2.0881676140949088e6,18468.3122408201,10
3827.0,2.087871439097363e6,18470.98935952787,10
3845.0,2.0878238830879126e6,18470.681166478767,10
3849.0,2.0871226282154093e6,18476.186178450087,10
3850.0,2.086619663404591e6,18483.904247666283,10
3857.0,2.0865290507660988e6,18486.57586508781,10
3875.0,2.0863832097521327e6,18488.363604593316,10
3881.0,2.086016652618828e6,18487.655238645886,10
3886.0,2.0845567543189663e6,18513.51836464524,10
3901.0,2.0844660362487012e6,18511.188141573126,10
3905.0,2.0844551221163657e6,18511.29659436887,10
3952.0,2.0844284787409664e6,18501.082724021737,10
3975.0,2.0844284650242873e6,18501.082867234956,10
3989.0,2.084124085790063e6,18506.00064408649,10
4006.0,2.0840617929191478e6,18505.728825852413,10
4018.0,2.0839920599462844e6,18505.479897619138,10
4041.0,2.0832691003093503e6,18511.150327867505,10
4076.0,2.0831542723135906e6,18511.31798122529,10
4079.0,2.0829970740833785e6,18511.53407137465,10
4082.0,2.0829774454878867e6,18512.497536125542,10
4083.0,2.0829291487523299e6,18511.266128693882,10
4086.0,2.0829291117140898e6,18511.26651593837,10
4087.0,2.0827263229863446e6,18513.614104289423,10
4099.0,2.0823037076767832e6,18516.100465297695,10
4105.0,2.0822910330214028e6,18516.31836430887,10
4143.0,2.0821739323212611e6,18524.59020427404,10
4145.0,2.0821241808819654e6,18525.518439349747,10
4149.0,2.082116734817864e6,18525.632602590587,10
4154.0,2.0819264152078466e6,18524.691581363175,10
4157.0,2.081880678616292e6,18525.23948469817,10
4175.0,2.0818459833493992e6,18523.785777080506,10
4189.0,2.081683450054339e6,18524.464463343804,10
4245.0,2.0815580419150412e6,18524.83048771177,10
4248.0,2.08149080512911e6,18525.98317803871,10
4249.0,2.081406142752828e6,18525.960143294793,10
4258.0,2.0813887943185929e6,18523.382117585912,10
4280.0,2.0813151019402675e6,18519.165570935176,10
4328.0,2.0811170321331844e6,18516.688366631057,10
4335.0,2.0811170243630584e6,18516.688458469904,10
4339.0,2.081116528898457e6,18512.727758029487,10
4355.0,2.0811164922412795e6,18512.72812996734,10
4363.0,2.081090991216356e6,18511.75281788353,10
4403.0,2.0810482160016824e6,18512.450055799793,10
4408.0,2.080987619476509e6,18512.14918761932,10
4440.0,2.0808869653504416e6,18512.261986146063,10
4441.0,2.0806388754191778e6,18512.834053517796,10
4467.0,2.0806208362326485e6,18512.24450569589,10
4490.0,2.0803282334224246e6,18513.192579443603,10
4496.0,2.0802476586561713e6,18513.078707553526,10
4526.0,2.0801879571384708e6,18514.12956316109,10
4531.0,2.080048389558391e6,18514.515270761625,10
4538.0,2.0800221193250096e6,18510.991342182147,10
4542.0,2.0793929542380995e6,18561.100765601113,10
4556.0,2.0792266702860955e6,18560.989058101644,10
4562.0,2.0791832569586053e6,18561.421320508533,10
4567.0,2.0791437813914965e6,18561.325240575716,10
4579.0,2.0791054905632355e6,18561.63080642344,10
4603.0,2.0790523331359115e6,18562.089567005285,10
4630.0,2.0789125281864372e6,18559.869606945467,10
4638.0,2.0783515878253754e6,18564.632637515806,10
4652.0,2.078337640791995e6,18562.484971776765,10
4657.0,2.077870803479442e6,18556.32956459498,10
4665.0,2.0778247728078861e6,18556.46176071167,10
4678.0,2.0777367536896493e6,18556.462049341524,10
4688.0,2.0777244585651825e6,18557.478696840877,10
4697.0,2.0775485014758427e6,18557.47803859166,10
4706.0,2.0772885684558593e6,18559.1260468003,10
4758.0,2.0772789619947732e6,18559.230847748422,10
4766.0,2.0772316367791079e6,18558.799876915717,10
4774.0,2.0771102301668017e6,18559.740393074415,10
4784.0,2.0769357718578496e6,18559.74185524616,10
4796.0,2.0768645008125086e6,18561.07698510316,10
4801.0,2.0768428380062308e6,18560.283794728173,10
4842.0,2.0763190339099828e6,18564.032284897017,10
4855.0,2.0763190331617978e6,18564.03229406107,10
4872.0,2.0763011501874104e6,18563.5130344051,10
4886.0,2.07621317820486e6,18563.512740424158,10
4895.0,2.0757566469298098e6,18566.928041973624,10
4900.0,2.0756497064250975e6,18566.322085386273,10
4960.0,2.0755300049405817e6,18566.849116029767,10
4994.0,2.0750536555954635e6,18573.7438261876,10
5215.0,2.075015992641485e6,18573.597611497964,10
5291.0,2.0749533073218432e6,18575.522424552844,10
5292.0,2.0749052659553136e6,18574.15202470982,10
5309.0,2.0747734037877645e6,18573.441615656346,10
5372.0,2.074769983682782e6,18573.180541170303,10
5380.0,2.0747509653647777e6,18569.475070061486,10
5387.0,2.074709247400802e6,18568.0305229169,10
5443.0,2.0745714794796098e6,18568.46184763299,10
5450.0,2.0745656069792036e6,18568.62021377317,10
5525.0,2.0745064935523488e6,18565.458260311792,10
5543.0,2.0744675287735518e6,18565.795336203762,10
5546.0,2.0744495564816748e6,18565.11545243444,10
5560.0,2.0743745333002438e6,18564.99235602873,10
5567.0,2.0742885863711708e6,18564.947520302427,10
5598.0,2.0741374554500398e6,18566.018398400352,10
5605.0,2.074137079348507e6,18566.087383565355,10
5612.0,2.0741016181613225e6,18565.641212632567,10
5651.0,2.0739862497893046e6,18566.304592016233,10
5666.0,2.073683600628699e6,18569.760682800734,10
5682.0,2.073516398996553e6,18569.675113177047,10
5694.0,2.0734280396234854e6,18569.687026387277,10
5701.0,2.0733929073670201e6,18563.178496451506,10
5725.0,2.0730023080160923e6,18566.393326533267,10
5726.0,2.0728741671638503e6,18568.958696182755,10
5765.0,2.072723658880143e6,18580.67862022744,10
5812.0,2.0726448557179202e6,18583.871021505423,10
5837.0,2.0725988060670327e6,18583.68040701131,10
5901.0,2.0722422109627314e6,18585.87905314181,10
5914.0,2.0721201357599976e6,18587.862008261884,10
5918.0,2.072120114636308e6,18587.862270261416,10
5984.0,2.0718366887677028e6,18590.7238457775,10
5999.0,2.0712871487520046e6,18589.949326251804,10
6031.0,2.071277442758122e6,18589.848205715425,10
6055.0,2.0712765448519185e6,18588.093205497666,10
6078.0,2.0712460513349518e6,18588.21173756852,10
6086.0,2.0701791968561083e6,18592.063474471386,10
6131.0,2.0701659898654446e6,18590.8450202959,10
6176.0,2.0700576635873024e6,18589.400227161434,10
6177.0,2.0699696765241965e6,18589.399979585018,10
6298.0,2.0688327461864725e6,18609.741827728,10
6304.0,2.0668141926891755e6,18616.84195451937,10
6309.0,2.0668141687706653e6,18616.842329828713,10
6325.0,2.066766087985558e6,18617.496601804276,10
6337.0,2.0666911753815352e6,18617.882176882762,10
6343.0,2.0665878200954974e6,18618.11576993949,10
6355.0,2.0664424964590117e6,18615.841333160763,10
6364.0,2.066032081681431e6,18632.63846888013,10
6373.0,2.065976182528802e6,18633.23031984328,10
6409.0,2.0659662462457574e6,18642.603227425956,10
6473.0,2.0658577474016417e6,18646.377125448038,10
6478.0,2.0657851814067934e6,18647.62853025685,10
6497.0,2.0656887202287312e6,18646.608853011137,10
6505.0,2.0655833482412477e6,18645.82087596435,10
6518.0,2.064338499145056e6,18666.194491440227,10
6531.0,2.0643034035000745e6,18666.590369916903,10
6663.0,2.063854509689169e6,18667.975766934087,10
6664.0,2.0637179306568187e6,18676.97864047542,10
6686.0,2.0635419288380153e6,18676.978652784743,10
6696.0,2.0635203654731375e6,18677.750841451016,10
6700.0,2.0633635907908056e6,18675.024594781407,10
6704.0,2.0631657388964787e6,18666.479625883032,10
6724.0,2.0629499810659308e6,18660.67404573812,10
6756.0,2.062808459917067e6,18648.107731108477,10
6760.0,2.0617731647176563e6,18636.911135807713,10
6815.0,2.0617507095419415e6,18637.46438033353,10
6818.0,2.061656018232471e6,18637.50787981873,10
6863.0,2.0616336349357595e6,18637.638662638703,10
6868.0,2.0615721624983712e6,18638.496253063193,10
6871.0,2.0614858299344133e6,18638.946427487357,10
6921.0,2.0602924111887433e6,18646.41376438336,10
6934.0,2.060245121768837e6,18646.842874179903,10
6967.0,2.060175610374558e6,18645.96727016206,10
6993.0,2.060071457006465e6,18646.71031505423,10
7012.0,2.0591705988590408e6,18647.712966536837,10
7024.0,2.0590926277832743e6,18648.163942144583,10
7110.0,2.0590859005492565e6,18635.56033500859,10
7375.0,2.0590638839500297e6,18640.040835303582,10
7394.0,2.0585174128213201e6,18632.77071548684,10
7402.0,2.0584635918567055e6,18633.165003930695,10
7406.0,2.058363606879348e6,18622.391862662636,10
7460.0,2.0583030047316786e6,18622.09109552038,10
7469.0,2.0575240834927163e6,18628.475233149205,10
7481.0,2.0574817146832389e6,18621.5178805992,10
7502.0,2.0573671781214036e6,18621.79767834839,10
7522.0,2.056862665076765e6,18613.676565190228,10
7534.0,2.0563984174225298e6,18612.71701357355,10
7543.0,2.0562837268104658e6,18613.055428701336,10
7575.0,2.0559615747327718e6,18635.436679584018,10
7577.0,2.0558883830697027e6,18639.041572655067,10
7591.0,2.0558667874387768e6,18641.196301699947,10
7603.0,2.0558305890798918e6,18640.368419655948,10
7606.0,2.055244923885289e6,18644.363905783,10
7624.0,2.0546598899906322e6,18647.586717517126,10
7635.0,2.0545227193464644e6,18647.966298827854,10
7657.0,2.054492449986593e6,18647.392023900604,10
7679.0,2.0544379623418308e6,18647.031834312897,10
7699.0,2.054349995938932e6,18647.031349059667,10
7700.0,2.0543255705355033e6,18648.423062843372,10
7755.0,2.0542696631559706e6,18648.013024874403,10
7801.0,2.0542251120695402e6,18647.703076582497,10
7830.0,2.0542218874654453e6,18647.637205932424,10
7834.0,2.0540112364746954e6,18662.075841222824,10
7852.0,2.0536121174363575e6,18668.474286006804,10
7857.0,2.0533747343533256e6,18668.768900115647,10
7863.0,2.0532961772886459e6,18669.329788722564,10
7890.0,2.0532580213163886e6,18668.89753042302,10
7909.0,2.0532064467798818e6,18668.4469070166,10
8004.0,2.0530752333423353e6,18668.856692805544,10
8018.0,2.0530253405239177e6,18669.28944015927,10
8030.0,2.0530099874042072e6,18669.383522632397,10
8032.0,2.0527132782623812e6,18675.486929853807,10
8042.0,2.0526933179869137e6,18675.560936873564,10
8044.0,2.0526095724612772e6,18675.51872067792,10
8050.0,2.0524285231475844e6,18677.428468954302,10
8059.0,2.0523745729580112e6,18678.224727771478,10
8089.0,2.0523466447431087e6,18678.489041066157,10
8092.0,2.0521141329036062e6,18681.53668561962,10
8101.0,2.0520565546973862e6,18681.256520743773,10
8123.0,2.051456498968926e6,18688.044937694776,10
8152.0,2.051452525201222e6,18687.697121988043,10
8173.0,2.0507105912063918e6,18678.52404837282,10
8184.0,2.0503032845318108e6,18672.704329415872,10
8202.0,2.0502242947365784e6,18678.404467693334,10
8205.0,2.0501951010665118e6,18678.28163939338,10
8233.0,2.0500459823660436e6,18679.44092489701,10
8274.0,2.049989937821454e6,18679.21515938045,10
8296.0,2.0499826558473904e6,18679.185462163303,10
8317.0,2.0499820049017195e6,18678.242303924857,10
8351.0,2.0498865207582552e6,18678.571957513654,10
8360.0,2.0498436082246266e6,18678.18386504979,10
8365.0,2.0497134563301555e6,18677.79817753737,10
8433.0,2.0495823511723434e6,18678.969174340407,10
8434.0,2.0495373703793804e6,18680.294330970948,10
8522.0,2.049487381163904e6,18683.363820732702,10
8549.0,2.0491688962178784e6,18686.242533657707,10
8550.0,2.0489820236304358e6,18688.210824466103,10
8634.0,2.048977356334711e6,18688.28848574512,10
8646.0,2.0489443061815514e6,18687.40911686375,10
8662.0,2.048745056807292e6,18675.458512643017,10
8665.0,2.0487017856357214e6,18674.356950990586,10
8689.0,2.0479246096498575e6,18680.209562005854,10
8715.0,2.047719573432538e6,18669.914141904756,10
8723.0,2.0477178030925319e6,18669.93170618835,10
8817.0,2.0476069515225291e6,18665.234386392898,10
8873.0,2.0475809330215447e6,18665.48247568814,10
8878.0,2.047479460685147e6,18665.612485590384,10
8880.0,2.0474747635203425e6,18662.224466510503,10
8922.0,2.0474681036741785e6,18661.25070059143,10
8985.0,2.0474595551902237e6,18669.458510607892,10
9011.0,2.0474137223603514e6,18669.278297056062,10
9022.0,2.0464027527010138e6,18679.66271326322,10
9031.0,2.0463993966971529e6,18686.900112103634,10
9043.0,2.0458694844578498e6,18704.96181725793,10
9047.0,2.045500334457544e6,18704.14332485491,10
9062.0,2.0452160870240678e6,18704.92525784728,10
9105.0,2.044844724579251e6,18721.036853910042,10
9148.0,2.0448386729861528e6,18721.821111667003,10
9180.0,2.0447257528845854e6,18729.807848189746,10
9186.0,2.044719186637755e6,18727.428068037632,10
9238.0,2.0446048669092904e6,18725.47773878847,10
9265.0,2.0445757324804037e6,18725.673491762856,10
9283.0,2.044540301540772e6,18726.259756043703,10
9356.0,2.0444957506889743e6,18725.75612659822,10
9426.0,2.04434119488171e6,18728.52044516248,10
9437.0,2.0443014675020282e6,18728.90793288334,10
9451.0,2.044284843529428e6,18728.107634455635,10
9467.0,2.0442679619819163e6,18728.29121182964,10
9552.0,2.0441880576219775e6,18727.78835169378,10
9600.0,2.04398806803023e6,18727.936496016606,10
9628.0,2.043953185325117e6,18728.76935088274,10
9648.0,2.0438788579445644e6,18728.645640904022,10
9695.0,2.043646379386602e6,18754.101035262975,10
9700.0,2.043608429635993e6,18753.387470902984,10
9708.0,2.0435994337415963e6,18753.706806061153,10
9734.0,2.043535767836874e6,18753.850880694245,10
9743.0,2.0434817315302012e6,18755.195428088067,10
9778.0,2.0433938173701665e6,18755.194757027297,10
9795.0,2.0433524678655255e6,18755.506252260137,10
9824.0,2.0433423901643206e6,18754.100715215078,10
9848.0,2.0433146353242442e6,18760.056111724658,10
9862.0,2.0433024367143784e6,18760.190890256872,10
9878.0,2.0432441340163401e6,18759.326698706827,10
9886.0,2.0431758204468633e6,18760.88258145017,10
9920.0,2.043172688311167e6,18760.161798167253,10
9925.0,2.0431609091036755e6,18760.243985008427,10
9930.0,2.0431608921275667e6,18760.244215801904,10
9951.0,2.0430934377764866e6,18759.68142107367,10
9965.0,2.0429308638135362e6,18760.30786030621,10
9968.0,2.0428264770843897e6,18762.39565259185,10
9999.0,2.0428264385512578e6,18762.39606527352,10
10016.0,2.0426421981348055e6,18764.199686804095,10
10017.0,2.0425608458810598e6,18764.120106314833,10
10030.0,2.042516443694292e6,18763.131250724557,10
10035.0,2.0424514979740954e6,18762.863609072934,10
10055.0,2.0408580256702914e6,18781.581587873694,10
10061.0,2.040617554878335e6,18782.601622181748,10
10088.0,2.0405424394009742e6,18782.27446960799,10
10145.0,2.040177662361335e6,18780.116035780513,10
10146.0,2.0400167118287417e6,18779.30771217106,10
10151.0,2.0399048278294764e6,18779.310814494365,10
10175.0,2.0398166651089776e6,18775.954282172275,10
10182.0,2.039789254260614e6,18776.201894486974,10
10190.0,2.0397033290906767e6,18774.85413727346,10
10199.0,2.0394758753426787e6,18775.967384718297,10
10212.0,2.039428397915868e6,18775.598027918393,10
10217.0,2.0393927258769325e6,18778.002527540866,10
10235.0,2.0393814477593421e6,18778.129301433,10
10238.0,2.0393443249115753e6,18778.93091796446,10
10254.0,2.039180128362434e6,18779.892556370352,10
10268.0,2.0387914157938946e6,18781.430973586794,10
10281.0,2.0386636171170238e6,18780.412270810004,10
10301.0,2.0385880455961383e6,18783.51084229999,10
10310.0,2.0366071491614874e6,18796.57724071513,10
10391.0,2.0363446745942056e6,18803.53006209992,10
10413.0,2.0361656742031525e6,18806.535026463695,10
10414.0,2.0360793455371286e6,18807.08402537964,10
10422.0,2.0359913929319393e6,18807.08361190366,10
10427.0,2.0359252916690584e6,18804.71006025962,10
10451.0,2.0358811086258306e6,18808.466133519883,10
10456.0,2.0358715407711822e6,18808.443200153128,10
10464.0,2.035771294826815e6,18810.047667794992,10
10474.0,2.0354619948463603e6,18807.481607065143,10
10492.0,2.0353766170577232e6,18802.567986375558,10
10511.0,2.0353728478264995e6,18802.616736156026,10
10533.0,2.035371283524371e6,18801.705144314437,10
10554.0,2.0353269592412342e6,18801.956703721087,10
10584.0,2.0348440574211404e6,18816.69221546828,10
10602.0,2.0347560636799287e6,18816.692153102034,10
10606.0,2.034704955231962e6,18816.308581105706,10
10629.0,2.034680922607536e6,18815.504132981314,10
10656.0,2.0345747261871812e6,18816.285529064462,10
10660.0,2.0343669374569044e6,18820.295333817812,10
10700.0,2.034271518171172e6,18821.889539783435,10
10712.0,2.034259391663051e6,18822.15040822762,10
10794.0,2.034171383625546e6,18822.150047629017,10


==> traj_sub80p0_initconstructive_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,2.9887914263392366e6,2160.547731632423
3,1,1.581,2.9643973783291336e6,2534.126669563519
5,1,6.806,2.9634581242859866e6,2999.4735725988144
7,1,11.625,2.9378260551248677e6,3685.664081435405
10,1,18.752,2.8608075722573153e6,5037.410911038105
11,1,22.789,2.798151687911831e6,6134.49202663319
12,1,26.687,2.767850542993626e6,6696.364127311607
13,1,32.926,2.688700507172143e6,8429.08376270782
15,1,39.471,2.5624736394806704e6,10713.858482495021
16,1,44.294,2.4990735411090767e6,11760.303617931097
17,1,53.535,2.4649247334184144e6,12605.883262994472
18,1,59.152,2.3852152473355466e6,13889.250243602091
19,1,64.488,2.3736248695599404e6,14230.755491820764
20,1,72.015,2.338617058911113e6,15044.636128454247
21,1,80.121,2.327261489311721e6,15443.867583270438
22,1,85.785,2.281997156675717e6,16138.279518671627
23,1,94.75,2.2770837664628252e6,16434.51573112064
24,1,100.505,2.2248102683806345e6,17418.858330564028
26,1,112.751,2.221957042686753e6,17604.161304923124
28,1,122.108,2.205362346478698e6,17984.785665390646
30,1,135.29,2.2005945968229114e6,17895.347411825154
66,1,364.758,2.199103880848235e6,17667.035670414432
75,1,411.541,2.1892576557212733e6,17566.223650657314
97,1,504.848,2.1878570350679737e6,17438.0012461908
112,1,591.404,2.1867912958422713e6,17423.895983214086
114,1,602.657,2.1859112969181915e6,17423.89597246443
135,1,735.038,2.185911290831061e6,17423.896278222677
154,1,845.567,2.1858623098602514e6,17442.21026342212
167,1,983.786,2.1659946881869105e6,17621.61486915013
169,1,995.549,2.1653442124374616e6,17576.029350766003
171,1,1008.006,2.165344162551021e6,17576.029795648854
179,1,1078.154,2.1653441621362558e6,17576.029767339696
180,1,1085.382,2.164675204891364e6,17593.541222849704
182,1,1098.825,2.1633096212328477e6,17675.965285617825
183,1,1102.268,2.1597990828555976e6,17581.17411778128
186,1,1117.803,2.1595223042318076e6,17531.28533995327
187,1,1124.892,2.156987361498532e6,17575.46306928012
276,1,1572.305,2.1556631230371757e6,17558.93429170995
366,1,2162.295,2.1459415612175763e6,17579.07350706964
455,1,2882.924,2.1303693278974774e6,17886.930077642253
483,1,3096.933,2.1280663361263983e6,17953.572598771436
493,1,3201.713,2.105451038006872e6,18253.071946625114
498,1,3244.422,2.1050747220211015e6,18383.550433166594
539,1,3564.762,2.104797706077072e6,18376.471101661675
564,1,3758.835,2.1008160827412186e6,18479.411533217477
611,1,4143.377,2.0996450757398056e6,18562.12993286919
660,1,4542.273,2.093353424870707e6,19063.224167058874
798,1,6685.813,2.091593406682672e6,19063.22429015211
800,1,6699.848,2.0900256598593537e6,19035.96182345604
801,1,6704.282,2.088047140916084e6,18950.51213447228
806,1,6723.757,2.0858895626106053e6,18892.456333023187
814,1,6756.387,2.084474351121968e6,18766.79318672675
815,1,6759.994,2.0741213991278596e6,18654.827233719127
971,1,7375.148,2.0739012331355915e6,18699.632236669047
974,1,7393.864,2.0684365218484947e6,18626.93103850162
977,1,7406.143,2.0674366720749226e6,18519.19962582103
995,1,7468.969,2.0596474596853023e6,18583.041002109287
1010,1,7522.26,2.0546023292389188e6,18501.829870527672
1016,1,7542.698,2.0534554231182819e6,18505.214021805543
1033,1,7602.712,2.0530934395294338e6,18496.935201365537
1034,1,7606.107,2.0472367875834047e6,18536.890062636066
1049,1,7657.262,2.046934093984691e6,18531.14731336353
1055,1,7678.994,2.0463892175370688e6,18527.545417486464
1061,1,7698.846,2.0455095535080829e6,18527.540564954157
1090,1,7801.148,2.0450640426437757e6,18524.441082035086
1106,1,7856.52,2.0426902118134547e6,18527.3872231235
1108,1,7863.374,2.0419046411666567e6,18532.996109192696
1121,1,7908.689,2.041388895801588e6,18528.48987512856
1148,1,8004.228,2.040076761426123e6,18532.587733017976
1206,1,8205.043,2.0397848247254612e6,18531.35945001842
1226,1,8273.721,2.0392243792795618e6,18529.101794852777
1304,1,8548.941,2.036039529819307e6,18557.88892410286
1324,1,8633.824,2.0359928568620575e6,18558.665536893037
1333,1,8665.445,2.0355601451463513e6,18547.64992036872
1349,1,8723.479,2.0355424417462903e6,18547.825563204657
1375,1,8816.989,2.0344339260462637e6,18500.85236525016
1391,1,8873.45,2.034173741036419e6,18503.333258202558
1392,1,8878.292,2.033159017672441e6,18504.633357224986
1404,1,8921.79,2.033092419210804e6,18494.895698034295
1429,1,9011.044,2.032634090912079e6,18493.093562516
1432,1,9021.675,2.0225243943187073e6,18596.937724587606
1439,1,9047.174,2.018832894315651e6,18588.75280055744
1492,1,9237.785,2.0176896970310055e6,18569.249508065797
1499,1,9264.69,2.0173983527421388e6,18571.207037809647
1504,1,9283.354,2.0170440433458185e6,18577.06968061812
1555,1,9467.081,2.0168752278707048e6,18578.905454358177
1619,1,9699.554,2.0164957303646174e6,18571.76981075828
1641,1,9778.485,2.0156165887642703e6,18571.763100150554
1654,1,9824.16,2.0155158117522183e6,18557.707729699992
1665,1,9861.621,2.0153938256535612e6,18559.055515022148
1682,1,9920.298,2.0153625042966008e6,18551.84768219302
1695,1,9965.246,2.0137367646670986e6,18558.112074518463
1731,1,10088.238,2.0129856098934915e6,18554.840548780863
1748,1,10146.434,2.011376104567559e6,18546.75731268634
1758,1,10181.898,2.0111019960839255e6,18549.23343583337
1763,1,10198.925,2.008827458603942e6,18560.36591028175
1773,1,10234.827,2.008714677428037e6,18561.633649203082
1774,1,10238.452,2.0083434489503705e6,18569.64981451769
1791,1,10300.716,2.0075877337415144e6,18600.635529417552
1834,1,10451.168,2.0071459033092381e6,18638.19626202023
1838,1,10463.911,2.006143443865565e6,18654.240938438863
1852,1,10510.855,2.0061057515533306e6,18654.728436243495
1879,1,10605.881,2.0055946670736624e6,18650.892716280203
1886,1,10628.929,2.0053543408294003e6,18642.848235036283


==> traj_sub80p0_initconstructive_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,2.9887914263392407e6,2160.5477316324223
3,10,2.327,2.9674606158519094e6,2542.8391560406053
19,10,35.924,2.9267949420777704e6,4032.083967067088
20,10,39.041,2.9266757290651533e6,3997.869442786158
21,10,48.141,2.780045227442825e6,6404.155389482863
22,10,54.035,2.7270416842570785e6,7642.427023821378
23,10,55.408,2.7240916492304145e6,7663.972935508834
24,10,63.182,2.6188597539928937e6,9463.794260597972
26,10,72.496,2.614748630837571e6,10001.882117922229
28,10,81.1,2.5281127882389375e6,11536.577759818052
29,10,87.451,2.509594678649414e6,12013.28962916434
31,10,93.813,2.4452505842590826e6,13224.64637607714
32,10,98.994,2.3982392540439186e6,14169.986205638712
33,10,104.238,2.367598396569669e6,14935.418654952706
34,10,109.546,2.329276614959701e6,15506.849292528232
35,10,115.555,2.275689982776958e6,16609.42668925259
36,10,132.155,2.2584330924367234e6,16910.7325996171
37,10,150.031,2.2326513434556536e6,17376.64429419462
38,10,168.011,2.212318588020428e6,17768.017099657536
39,10,171.704,2.2105587559983283e6,17768.014976538077
41,10,194.1,2.210452702777745e6,17876.796495901483
44,10,213.488,2.2063276112940675e6,17714.68072598047
46,10,229.535,2.1957182938808976e6,18280.824211937386
49,10,246.692,2.1830590376198236e6,18572.964458627066
50,10,251.11,2.1727015459252563e6,18487.271662764026
58,10,298.145,2.1700618896737574e6,18487.269826248175
59,10,315.62,2.1696399709903216e6,18532.534450616306
60,10,319.993,2.168301918349371e6,18487.26940273163
65,10,347.675,2.1662672792253112e6,18394.54362723111
67,10,355.827,2.1633598604414724e6,18213.652190609868
72,10,388.807,2.1620044827818503e6,17982.87132155615
77,10,417.386,2.160559939272158e6,17887.52975907652
132,10,686.577,2.1602620930897077e6,17838.047520424636
137,10,708.014,2.157538491164118e6,17859.506081950047
141,10,731.328,2.1498822242489504e6,18012.536040360203
146,10,768.962,2.141664933113265e6,17916.8758626229
148,10,785.672,2.140167434430303e6,18034.580774822974
151,10,798.53,2.1393113533460815e6,18035.3504920897
165,10,903.266,2.138925842067306e6,18098.360617999595
167,10,927.659,2.1382915988752097e6,18045.3757520013
280,10,1990.675,2.137252698352262e6,18106.436896246443
288,10,2058.036,2.1372210174280787e6,18107.04456682032
289,10,2062.143,2.1354951310953014e6,18106.40430887211
290,10,2066.299,2.130771936484237e6,18090.026378908053
293,10,2092.939,2.129373988556819e6,18097.463898044254
297,10,2114.678,2.120193621927528e6,18267.76728996529
298,10,2118.782,2.119179290356358e6,18261.82082700682
309,10,2176.93,2.1130983829665026e6,18419.56362655947
320,10,2241.317,2.1107082343508126e6,18547.754975931068
327,10,2286.918,2.1093536353805135e6,18553.126405494648
338,10,2357.214,2.1010153927763393e6,18553.241603291408
414,10,2905.678,2.1001147638321314e6,18553.485238575013
423,10,2955.957,2.0996088933374435e6,18554.57679268769
434,10,3004.705,2.0986836693687374e6,18578.887837474605
437,10,3017.742,2.0954662561364311e6,18604.74445947783
441,10,3036.044,2.0947365521315078e6,18600.10100340871
444,10,3048.254,2.0945771144373997e6,18587.17493957655
454,10,3089.351,2.0940826856407684e6,18551.370593234435
455,10,3093.645,2.09279118365326e6,18552.9594204066
465,10,3135.861,2.0882028699820796e6,18598.708122622804
491,10,3256.213,2.0842995471105454e6,18534.969718363358
492,10,3260.238,2.0842587281079858e6,18535.626310712072
544,10,3491.392,2.084258632636486e6,18535.627443405363
554,10,3545.535,2.0839575280861515e6,18539.525348946958
569,10,3607.605,2.0836813621535124e6,18524.137343254864
594,10,3716.276,2.0821713303205124e6,18528.811663895467
596,10,3724.539,2.0812512337065558e6,18541.071903761534
612,10,3791.529,2.0811789067177218e6,18545.831322520215
620,10,3827.122,2.0782171567422627e6,18572.602509597888
625,10,3848.673,2.0712046080172337e6,18627.652629311116
627,10,3857.263,2.070298481632311e6,18654.36880352637
637,10,3900.608,2.0693913009296567e6,18631.066572805266
661,10,4006.081,2.0687683722205046e6,18628.348390464504
669,10,4040.998,2.0615387758511626e6,18685.052692948164
678,10,4078.843,2.059966793549043e6,18687.213594441753
679,10,4083.066,2.059483826193475e6,18674.89952012515
680,10,4087.179,2.0574559389160234e6,18698.375403635706
684,10,4105.17,2.0573291923622184e6,18700.554393747447
716,10,4244.597,2.056075110969243e6,18704.21463742709
744,10,4363.085,2.0558201007200086e6,18694.46151658901
760,10,4440.75,2.0533392014073678e6,18700.18219030638
821,10,4706.368,2.052699032560154e6,18706.884599357043
865,10,4895.129,2.0481337198096528e6,18741.037614851724
880,10,4960.218,2.0471965694990945e6,18749.983432917797
952,10,5291.1,2.0465697163026757e6,18769.23156346661
956,10,5309.195,2.0452510946271818e6,18762.127472931865
1010,10,5542.728,2.0448614468392127e6,18765.498231851587
1050,10,5725.542,2.043580038316795e6,18791.151928346462
1179,10,6355.317,2.0421268019519355e6,18768.407560559204
1205,10,6473.366,2.0410418135107777e6,18806.14654078003
1206,10,6477.764,2.0403161535622962e6,18818.660588868177
1316,10,6966.676,2.0396210396195045e6,18809.904548689734
1327,10,7024.018,2.0388413288618412e6,18814.414304767197
1409,10,7401.531,2.0383031192156924e6,18818.357189205777
1474,10,7700.004,2.0380588651814049e6,18832.27432704283
1486,10,7754.517,2.0374997913860807e6,18828.173947353134
1611,10,8433.923,2.0370499834564517e6,18841.42551365857
1631,10,8521.813,2.0365500913016857e6,18872.120411276097
1708,10,8880.427,2.0365031196536436e6,18838.24022047729
1766,10,9148.15,2.0364426037226624e6,18846.08279804688
1831,10,9451.145,2.036276363996657e6,18838.079813769815
1854,10,9552.406,2.0354773203972676e6,18833.05121241124
1871,10,9627.996,2.0351284933461389e6,18841.379761072545


==> traj_sub80p0_initconstructive_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,2.988791426339238e6,2160.5477316324223
3,2,8.935,2.9645678161059623e6,3045.242218057539
4,2,9.716,2.927419471855589e6,3697.4030871812515
6,2,15.591,2.8215678139726375e6,5416.0139230261775
8,2,21.838,2.7758141496453034e6,6387.6050708091425
10,2,27.327,2.6943759078359217e6,7895.756786195294
12,2,33.029,2.6319058124243435e6,9526.27031152874
13,2,37.789,2.5765758298290907e6,10696.161511955055
14,2,42.506,2.5313765586602106e6,11816.844242457597
15,2,48.141,2.4681029153022515e6,12938.509806429409
16,2,50.544,2.4637703775518904e6,12969.480484088619
18,2,63.235,2.4634182420358895e6,12955.484351814717
19,2,65.5,2.4526912990475283e6,12927.769530637468
21,2,73.469,2.4417670060467916e6,13643.694817954753
22,2,79.047,2.4024743154998343e6,14572.91252258846
23,2,84.367,2.392879128987352e6,14888.158592223954
24,2,91.616,2.315639488087444e6,16482.12888547658
26,2,101.799,2.2945415984781682e6,16893.604533120426
27,2,118.944,2.292876154613641e6,17128.224835027137
32,2,177.099,2.2896841566389073e6,17161.549516738254
34,2,188.647,2.2869144357775934e6,17162.78001155155
35,2,202.304,2.2816589914099956e6,17265.329754430848
37,2,219.784,2.2738997571753804e6,17496.15009366765
43,2,281.323,2.2735235520035764e6,17517.43075245476
51,2,359.742,2.2721397571753804e6,17496.15009366765
61,2,454.692,2.2693833708236767e6,17535.404045771727
64,2,479.002,2.257463912431271e6,17445.997030980645
68,2,520.083,2.2570925161313945e6,17442.03062400948
84,2,604.15,2.253084076144643e6,17301.832115216555
115,2,748.739,2.2526499471346005e6,17171.48426913989
118,2,767.222,2.245870173329177e6,17337.056328418672
121,2,786.716,2.2367280966245467e6,17552.16894845655
127,2,809.685,2.2220727945583137e6,17186.12998121462
154,2,965.303,2.216797627036441e6,17185.709162273026
227,2,1303.281,2.215792087750665e6,16974.132336258215
292,2,1532.024,2.215044217838358e6,16982.184418103978
315,2,1631.305,2.2143694496104643e6,16993.1339928592
323,2,1658.316,2.214369401063258e6,16993.134651297576
348,2,1745.072,2.2105754427890903e6,17015.998754898366
350,2,1752.104,2.2097581876040567e6,17015.36253882031
355,2,1768.667,2.2088793854362955e6,17021.99180661737
370,2,1820.458,2.207800310064962e6,17024.425427701408
386,2,1876.047,2.206813576249359e6,17017.660645350687
388,2,1882.69,2.2064953361198087e6,17023.886510494736
392,2,1895.816,2.2055646427844903e6,16997.609198943494
394,2,1903.843,2.2053182240858143e6,16985.903821582677
396,2,1910.669,2.204978758341294e6,16983.632119607628
397,2,1914.163,2.1978307362865224e6,16934.890658498345
406,2,1946.026,2.1972728064286653e6,16931.0934272988
407,2,1949.486,2.1950327207693346e6,16941.374680095672
411,2,1962.599,2.186805932433509e6,17004.71112134127
421,2,1997.906,2.185335685729898e6,17019.96197968412
447,2,2087.114,2.182649459516095e6,17005.41048563813
487,2,2222.435,2.182383173253019e6,17042.148278146895
508,2,2293.793,2.1823546218717797e6,17008.05300363274
524,2,2346.717,2.182319106250632e6,17015.62407769623
526,2,2353.555,2.182172070523039e6,17031.465822278326
530,2,2367.815,2.17869553952471e6,17057.40235692551
531,2,2371.042,2.178695258099896e6,17057.40477155909
539,2,2396.637,2.176831456715883e6,17071.701513913995
551,2,2438.865,2.176079643730503e6,17116.71126002469
966,2,4338.511,2.1760746890844875e6,17077.104255620525
985,2,4407.779,2.175468723832756e6,17074.095573815786
1020,2,4525.521,2.174871708655752e6,17084.60412989137
1024,2,4538.265,2.1746090063219396e6,17049.36484409658
1043,2,4603.1,2.174077432048699e6,17053.952449915025
1051,2,4629.572,2.1726793825539537e6,17031.75284931684
1073,2,4705.629,2.170720221201333e6,17041.530522352587
1528,2,6920.66,2.1587860337446295e6,17116.203891312623
1775,2,8984.849,2.1587005489050793e6,17198.28199147722
1781,2,9031.332,2.1586669888664656e6,17270.655979881332
1782,2,9042.789,2.1533678664734354e6,17451.273031424276
1788,2,9105.315,2.1496542420252645e6,17612.388992051896
1792,2,9180.2,2.148525041009592e6,17692.2563572793
1822,2,9694.781,2.1462002554299645e6,17946.81030086881
1838,2,9848.412,2.1459227070292e6,18006.364265964574
1860,2,10055.045,2.1299879839911605e6,18193.544053972164
1896,2,10391.159,2.127363238318345e6,18263.07226782006
1908,2,10584.208,2.122534220117407e6,18410.427385291983
1915,2,10659.716,2.1204563328146404e6,18450.52543282545


==> traj_sub80p0_initconstructive_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,2.9887914263392496e6,2160.547731632423
4,3,8.411,2.963458124285992e6,2999.4735725988203
5,3,12.748,2.937826055124864e6,3685.664081435405
6,3,16.262,2.8628110000857855e6,5021.205494120374
8,3,22.908,2.7932297995675737e6,6200.77489009689
10,3,31.9,2.7148170122013604e6,7700.262405985262
11,3,38.365,2.6903496227502692e6,8523.551026770703
12,3,43.193,2.64528114619419e6,9265.230035081113
13,3,46.872,2.596249789400322e6,10216.716933821579
14,3,50.965,2.587106555146166e6,10583.16051423924
16,3,59.978,2.5868519018915137e6,10526.569771044147
17,3,66.363,2.5151228474292476e6,11736.594620696642
18,3,71.717,2.4302730776008926e6,13170.703686758188
19,3,75.22,2.350804688182677e6,14830.376507168252
20,3,81.834,2.3313563688511285e6,15049.080792530032
21,3,87.763,2.330512426105212e6,15350.070507789922
24,3,111.888,2.326169436939746e6,15218.853634010155
26,3,125.188,2.2927123610570515e6,15922.565088476937
28,3,137.915,2.2364967533160206e6,17165.96750914243
37,3,210.773,2.235256092228853e6,17686.259114155724
42,3,263.62,2.234449437320902e6,17971.133771916022
43,3,277.805,2.2341719792461116e6,18394.16086341528
44,3,292.38,2.216339054513868e6,18828.281335325453
53,3,385.978,2.214582108957043e6,18940.61320281933
78,3,561.219,2.183743274477896e6,19240.541790515155
83,3,606.326,2.181983257992468e6,19240.541753845464
90,3,664.893,2.1811031633247985e6,19240.542878649787
94,3,692.405,2.179343255193266e6,19240.54178173386
101,3,729.266,2.1688818310494646e6,19183.826465309507
102,3,733.26,2.168200714250895e6,19182.50000024892
106,3,767.993,2.1648124259128594e6,18926.96555245594
107,3,771.614,2.1631625006291997e6,18929.279484361978
118,3,835.595,2.1614025214773966e6,18929.27905512183
155,3,1050.108,2.1394928913961556e6,18960.58938274757
193,3,1364.232,2.137303563730714e6,19135.227897751713
334,3,3448.288,2.137303560462011e6,19135.228022941636
340,3,3493.764,2.136842076725122e6,19127.42984003413
342,3,3501.672,2.129499056036921e6,19123.249489687998
350,3,3542.754,2.126571656763165e6,19125.047015445256
352,3,3556.894,2.126571538739752e6,19125.04912206992
355,3,3568.684,2.113233018693054e6,19105.34653668172
364,3,3615.062,2.1108889035423803e6,19112.54177790918
366,3,3635.994,2.110888887562045e6,19112.542010976562
367,3,3646.571,2.107332961393051e6,19104.513547751165
368,3,3662.676,2.10460600987911e6,19087.29354985826
376,3,3720.879,2.104605986424432e6,19087.293877585675
377,3,3728.015,2.104487825411139e6,19092.471571013706
382,3,3765.241,2.1039452262334307e6,19085.765236017476
385,3,3787.812,2.0955178889267724e6,19083.173401141346
387,3,3802.128,2.0910456212004768e6,19064.750307378545
393,3,3845.386,2.090570061105971e6,19061.668376887494
398,3,3881.468,2.0869044897729252e6,19054.584717413218
411,3,3975.385,2.0869043526061324e6,19054.58614954543
413,3,3989.408,2.0838605602638896e6,19103.763918060766
436,3,4154.217,2.0819573641637154e6,19094.353705786623
449,3,4248.518,2.0811107404008931e6,19094.123358347446
460,3,4328.464,2.0791300423300616e6,19069.35131530629
479,3,4467.011,2.0789496504647676e6,19063.45583708724
482,3,4490.298,2.0760236223625278e6,19072.936574564388
491,3,4556.214,2.074360782842484e6,19071.819499569698
504,3,4651.546,2.074221312508683e6,19050.342842179278
509,3,4688.215,2.0740983612640125e6,19060.509317172793
530,3,4841.741,2.0688603203015337e6,19097.994218861255
538,3,4899.93,2.06867138247015e6,19091.92912378342
546,3,4959.909,2.068411517935549e6,19088.253612152283
600,3,5372.078,2.0683773168857198e6,19085.642867291866
602,3,5387.431,2.0679601372459615e6,19071.197395846022
626,3,5566.908,2.0671006679552323e6,19070.749038583006
630,3,5597.823,2.06558935874392e6,19081.457819562223
631,3,5605.243,2.0655855977285951e6,19082.147671212304
639,3,5666.281,2.0625591061225391e6,19116.708579057366
641,3,5682.277,2.0608870898010768e6,19115.85288282045
681,3,5984.013,2.0580528311150249e6,19144.468637981263
683,3,5998.68,2.0525574309580429e6,19136.723442724324
707,3,6176.816,2.0516775603269842e6,19136.720966960147
734,3,6373.089,2.0511185688007004e6,19142.639476591597
752,3,6505.241,2.0500648489258615e6,19134.759706123714
778,3,6696.256,2.049849215277085e6,19142.48159278642
818,3,6993.352,2.0488076815961574e6,19149.91204170816
880,3,7459.999,2.0482016601194623e6,19146.90437028559
889,3,7533.521,2.0435591835771054e6,19137.308854118815
895,3,7577.185,2.0428272669464098e6,19173.357784829317
903,3,7635.429,2.0414555605047315e6,19177.1535979366
932,3,7852.424,2.0374643701213533e6,19241.13804577639
977,3,8043.739,2.0366269148649892e6,19240.715883819965
1102,3,8661.786,2.0346344211223933e6,19121.209841612636
1112,3,8715.008,2.032584058949198e6,19018.255640601663


==> traj_sub80p0_initconstructive_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,2.9887914263392547e6,2160.5477316324213
6,4,7.497,2.9624079879305228e6,3170.8254826916495
7,4,11.056,2.8241517501900857e6,5524.324866367631
8,4,12.138,2.8194823648353443e6,5595.754173855974
9,4,16.994,2.6863179369327566e6,8102.2997999952495
10,4,21.321,2.6163778679043157e6,9490.891704302443
11,4,25.399,2.5795298263693536e6,10327.260461453741
13,4,31.762,2.5736267474325257e6,10623.137087875006
14,4,37.329,2.5150605044682715e6,11668.672206620044
16,4,53.202,2.5129032775724214e6,12103.842450017317
17,4,58.163,2.468104027415281e6,12844.802066186434
19,4,68.172,2.404452454870266e6,14037.68754221963
20,4,74.223,2.3301420304431934e6,15359.312829721635
21,4,80.21,2.2889180255790753e6,16083.896613707491
22,4,89.331,2.241987901461347e6,16735.57885070399
27,4,131.339,2.2323228161053797e6,17081.185834833792
40,4,209.507,2.224458525875309e6,17773.240743484417
50,4,298.665,2.221804513368375e6,17972.74917109098
54,4,343.276,2.2155270582691794e6,18275.66665066425
57,4,371.405,2.2110815147881694e6,18328.004971816168
66,4,446.437,2.210716672413522e6,18332.323643222713
69,4,468.703,2.195527621879222e6,18702.539886874274
71,4,477.61,2.1857616718122354e6,18619.95554640614
72,4,487.836,2.184043995888776e6,19007.283580154573
74,4,509.997,2.172890372260423e6,18938.983316411428
81,4,619.038,2.1728469911320093e6,19041.8027428188
95,4,874.597,2.172485422131793e6,19141.99087591531
112,4,1095.714,2.1677345881576026e6,19165.960235042337
126,4,1276.59,2.1660959051103657e6,19184.76611901788
128,4,1299.279,2.1625757114347937e6,19184.768308710914
131,4,1324.999,2.1625670679791532e6,19157.200593297177
137,4,1352.132,2.1608071911392706e6,19157.19947903616
139,4,1377.038,2.159659595963381e6,19137.999993199246
144,4,1428.435,2.1402294725730154e6,19191.03989612143
150,4,1454.944,2.1394656213305905e6,19175.562053147958
152,4,1465.246,2.1370230760033308e6,18954.236511395222
161,4,1509.904,2.1369342481057923e6,18955.264842800247
177,4,1604.364,2.1366304912843304e6,18786.3264263821
182,4,1626.195,2.13593594770962e6,18784.172103561737
186,4,1642.44,2.1265987609410197e6,18791.4081925898
188,4,1650.753,2.1257188107828954e6,18791.407872706044
204,4,1735.077,2.1252036310549206e6,18789.451559260982
207,4,1763.545,2.1236451930851596e6,18803.119545532554
224,4,1839.034,2.123512511596205e6,18804.23926709999
231,4,1880.433,2.1210072948216703e6,18809.81943063458
237,4,1908.673,2.1190047539059827e6,18772.52591740734
241,4,1924.739,2.1166867460568664e6,18721.40041097567
242,4,1933.272,2.104366770875987e6,18721.399990733225
245,4,1945.665,2.103467974483329e6,18721.577487607636
247,4,1958.805,2.099719711459066e6,18706.15614729826
253,4,1992.842,2.098128877357151e6,18622.549364496022
268,4,2118.341,2.095612913395171e6,18679.226615751133
284,4,2238.032,2.0898534898334169e6,18792.344177936357
299,4,2375.723,2.0884879998825686e6,18804.27259498245
302,4,2388.817,2.0877276633432563e6,18803.050647673314
303,4,2394.857,2.085853057147471e6,18805.98031556894
314,4,2450.161,2.0842841832522664e6,18822.053862077508
352,4,2656.869,2.0836780014457188e6,18819.054584990252
398,4,2908.034,2.083347594764181e6,18822.319445605215
420,4,3023.004,2.0827558473548184e6,18815.46172839942
422,4,3033.304,2.0826676675661977e6,18833.00323636876
434,4,3095.8,2.0823953567606823e6,18835.988203457775
443,4,3134.676,2.0805366730301068e6,18840.080371879427
449,4,3162.465,2.080313239990905e6,18707.718175320733
501,4,3398.963,2.0786066956742494e6,18707.38869726908
516,4,3465.816,2.0784406639078816e6,18687.316707420603
522,4,3505.718,2.077582994467575e6,18687.249189388513
523,4,3514.795,2.0764422279613968e6,18794.812288838042
535,4,3610.999,2.0764409176696565e6,18794.83323106953
541,4,3661.524,2.0759060151758236e6,18829.861571086403
545,4,3693.966,2.0755488084958242e6,18795.45035877074
566,4,3817.814,2.0728454210441713e6,18912.64031041503
577,4,3886.394,2.0582464380455543e6,19171.27157040852
639,4,4354.806,2.0582460714737808e6,19171.275289787063
657,4,4439.675,2.0572395302131057e6,19172.403275054447
682,4,4562.131,2.0568053969382043e6,19176.725899123318
683,4,4566.778,2.0564106412671194e6,19175.765099795193
696,4,4638.055,2.0508012376565035e6,19223.395405498602
700,4,4656.635,2.0461328645309722e6,19161.841333680757
709,4,4697.427,2.0443732936375749e6,19161.834751188566
722,4,4757.822,2.044277229026714e6,19162.88276066979
724,4,4766.318,2.0438039768700597e6,19158.573052342734
731,4,4795.713,2.0430912664166512e6,19171.9243509127
732,4,4801.377,2.0428746383538735e6,19163.992447162833
748,4,4872.447,2.042695808610002e6,19158.79985060315
751,4,4885.643,2.0418160887844982e6,19158.796910793706
754,4,4899.62,2.0409356215687601e6,19158.802439998017
776,4,4993.94,2.0361721281175758e6,19227.749541576377
826,4,5214.623,2.0357954985777945e6,19226.287394680003
862,4,5380.168,2.0356053153977583e6,19189.232683591803
876,4,5449.886,2.0355465903936957e6,19190.81634499357
893,4,5524.904,2.0349554561251486e6,19159.196810379817
898,4,5546.079,2.0347757332063788e6,19152.397972686595
959,4,5836.642,2.0343152366975043e6,19150.491827745474
973,4,5901.279,2.0307492856544899e6,19172.47828905045
976,4,5914.099,2.0295285336271557e6,19192.307840251207
977,4,5918.493,2.0295283223902562e6,19192.31046024655
1005,4,6054.509,2.0295193433282203e6,19174.760458068944
1012,4,6086.225,2.0276920341188565e6,19212.835553682908
1022,4,6131.121,2.0275599642122206e6,19200.651011928043
1102,4,6496.995,2.0265953524316004e6,19190.454239470906
1135,4,6662.586,2.0221064143225455e6,19204.308209642753
1171,4,6818.337,2.021159501227844e6,19204.743204494735
1181,4,6867.807,2.020544776853964e6,19213.319108739626
1196,4,6934.026,2.0200718826549014e6,19217.610206705038
1335,4,7590.708,2.019855926345646e6,19239.15749715383
1430,4,8030.151,2.0197023951485395e6,19240.098321885103
1432,4,8041.733,2.0195027923938646e6,19240.838392082638
1435,4,8058.52,2.0189632904981333e6,19248.800980254433
1442,4,8088.669,2.0186840083491087e6,19251.444113201243
1457,4,8152.488,2.0186442706720643e6,19247.965956133925
1490,4,8295.901,2.0185714509314292e6,19247.66898396243


==> traj_sub80p0_initconstructive_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,2.988791426339221e6,2160.54773163242
5,5,5.573,2.9634581242859666e6,2999.473572598813
10,5,16.422,2.9461499639762994e6,3823.4687154925173
11,5,21.575,2.8442445436197207e6,5462.75013355918
12,5,22.718,2.844167316065406e6,5474.43164468505
13,5,28.458,2.803269786998775e6,6366.186777324252
14,5,33.095,2.7413565060973447e6,7762.2882429519
15,5,40.138,2.637106359196005e6,9374.089985689026
16,5,44.774,2.5474284729235526e6,10887.920645539769
18,5,51.692,2.511031131277232e6,11717.267294267569
19,5,59.882,2.49648782703478e6,12093.292374373917
20,5,61.913,2.4952970015506246e6,11870.301461877052
21,5,66.84,2.448668249023318e6,13024.78432094192
28,5,97.096,2.432986319740076e6,13634.832914613602
29,5,102.632,2.3489086357207783e6,15082.644824680187
30,5,108.844,2.2680432804178298e6,16355.810805133855
31,5,115.368,2.2340377709773136e6,16995.674216719086
32,5,122.502,2.2103281234709797e6,17588.198729292682
37,5,175.448,2.2023881389261186e6,18097.975353099326
39,5,212.741,2.201766410069369e6,18116.76948803372
40,5,223.529,2.1750444070020565e6,18558.092383088933
41,5,237.766,2.168562855939049e6,18628.800869220628
46,5,271.638,2.166411665478587e6,18632.081791651955
47,5,278.909,2.1615310093308967e6,18710.44244176119
48,5,282.859,2.151427877647739e6,18650.267211132363
50,5,299.503,2.150242953020104e6,18535.74739408619
52,5,308.104,2.141461555293426e6,18536.22864054249
54,5,317.253,2.1404408448319305e6,18529.00141018886
87,5,620.958,2.140342433438923e6,18544.90148674315
92,5,648.342,2.1392167817905294e6,18531.883534242286
95,5,660.647,2.1308243997599185e6,18416.545116103734
100,5,686.137,2.1308243726586658e6,18416.54520951853
102,5,694.425,2.129035010635523e6,18291.897488614206
111,5,741.157,2.1287673079681536e6,18287.18320238713
112,5,745.395,2.12758255129218e6,18281.924370897243
117,5,766.382,2.124699890909557e6,18305.230977814033
118,5,770.327,2.124187198926834e6,18309.765846610557
127,5,806.804,2.1241788968079267e6,18132.06087034591
151,5,905.289,2.123996088162252e6,18132.94288366491
152,5,909.482,2.123390213125187e6,18129.933525329216
175,5,1021.148,2.12287427510825e6,18125.429593327164
224,5,1237.673,2.122815047746608e6,18117.686852452618
235,5,1283.284,2.122223388151616e6,18110.820971170266
238,5,1295.436,2.1141838997348053e6,18113.121713846245
252,5,1359.603,2.111088306433493e6,18135.697486951212
260,5,1394.246,2.11062600821218e6,18140.643627412024
283,5,1488.252,2.110625981093721e6,18140.64420692349
284,5,1492.448,2.110057008484139e6,18137.459019391626
289,5,1512.483,2.108334878843734e6,18169.803893563225
305,5,1577.492,2.108334834738092e6,18169.80412198704
337,5,1709.49,2.1083347577165654e6,18169.804609999854
341,5,1725.554,2.1069884447263265e6,18138.245278222825
358,5,1796.269,2.105593637978918e6,18136.285939199366
360,5,1804.255,2.1055934210994137e6,18136.29092362487
370,5,1845.671,2.105593299248728e6,18136.29235370782
427,5,2089.803,2.105496583845714e6,18126.488845647018
437,5,2131.526,2.1047953765497347e6,18124.29857238708
471,5,2267.823,2.100132991706866e6,18127.522597585037
513,5,2439.371,2.099253347919398e6,18127.517089747256
521,5,2471.323,2.0979033620573767e6,18147.677696954266
533,5,2519.378,2.0970232705045901e6,18147.67809738061
563,5,2639.256,2.096870567582851e6,18149.248869328134
568,5,2659.814,2.0963017053315877e6,18146.06309309278
569,5,2663.501,2.0958295532388906e6,18150.271528330435
574,5,2682.762,2.095816427820425e6,18142.021547553442
591,5,2750.246,2.0952547525281317e6,18145.959475970463
635,5,2925.88,2.0943985082354988e6,18147.960931139638
744,5,3391.064,2.0935492172794174e6,18163.72416102101
751,5,3421.618,2.0907911985603336e6,18199.610517169316
792,5,3584.693,2.0860230253146803e6,18248.051342824667
1271,5,6175.533,2.084939762533257e6,18233.603411479995
1288,5,6303.611,2.0647542275602857e6,18304.604679393644
1303,5,6409.04,2.0646548647298354e6,18398.333755220418
1316,5,6517.993,2.0522063737679198e6,18602.06990997919
1431,5,7481.087,2.0517826856731437e6,18532.496384479142
1434,5,7501.592,2.05063732005479e6,18535.294361971017
1825,5,9886.113,2.04995418436002e6,18550.85318940441
1861,5,10060.723,2.047549476440456e6,18561.053532484973
1880,5,10144.638,2.043901706044063e6,18539.469194210185
1887,5,10174.665,2.043020078839074e6,18505.903870989277
1905,5,10254.116,2.0413781133476584e6,18515.520255048188
1908,5,10268.109,2.0374909876622634e6,18530.9044272126
1911,5,10280.608,2.036213000893557e6,18520.717399444704
1918,5,10309.857,2.016404036547047e6,18651.381383596112
1943,5,10413.936,2.0155407498868075e6,18656.871372755566
1957,5,10473.841,2.0124477500822605e6,18631.210765457083
1971,5,10533.021,2.0124321070609756e6,18622.094847041244


==> traj_sub80p0_initconstructive_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,2.9887914263392524e6,2160.5477316324227
2,6,1.256,2.9687270839548307e6,2584.5994531780784
5,6,7.496,2.9022972728838515e6,3965.9417911726814
7,6,14.848,2.8641458594649252e6,4866.876111631581
10,6,21.698,2.739030846121709e6,6687.975478490899
11,6,25.427,2.7359368511534566e6,7009.593816472572
12,6,30.064,2.6428989462338192e6,8791.892499766203
13,6,34.156,2.6152948264283407e6,9676.245596803514
14,6,38.573,2.5455306869157124e6,10909.027252647908
15,6,46.521,2.5088704462147467e6,11437.860658698704
17,6,56.135,2.4836495142135685e6,11997.470567463797
18,6,62.658,2.4786627689718357e6,12508.397171011775
19,6,68.897,2.4775136560604554e6,12342.653252484179
21,6,76.06,2.461907997426209e6,12614.468258772858
25,6,94.512,2.4563493976110076e6,12950.866006006027
26,6,99.632,2.447173138601574e6,13475.679822685432
27,6,102.649,2.386763870697628e6,14372.472705277523
30,6,113.84,2.3357591667098296e6,15192.098817346758
50,6,221.288,2.3103408256982807e6,15379.163298332482
58,6,252.184,2.310150669333254e6,15237.519155336635
69,6,306.425,2.3071795792569495e6,14956.082395182735
72,6,316.495,2.2734337102182023e6,15725.27037882268
91,6,439.409,2.2657490013941303e6,15858.2659374169
96,6,490.52,2.26435566500049e6,16451.87530719474
97,6,497.274,2.23869914154129e6,17224.8754428978
98,6,503.01,2.2233438373991456e6,17781.83420613377
100,6,519.027,2.2179817009695815e6,17749.04456320469
101,6,525.147,2.183645302482836e6,18454.021966969136
103,6,542.523,2.1749924231883977e6,18411.880150933514
111,6,619.336,2.141400172487515e6,18786.515935702846
112,6,623.22,2.1402956816786868e6,18613.225737235167
113,6,631.389,2.1391850259122956e6,18641.997748606118
140,6,831.324,2.1377650545403627e6,18698.468386716246
166,6,1086.348,2.1369032527082395e6,18725.406417838774
172,6,1122.996,2.1348338152121278e6,18640.87888569966
181,6,1178.547,2.134543537721115e6,18534.00712021197
186,6,1198.045,2.133950433599818e6,18557.24367831144
241,6,1429.122,2.127647553490053e6,18485.064098260205
285,6,1613.021,2.1273820564537365e6,18489.067289478113
287,6,1620.918,2.1273818216337236e6,18489.071837374035
291,6,1635.029,2.1264295395699646e6,18477.311972698426
312,6,1718.016,2.1257482210572334e6,18415.983481379302
319,6,1744.574,2.120721311500071e6,18474.68999732525
324,6,1764.335,2.118329227572756e6,18477.107600605606
333,6,1798.883,2.116836502494955e6,18502.51800115921
338,6,1818.27,2.1166576702950713e6,18504.61345380282
339,6,1822.02,2.115777552476666e6,18504.614573681345
340,6,1825.917,2.108484726718156e6,18428.18190787011
342,6,1833.376,2.1074970366369705e6,18438.31007735979
349,6,1860.924,2.0971864528527353e6,18467.65263422065
352,6,1872.706,2.095966445196514e6,18474.629559336947
358,6,1897.317,2.095570699865324e6,18468.914167644787
362,6,1913.024,2.0949537338445408e6,18467.38795624858
363,6,1916.847,2.0932995192250074e6,18437.973518331535
365,6,1925.924,2.0930367508600852e6,18442.1523365878
368,6,1937.358,2.0928295771792196e6,18435.92746729079
369,6,1941.288,2.0916178897596335e6,18443.465850777367
377,6,1972.318,2.086918402847913e6,18469.416946747027
378,6,1976.07,2.079053481450153e6,18599.631113489537
380,6,1983.908,2.0790350531978493e6,18580.30940930452
393,6,2037.046,2.0658954127498984e6,18587.186081466076
404,6,2080.872,2.064755826903601e6,18591.076261430975
433,6,2202.904,2.0640434061815871e6,18589.385004568492
447,6,2262.651,2.0640380218690622e6,18589.469430071735
449,6,2270.516,2.0619253710025272e6,18584.543642081015
468,6,2345.573,2.061870342175757e6,18584.28410869125
487,6,2421.277,2.0591440292929984e6,18582.69088512932
502,6,2482.629,2.058585223986503e6,18579.41015958344
507,6,2502.501,2.0577053388753957e6,18579.409046878784
523,6,2564.66,2.0570455600012918e6,18591.36367244443
531,6,2595.944,2.0566362807903388e6,18595.33762299274
559,6,2704.369,2.0563572085567238e6,18595.208674878184
575,6,2767.128,2.0552997910521575e6,18585.149030795663
578,6,2778.075,2.054012081484065e6,18589.84606702873
579,6,2781.603,2.0533287882603703e6,18584.92817684187
589,6,2818.899,2.0530657799281292e6,18581.082038232835
594,6,2837.657,2.0518478110363977e6,18566.412364411088
606,6,2883.432,2.0512000438820985e6,18568.17548431413
653,6,3085.648,2.0503664779718763e6,18572.029416904148
659,6,3109.506,2.0497200267981046e6,18569.71258588902
677,6,3179.599,2.049000752673904e6,18586.05036982781
696,6,3252.155,2.0483839686438958e6,18589.893900662973
730,6,3388.635,2.0454091820618613e6,18623.432778653805
752,6,3480.172,2.0454091733074582e6,18623.43303610897
754,6,3488.66,2.044659661743298e6,18622.270083325027
772,6,3556.871,2.0445100015723456e6,18631.474749041114
800,6,3664.407,2.0435675075390083e6,18632.0433572318
807,6,3691.613,2.0433522559151123e6,18609.953961065552
811,6,3706.017,2.0415234081070404e6,18610.60040253681
821,6,3744.855,2.0397539705732407e6,18633.852246661492
829,6,3775.621,2.0391214716407876e6,18637.194813466464
834,6,3795.361,2.0377693845758506e6,18639.891505788648
835,6,3799.08,2.0372777655287124e6,18643.716545467625
904,6,4076.135,2.0361294855711153e6,18645.39307904547
954,6,4280.007,2.03539256178786e6,18603.227612538118
1269,6,6030.962,2.035295501849035e6,18602.216407174306
1471,6,7011.757,2.0262869203747923e6,18612.24292200037
1636,6,8173.314,2.0188675804264913e6,18520.512185848107
1638,6,8184.219,2.0147945136806823e6,18462.31499627861
1641,6,8202.166,2.0140046157283552e6,18519.31637905326
1782,6,9794.932,2.0135911206819464e6,18522.43133138167
1803,6,9950.852,2.0129165771711436e6,18516.80338409928
1810,6,9999.361,2.0129161918398228e6,18516.807510915944
1838,6,10211.768,2.0124414175717202e6,18513.11394291686
1867,6,10491.81,2.0115876396853486e6,18463.97773602102


==> traj_sub80p0_initconstructive_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,2.9887914263392524e6,2160.5477316324227
1,7,5.051,2.894191289839831e6,4196.473088390905
2,7,8.832,2.768881763458243e6,6372.535351756407
3,7,13.996,2.721162278141397e6,7666.176771612595
5,7,20.027,2.678194191594331e6,8468.51653459422
7,7,25.288,2.6521638398312256e6,9085.598701895806
10,7,32.704,2.5593119937381768e6,10677.238643471786
14,7,51.512,2.5109340911828293e6,11962.999138469482
16,7,62.792,2.4777847560706064e6,12776.084667673651
20,7,81.664,2.4551219166219058e6,13233.491785777349
21,7,86.87,2.399894174779298e6,14260.570576193386
22,7,89.389,2.3935363389006695e6,14157.505871045076
23,7,92.413,2.391985580555125e6,14435.526568393016
24,7,97.673,2.3368703766355077e6,15305.935592941569
25,7,103.908,2.3200289173643654e6,15775.527806897262
26,7,109.903,2.28286790862761e6,16557.45199935401
27,7,122.299,2.2612697249176335e6,17158.979768869976
30,7,150.99,2.2612697050862107e6,17158.97979163374
31,7,162.225,2.260389724917634e6,17158.979768869973
42,7,257.023,2.2585499515558975e6,17159.54746306265
57,7,373.623,2.2565310749091767e6,17236.894391258873
72,7,510.055,2.253464229255952e6,17234.83451293842
74,7,538.498,2.2526822353536375e6,17289.183803344084
75,7,551.852,2.2340193141440097e6,17736.17240400148
76,7,557.094,2.220370593548846e6,17946.16925176817
79,7,585.27,2.2194908401061664e6,17946.166842465027
80,7,592.853,2.2194908373511466e6,17946.166763973848
84,7,644.332,2.2150858977036197e6,17862.13237479164
85,7,657.263,2.2103852333364133e6,17431.760927183328
92,7,739.728,2.206936074062393e6,17353.793639293533
97,7,775.289,2.203006922002336e6,17446.652647332176
99,7,788.778,2.1809539853267893e6,17984.120468744477
100,7,792.619,2.179976157924044e6,17985.061977811445
103,7,823.228,2.158136380363459e6,18707.521727271218
124,7,1027.62,2.151482671099274e6,18713.14680149343
125,7,1033.107,2.148237865344528e6,18666.127290602497
129,7,1089.061,2.1319023952100743e6,18668.309712404916
130,7,1096.085,2.1307666091350373e6,18540.943171220508
132,7,1110.823,2.1298867563533494e6,18540.941710041938
138,7,1157.686,2.1291635856602034e6,18344.304261787056
144,7,1207.797,2.12696700887831e6,18295.85821741795
153,7,1243.218,2.1226399704680527e6,18130.022186940554
203,7,1487.063,2.1213404109834423e6,18142.676540766686
213,7,1535.806,2.1212651645658547e6,18151.40764759227
214,7,1539.51,2.1168065901811784e6,18158.09024451346
223,7,1577.819,2.115246195710243e6,18167.549979078532
236,7,1628.518,2.104398039826344e6,18266.71224501508
253,7,1706.066,2.102638095608062e6,18266.712173248303
258,7,1730.736,2.0760614018616471e6,18534.94561696132
262,7,1750.416,2.075714523024358e6,18532.823690317335
273,7,1818.022,2.074313035326619e6,18534.055357766865
277,7,1838.447,2.06393826267566e6,18532.859839507375
295,7,1999.372,2.0612922659142478e6,18444.20181655099
310,7,2106.924,2.0524573840252198e6,18503.38683753098
322,7,2188.544,2.0510156887401957e6,18696.44743890523
323,7,2192.951,2.050939504090664e6,18674.890954740975
365,7,2471.539,2.0498631497061627e6,18683.941704324094
370,7,2498.582,2.046505265600905e6,18696.300482128063
420,7,2721.078,2.0454515092938258e6,18618.57361852561
423,7,2745.677,2.043846900691351e6,18747.237237932237
447,7,2913.379,2.0413942834441436e6,18895.520797254485
449,7,2925.414,2.0410330007609318e6,19011.108804459785
453,7,2956.587,2.0409595200935171e6,19012.167501646993
479,7,3173.349,2.0409594196969683e6,19012.16872362979
505,7,3323.826,2.0396184652771596e6,18909.27086205563
630,7,3952.455,2.0393520315231662e6,18807.13215858433
663,7,4085.962,2.0393516611407662e6,18807.136031029208
705,7,4247.79,2.038679293281454e6,18818.662934298653
785,7,4579.03,2.0382963849988421e6,18821.71859277588
984,7,5560.454,2.0375461531845331e6,18820.487628718758
1000,7,5650.909,2.0363924694643524e6,18827.121422555414
1012,7,5700.914,2.0360411468996985e6,18762.036123197704
1018,7,5725.393,2.0321351533904215e6,18794.184424015322
1105,7,6078.383,2.0318302182207534e6,18795.36974472388
1161,7,6308.678,2.0318299790356508e6,18795.373497817345
1165,7,6325.348,2.031349171184579e6,18801.916217572998
1168,7,6337.368,2.0306000451443517e6,18805.771968357854
1169,7,6342.592,2.0295664922839736e6,18808.107898925107
1283,7,6814.838,2.0293419405268226e6,18813.6403441833
1295,7,6870.969,2.0284786148872434e6,18818.142088424942
1353,7,7109.713,2.028411342547065e6,18692.106017064965
1531,7,8031.575,2.025444251128806e6,18753.140089279073
1873,7,10413.03,2.023654247218275e6,18783.189732916835
1882,7,10455.628,2.0235585686717897e6,18782.960399249245
1908,7,10554.317,2.0231153258404194e6,18785.47599331575
1920,7,10601.831,2.0222353884283018e6,18785.475369653283
1934,7,10656.359,2.0211734242247548e6,18793.28933048477
1945,7,10700.227,2.0202192313674309e6,18809.23139014104


==> traj_sub80p0_initconstructive_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,2.9887914263392524e6,2160.5477316324227
2,8,5.312,2.9634581242859894e6,2999.473572598819
3,8,5.952,2.9599742724830993e6,3048.3494522550477
7,8,13.433,2.8669830669111684e6,4903.8711542833935
11,8,22.6,2.768306420908409e6,6627.896950067726
12,8,29.625,2.7495144947568867e6,7338.333440292068
13,8,35.062,2.705233137499362e6,8158.092417400391
14,8,39.081,2.6646849733316377e6,9043.479283957933
16,8,46.231,2.540235655896766e6,11018.979364542265
17,8,51.262,2.514186869988391e6,11756.845832216377
18,8,57.072,2.475363340100539e6,12485.052622589477
19,8,62.383,2.4043643941742843e6,13738.819601924313
20,8,70.411,2.3204832634061016e6,15141.306032921568
22,8,79.622,2.280631524009695e6,15969.69689247755
23,8,85.622,2.2451853172573196e6,16524.352503740138
24,8,92.46,2.237600775580091e6,16919.050286818812
25,8,98.145,2.2139002740441677e6,17484.169857104112
33,8,148.429,2.1907298216001834e6,18009.63322333846
38,8,172.969,2.1729150153742633e6,18510.36032588508
39,8,188.437,2.1664062961076773e6,18685.377522470128
49,8,351.154,2.164693283936292e6,18684.86393636513
85,8,677.582,2.164347466847594e6,18793.25042001566
94,8,794.197,2.1622943415426714e6,18848.601107789975
99,8,828.588,2.1604156738575995e6,18849.814870334612
100,8,832.678,2.1509052197483415e6,18797.167296997406
127,8,991.974,2.150459112850932e6,18794.069376733318
132,8,1040.288,2.1469970313713355e6,18758.297831245993
134,8,1047.861,2.1435837864536652e6,18745.026242609074
135,8,1053.058,2.14330624331461e6,18737.94497362088
139,8,1094.134,2.1417064782458157e6,18736.255793646684
146,8,1142.063,2.1409348820614787e6,18731.469794846893
152,8,1181.23,2.140330908962545e6,18724.542432558457
156,8,1198.497,2.138685165093933e6,18723.225709143597
167,8,1243.87,2.1384349074853593e6,18695.166985485932
174,8,1288.653,2.1339388426117934e6,18703.6532820802
177,8,1300.701,2.1339110339336544e6,18704.169230652744
209,8,1445.659,2.1335774956293944e6,18696.84754365096
257,8,1685.302,2.1320185640926114e6,18694.907350337326
286,8,1854.681,2.130889455536552e6,18709.93031889324
287,8,1858.67,2.130886645316827e6,18709.94311860878
293,8,1882.563,2.127926990706967e6,18690.655709016046
320,8,1991.555,2.126450169364728e6,18687.706884698746
327,8,2019.278,2.1264195631344123e6,18688.072810378446
330,8,2030.716,2.1248282530767582e6,18686.53222061222
335,8,2051.206,2.1239456366276103e6,18686.728950827666
348,8,2101.547,2.1232271218767017e6,18684.97028338925
353,8,2120.866,2.123222578987844e6,18684.789480521395
392,8,2273.736,2.1215151615699297e6,18684.40941419157
400,8,2313.598,2.1206659956846447e6,18684.016270441498
406,8,2337.227,2.120024206702674e6,18681.536575422266
407,8,2341.092,2.1190719402922504e6,18681.821120368862
444,8,2511.713,2.112381665199626e6,18672.26905662935
450,8,2535.244,2.1122355901679033e6,18673.493955126367
451,8,2540.29,2.1120671479136613e6,18675.47038105885
463,8,2587.846,2.111037831524046e6,18669.238994969302
469,8,2611.284,2.1106791113459547e6,18673.81116226782
470,8,2615.469,2.107733962139881e6,18717.88090262569
486,8,2681.035,2.1073393817556705e6,18722.40869735078
494,8,2712.26,2.1072363677158114e6,18714.83895333039
512,8,2785.748,2.1039856090850197e6,18741.098339363325
519,8,2814.127,2.101554138641852e6,18777.469181123783
531,8,2862.889,2.101195180284507e6,18772.597082472923
533,8,2870.556,2.100646716678987e6,18760.612021288853
539,8,2895.505,2.097754125888048e6,18769.20803071834
540,8,2899.549,2.0917363250171086e6,18767.23056282076
568,8,3012.653,2.0916629122827621e6,18759.0715978953
588,8,3100.771,2.0899238963213796e6,18742.964431553835
632,8,3306.693,2.0893276014595951e6,18747.94623327735
634,8,3314.876,2.0887249370053168e6,18735.576808300084
646,8,3367.438,2.0883283231524352e6,18731.527108889466
662,8,3440.05,2.0855838870321463e6,18753.717343434222
693,8,3577.658,2.0846052111664196e6,18753.08557861214
711,8,3656.608,2.0844674721460086e6,18743.68945304251
723,8,3709.214,2.0809368612659136e6,18743.791858658184
747,8,3814.435,2.0807345766077004e6,18747.356205958546
761,8,3874.565,2.079276166468042e6,18765.233601013635
768,8,3904.851,2.0791859936306055e6,18766.139349518136
830,8,4188.564,2.077560660680003e6,18772.9262121511
1095,8,5765.361,2.0760555778429261e6,18890.125452597946
1155,8,6297.664,2.0646862744656878e6,19093.543934027795
1164,8,6363.93,2.0605821266898802e6,19261.515291221498
1197,8,6663.896,2.059216336366376e6,19351.544026634823
1348,8,8049.68,2.0574058432294475e6,19370.641509398607
1355,8,8091.674,2.0550807248344212e6,19401.11795493321
1357,8,8101.071,2.054504942772221e6,19398.31630617472
1381,8,8233.121,2.0530137557675377e6,19409.909161211042
1399,8,8317.354,2.0530072463108278e6,19400.477578826587
1406,8,8350.58,2.052052404876187e6,19403.774114714623
1409,8,8364.514,2.0507508859314783e6,19399.917239590366
1423,8,8432.658,2.0494398343533548e6,19411.62720762076
1448,8,8550.353,2.0475711084789266e6,19431.31011570471
1468,8,8646.223,2.047240606947334e6,19422.51642689101
1477,8,8688.519,2.039468847088694e6,19481.042537043668
1554,8,9062.476,2.0366263727539345e6,19488.861866967374
1580,8,9185.589,2.0365607102856298e6,19465.064065446266
1616,8,9355.61,2.0361152017676532e6,19460.02777099143
1631,8,9426.097,2.034569643695014e6,19487.670956634036
1696,8,9733.903,2.0339329846477895e6,19489.11170296496
1698,8,9743.008,2.0333926215810622e6,19502.55717690319
1726,8,9878.067,2.032809594600681e6,19493.91526140273
1736,8,9925.189,2.0326918025257667e6,19494.737129814475
1745,8,9968.229,2.0316479352343006e6,19515.615052670884
1755,8,10015.917,2.0298055310697777e6,19533.651267976642
1758,8,10029.804,2.029361509202101e6,19523.762712073894
1759,8,10034.597,2.0287120520001373e6,19521.08629555766
1791,8,10189.706,2.027852800300764e6,19507.6087234225
1797,8,10217.328,2.0274960799114085e6,19531.653719647264
1839,8,10422.365,2.026616553859513e6,19531.649584887487
1840,8,10427.041,2.0259555412307072e6,19507.91406844705
1899,8,10711.504,2.0258342761494985e6,19510.522752888894
1916,8,10794.146,2.024954195774449e6,19510.519146902854


==> traj_sub80p0_initconstructive_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,2.9887914263392487e6,2160.547731632424
1,9,1.919,2.9702317585064485e6,2645.7420368591916
3,9,7.287,2.963458124285993e6,2999.4735725988157
9,9,19.683,2.946575710747221e6,3686.7273018240567
13,9,30.909,2.862810971377455e6,5021.205494120371
14,9,35.0,2.7949885452435953e6,6200.792579189899
15,9,40.046,2.714581077525865e6,7703.350166642194
18,9,53.866,2.6452132515578857e6,9423.591051367606
19,9,55.735,2.5936101575484765e6,10383.177016035495
20,9,60.137,2.5580060111321826e6,11152.192729625669
21,9,67.542,2.463061500496316e6,12667.252847001186
23,9,73.339,2.387692712586645e6,13997.050807803418
24,9,76.396,2.338233022070963e6,15286.361749587673
26,9,87.526,2.2723989645462413e6,16731.01346499069
27,9,98.309,2.266860756107799e6,16966.072720740907
29,9,113.474,2.2632187260568123e6,17124.144520142
30,9,119.281,2.2585919288727185e6,17499.391583754215
31,9,136.389,2.2138882858372284e6,18303.442176727593
41,9,280.918,2.2088486052315496e6,18300.544735992877
60,9,544.589,2.205676119827234e6,18297.49827622779
61,9,560.947,2.205163573645332e6,18365.808793767905
76,9,656.365,2.1961064621874355e6,18141.952230709987
97,9,801.804,2.1875598070102334e6,17994.577769944448
98,9,806.834,2.1874692376555935e6,18021.005156248237
151,9,1021.638,2.185908182350031e6,18019.67816625636
230,9,1394.292,2.180752349843515e6,18062.62745479767
317,9,2018.737,2.1792181437678365e6,17969.203392632608
321,9,2043.654,2.1778295397760887e6,17873.782711469194
346,9,2220.734,2.1736355695105745e6,17939.076166183488
399,9,2624.505,2.167458259035546e6,17935.77980470888
445,9,2959.789,2.160085454895352e6,17984.449054789166
450,9,2986.194,2.159275087345943e6,17983.355227621338
479,9,3112.296,2.1550593826654833e6,18052.27334364699
489,9,3154.298,2.154179377336556e6,18052.273706118718
526,9,3342.391,2.147212627999573e6,18007.41669421078
530,9,3359.134,2.1466143354272954e6,18005.031820761422
537,9,3389.808,2.1465294244090933e6,18006.910238580356
541,9,3407.536,2.138002144917854e6,17987.70026905621
562,9,3504.755,2.1335294252371313e6,18021.988627855237
565,9,3517.437,2.127875848304176e6,18088.112108225225
568,9,3529.932,2.1277953573062555e6,18095.372023245836
569,9,3534.157,2.12423465906851e6,18102.42535417755
570,9,3539.771,2.119967942075751e6,17988.08261329129
578,9,3574.455,2.1190886986744553e6,17988.07287266269
591,9,3631.643,2.1179356473719794e6,18004.98454822428
620,9,3753.271,2.116056632786745e6,18015.382718338595
643,9,3849.623,2.1110269846785604e6,18092.563410500552
656,9,3904.758,2.1110080161926416e6,18092.742189953446
683,9,4018.156,2.110310686464008e6,18090.25290762068
694,9,4081.749,2.110114400509089e6,18099.887555129626
698,9,4099.074,2.105888247413473e6,18124.75116521232
709,9,4144.917,2.105390733020517e6,18134.03351596942
710,9,4149.074,2.105316272379501e6,18135.17514837781
712,9,4157.167,2.1048589064639574e6,18140.65418172777
716,9,4174.836,2.104511953795027e6,18126.117105551097
736,9,4258.407,2.104338469452676e6,18100.336848462262
754,9,4334.661,2.1043383917514198e6,18100.33776685072
770,9,4402.594,2.1039106396046826e6,18107.310146013326
792,9,4495.828,2.103104891942147e6,18106.171427112575
800,9,4531.197,2.10170921614135e6,18110.02850311793
830,9,4664.515,2.1012489094257927e6,18111.350464284817
833,9,4678.237,2.100368718243423e6,18111.35335058337
855,9,4774.013,2.0991546521203644e6,18120.758512170367
857,9,4783.898,2.09741006903084e6,18120.773133887837
873,9,4854.653,2.09741006154899e6,18120.77322552833
970,9,5292.41,2.0969296478836928e6,18107.06922709807
1004,9,5442.528,2.0955519686717677e6,18111.382474258993
1042,9,5612.372,2.0951973567999224e6,18106.92076493107
1061,9,5693.965,2.0943137630692502e6,18107.03989703339
1088,9,5811.798,2.0935257314470243e6,18138.963909813214
1151,9,6086.342,2.0846844958679532e6,18139.40618322792
1249,9,6530.682,2.0843335394181397e6,18143.36496799468
1325,9,6863.38,2.0841097064510235e6,18144.6727961944
1471,9,7574.927,2.080888185674086e6,18368.48530502123
1479,9,7624.251,2.0750378467275165e6,18400.7134223625
1515,9,7829.862,2.0750056006865692e6,18400.05471586176
1516,9,7834.186,2.0728990907790714e6,18544.4410687658
1526,9,7889.528,2.0725175310564996e6,18540.118485770316
1543,9,8018.179,2.0720186028723237e6,18544.445959307614
1559,9,8123.395,2.0660180455877257e6,18612.33012881766
1608,9,8359.631,2.0655889202514375e6,18608.44920417902
1797,9,9436.996,2.0651916464546185e6,18612.32408138763
1830,9,9600.362,2.0631917505371412e6,18613.805524615902
1840,9,9647.931,2.0624484767316172e6,18612.568424828714
1853,9,9707.984,2.0623585177876493e6,18615.761776410414
1901,9,9929.904,2.062358348026561e6,18615.764084345203
1920,9,10017.003,2.0615448254891036e6,18614.96827945259
1949,9,10150.782,2.0604259854964493e6,18614.99930268563


==> traj_sub80p0_initdefault_mean_time.csv <==
elapsed_time,objective_best_mean,pt_demand_best_mean,n_reps
0.0,2.9956183064279207e6,4568.706205610461,10
28.0,2.959270473203051e6,5157.748020592001,10
29.0,2.7452600628762515e6,8571.415976590552,10
30.0,2.6213657444865457e6,10559.129349309587,10
37.0,2.5669251543508274e6,11493.299085562476,10
56.0,2.5416788685169034e6,11907.050785405023,10
58.0,2.4895723471545554e6,12777.99225582147,10
59.0,2.4247653861968755e6,13889.75816825821,10
60.0,2.4000631229205034e6,14306.837635281083,10
63.0,2.33800045566705e6,15481.355372720558,10
64.0,2.3092805490287887e6,16051.678482799025,10
72.0,2.2847464633570476e6,16467.033414162535,10
85.0,2.2704780002292907e6,16770.570011254633,10
87.0,2.260380714426483e6,16995.513516965515,10
88.0,2.250808657392592e6,17203.27545487237,10
89.0,2.242642401671575e6,17475.739412809657,10
90.0,2.2291326495787883e6,17711.579711971783,10
92.0,2.225735742652452e6,17836.852286603367,10
96.0,2.22033888507153e6,17946.33738774453,10
102.0,2.2196420336420787e6,18055.814038391178,10
112.0,2.2148614920248725e6,18164.480954921302,10
114.0,2.2081279197862907e6,18313.67087880995,10
118.0,2.202733368626407e6,18428.53350064492,10
119.0,2.1996906176009118e6,18504.17701731877,10
120.0,2.1957807355892034e6,18690.4876633297,10
132.0,2.1956069280716507e6,18715.205418244837,10
140.0,2.193767493765468e6,18811.7484670498,10
144.0,2.1909924437837065e6,18842.029353732676,10
175.0,2.189579873882779e6,18870.622754480748,10
188.0,2.1886894131437233e6,18898.82784438943,10
193.0,2.1874664429324935e6,18908.970960090846,10
194.0,2.187445140178883e6,18909.438289415626,10
196.0,2.1871483268265557e6,18911.69622330226,10
201.0,2.186869598071344e6,18909.85688965101,10
208.0,2.1867471025749464e6,18920.486654969554,10
214.0,2.1866975260056793e6,18962.83601968064,10
220.0,2.184576392327664e6,18997.770811347225,10
223.0,2.182789661060129e6,19025.879481263248,10
228.0,2.1825168087881254e6,19025.969996994972,10
230.0,2.1812675912927357e6,19048.296171422902,10
247.0,2.1810915868529743e6,19048.29621625458,10
255.0,2.1807857862071632e6,19052.01198696685,10
264.0,2.1802577829755507e6,19052.012058477125,10
271.0,2.180153296014675e6,19043.76311688398,10
285.0,2.1788908798768967e6,19041.08327750784,10
286.0,2.1779672962932703e6,19046.50028205887,10
287.0,2.1779671833353257e6,19046.50320241975,10
290.0,2.176751062741663e6,19127.872707475188,10
303.0,2.1764482813660246e6,19130.051295041365,10
309.0,2.176166258677247e6,19130.18679413705,10
320.0,2.1759673789783767e6,19133.597167813514,10
327.0,2.1748123696779357e6,19130.22017254038,10
329.0,2.1745482250356064e6,19130.209657767136,10
334.0,2.1743660405934514e6,19130.29032101392,10
337.0,2.174228947704437e6,19120.65251220041,10
353.0,2.1740892612826847e6,19099.514675101953,10
356.0,2.1738252230766877e6,19099.515380193803,10
366.0,2.173560893280632e6,19131.46264813886,10
371.0,2.1733231954612024e6,19133.623121622844,10
377.0,2.1727128178600385e6,19134.051261949782,10
382.0,2.1725341558682784e6,19134.083927077903,10
388.0,2.171955736910784e6,19141.872006458078,10
390.0,2.171086121921414e6,19141.804715880142,10
393.0,2.1709981399267153e6,19141.80454028807,10
396.0,2.1709101404817896e6,19141.80449973625,10
400.0,2.1706461404391797e6,19141.80450983222,10
401.0,2.170549064536467e6,19141.945682744285,10
404.0,2.1701185007601613e6,19143.816501844845,10
414.0,2.1700566239450434e6,19144.193318891117,10
428.0,2.1698335867184326e6,19112.582120189294,10
437.0,2.1694597485465603e6,19112.75065298409,10
443.0,2.1691957467138013e6,19112.750666892138,10
450.0,2.169019740561993e6,19112.750743651577,10
451.0,2.16852518010344e6,19099.095436220065,10
452.0,2.168351792880851e6,19099.064177008466,10
454.0,2.1680149249612885e6,19099.814356245297,10
459.0,2.1680120557138985e6,19099.862065144578,10
460.0,2.167845716827294e6,19100.592135610288,10
468.0,2.1669366813984653e6,19105.146250384983,10
470.0,2.166487975862771e6,19106.71621219816,10
473.0,2.1662239719574754e6,19106.71633834665,10
479.0,2.166163983981235e6,19105.860292138936,10
483.0,2.1655014927384416e6,19101.965080277572,10
490.0,2.1652654776504943e6,19101.35936723921,10
498.0,2.1649885406051283e6,19101.482046763078,10
525.0,2.164988536535789e6,19101.482055027507,10
527.0,2.1649885290408037e6,19101.48214611844,10
529.0,2.1648123042968735e6,19101.48875410565,10
545.0,2.1647306125213704e6,19104.919471363577,10
551.0,2.164435313900659e6,19104.444769188343,10
553.0,2.1641992971233684e6,19103.83906365957,10
554.0,2.164143336230116e6,19103.54309127039,10
556.0,2.1639692049597944e6,19114.153942066274,10
558.0,2.1638494751824383e6,19129.325136742344,10
560.0,2.163449362486989e6,19131.233496147306,10
561.0,2.1633129351344095e6,19131.77255155809,10
568.0,2.163066177398165e6,19132.989495041238,10
569.0,2.162972752645721e6,19132.052244951374,10
570.0,2.1627093054990834e6,19132.042606769835,10
571.0,2.162533315531429e6,19132.042450377172,10
577.0,2.1621813080011983e6,19132.042564707946,10
587.0,2.16113940426296e6,19130.685694488413,10
591.0,2.160864171533478e6,19130.788077250265,10
592.0,2.160864163169119e6,19130.788171356457,10
599.0,2.160688169893789e6,19130.788014905447,10
608.0,2.1605264981893e6,19131.647844527724,10
609.0,2.160523305775075e6,19132.27168621524,10
610.0,2.1603063209822355e6,19133.39787281827,10
613.0,2.15912807649132e6,19130.722769532997,10
614.0,2.159027455396152e6,19130.87940867668,10
618.0,2.1589456624979563e6,19132.280425802965,10
619.0,2.158779457444817e6,19132.204551626208,10
622.0,2.1586159437812488e6,19133.727158609203,10
623.0,2.1584227352649416e6,19194.20948272712,10
626.0,2.1582467474715286e6,19194.20929372994,10
630.0,2.1580987312615192e6,19193.603715271613,10
637.0,2.1580107263801256e6,19193.603767121334,10
641.0,2.156743588667611e6,19179.560760931763,10
643.0,2.156655121534026e6,19179.571267353655,10
649.0,2.1560947773930677e6,19169.851692988635,10
650.0,2.156087364276459e6,19170.226295984183,10
655.0,2.1559467948336713e6,19169.245652035057,10
661.0,2.1557429614111297e6,19174.317346469536,10
662.0,2.1554623569172258e6,19176.075906750622,10
668.0,2.1551103553099274e6,19176.07592366469,10
670.0,2.1549622700396487e6,19175.47108188882,10
675.0,2.154721454126934e6,19175.238882382466,10
678.0,2.153920236231164e6,19165.223873633986,10
688.0,2.1538697557016364e6,19153.45228117095,10
692.0,2.1536691692273594e6,19153.65877565484,10
696.0,2.1534051289289235e6,19153.65928513348,10
706.0,2.1532456033692276e6,19143.194323054595,10
708.0,2.153154117903033e6,19140.840389935063,10
710.0,2.1527800903387116e6,19171.61737596846,10
711.0,2.152780074073948e6,19171.617563733114,10
713.0,2.1525137783145555e6,19171.659945178595,10
716.0,2.1525137224561395e6,19171.661603866414,10
718.0,2.152161740112307e6,19171.66142454823,10
722.0,2.1519558341328204e6,19175.783472587973,10
728.0,2.151515833294674e6,19175.783482772073,10
731.0,2.151515833269605e6,19175.78350128626,10
734.0,2.151288400120262e6,19167.716404618837,10
738.0,2.151029765368736e6,19168.683488137267,10
747.0,2.1505956269607632e6,19165.079158615456,10
750.0,2.149871842990267e6,19165.953732375714,10
755.0,2.149783765522064e6,19165.954587795095,10
762.0,2.1495816915184124e6,19165.177640071175,10
767.0,2.148740156468508e6,19151.116796387203,10
772.0,2.1486521576182544e6,19151.116760322875,10
777.0,2.1483327313234047e6,19151.929846188035,10
781.0,2.148286242779275e6,19142.01896807609,10
791.0,2.148233997782345e6,19123.335547905383,10
795.0,2.147928307373664e6,19117.752274386898,10
798.0,2.1475370091421567e6,19148.37283796046,10
809.0,2.1471762043431946e6,19148.46236223106,10
813.0,2.1470882043431946e6,19148.46236223106,10
815.0,2.1470700904232487e6,19149.56931455977,10
823.0,2.14684356932984e6,19150.665700301633,10
830.0,2.146317738836211e6,19140.577434699062,10
838.0,2.14574624098114e6,19129.091415623734,10
840.0,2.1456582311110357e6,19129.091681971982,10
841.0,2.14555336887714e6,19129.26762714878,10
844.0,2.1433782558800546e6,19163.68177086106,10
855.0,2.1428446295963502e6,19157.14746355473,10
863.0,2.1417809789370904e6,19147.366531003576,10
866.0,2.141706384503822e6,19148.254495801266,10
869.0,2.1416183748551644e6,19148.254615469916,10
875.0,2.1412555312444707e6,19148.217998110325,10
876.0,2.141167536995781e6,19148.21792082072,10
885.0,2.141014826091541e6,19119.081224910096,10
890.0,2.1408328543571727e6,19124.053746672624,10
904.0,2.1405827636676463e6,19123.878056363777,10
909.0,2.140326939611652e6,19124.712269210424,10
910.0,2.1401157766970186e6,19110.713429791827,10
926.0,2.1398814708706997e6,19110.422436024655,10
928.0,2.139166371824926e6,19094.184352412427,10
932.0,2.1386268432233348e6,19090.60346610523,10
934.0,2.1384463861495685e6,19090.641541833982,10
939.0,2.138196747283388e6,19090.10868503733,10
946.0,2.1376772132539647e6,19084.953232523934,10
952.0,2.1374339843027205e6,19066.36874534257,10
962.0,2.137250238171288e6,19066.423157487177,10
964.0,2.1372260485934755e6,19078.3163635869,10
970.0,2.1361089251245037e6,19074.435259974176,10
976.0,2.1360206227969276e6,19074.433319944274,10
978.0,2.135831378666442e6,19060.483722257923,10
983.0,2.1356679374252907e6,19057.13872292734,10
984.0,2.1354052243787446e6,19057.128450114153,10
990.0,2.1352292417005002e6,19057.128234684253,10
1001.0,2.1345894186412008e6,19051.77522399129,10
1003.0,2.1341647945664246e6,19038.786819180852,10
1019.0,2.1339051672859546e6,19023.63057029767,10
1025.0,2.13323770095143e6,19024.637319006582,10
1048.0,2.133182160945513e6,19024.35753645053,10
1052.0,2.1330113481748076e6,19028.223481682457,10
1058.0,2.1323716987893214e6,19021.11400452937,10
1068.0,2.1322536485212524e6,19043.38839098332,10
1072.0,2.131584372161138e6,19042.92638125235,10
1073.0,2.1314909097114084e6,19043.015939216588,10
1096.0,2.1312125782278595e6,19043.1947226961,10
1097.0,2.1302476159780044e6,19039.926531943882,10
1099.0,2.130094634785998e6,19052.644467115526,10
1106.0,2.129456851641283e6,19063.516606538047,10
1109.0,2.129368859771819e6,19063.51646927884,10
1114.0,2.1292808499581735e6,19063.516599245406,10
1119.0,2.128687489877722e6,19060.263502341204,10
1124.0,2.1285994834731575e6,19060.26359725766,10
1129.0,2.1282571472317567e6,19053.127232287334,10
1136.0,2.1274150797259365e6,19041.904147191708,10
1143.0,2.127306590733115e6,19040.56807620291,10
1152.0,2.1270812459855797e6,19040.87139212389,10
1164.0,2.1269936694981237e6,19040.86616024708,10
1182.0,2.1266345963761746e6,19008.059366289363,10
1183.0,2.1264814620512067e6,19013.29268791442,10
1187.0,2.1257614742009058e6,18999.06455176012,10
1193.0,2.124349730106513e6,19019.660390645353,10
1201.0,2.123959319469643e6,19008.43096114213,10
1203.0,2.1237051540812575e6,19008.35039439332,10
1212.0,2.1236081147051426e6,19009.04222440203,10
1225.0,2.1233030768602537e6,19010.791620274988,10
1242.0,2.1230671791554675e6,19011.502905401143,10
1259.0,2.122923214625255e6,19011.20674670262,10
1270.0,2.12256102854616e6,19011.359015279373,10
1274.0,2.1225415332404906e6,19008.600449703536,10
1282.0,2.122401766980202e6,18996.382105421922,10
1291.0,2.122320209123255e6,18996.335550915457,10
1301.0,2.121936519675845e6,18983.402023694987,10
1306.0,2.1217451709110676e6,18973.64155526604,10
1322.0,2.1215901324515142e6,18975.267007477625,10
1329.0,2.121398546815388e6,18941.121785993455,10
1335.0,2.1210355174939716e6,18942.0293729935,10
1342.0,2.1210030245718686e6,18918.301929816305,10
1345.0,2.120838343062787e6,18917.811868688357,10
1357.0,2.120658912020731e6,18915.975323734143,10
1409.0,2.1203502300958773e6,18965.501301616107,10
1413.0,2.120335852430643e6,18964.76499259394,10
1420.0,2.1202541161100976e6,18964.700656863544,10
1441.0,2.1200781098998054e6,18964.700802311,10
1455.0,2.1199206456677364e6,18967.170853724507,10
1458.0,2.119914309933082e6,18967.26643814145,10
1466.0,2.1198341269352357e6,18967.211307580623,10
1476.0,2.1194777026245026e6,18967.276825667574,10
1482.0,2.119471915109283e6,18967.341496134322,10
1490.0,2.1194713291765237e6,18947.619353176415,10
1491.0,2.119430679709344e6,18943.221857898567,10
1515.0,2.1186593178636534e6,18940.195640986858,10
1524.0,2.118646572717048e6,18940.37322253515,10
1527.0,2.11864382160364e6,18987.846305277344,10
1544.0,2.118586468114432e6,18989.01780764442,10
1547.0,2.118574209622441e6,18985.41701612986,10
1553.0,2.1174299973808876e6,18978.098567115896,10
1560.0,2.1160270856906907e6,18978.044558260623,10
1561.0,2.1154457860070467e6,18979.719444334896,10
1566.0,2.1153415400488814e6,18980.32263493472,10
1573.0,2.1153381914028586e6,18980.341665857057,10
1589.0,2.1146868463644003e6,18972.338399228018,10
1618.0,2.114422853054815e6,18972.338196790835,10
1634.0,2.113400859789318e6,18980.48768274852,10
1644.0,2.1133009860606026e6,18982.671146335306,10
1645.0,2.1132733297034884e6,18949.71448415334,10
1651.0,2.1130198019825504e6,18949.341096052547,10
1661.0,2.1127405414835783e6,18964.740929344545,10
1667.0,2.112735139860854e6,18964.81125632824,10
1670.0,2.112629977470453e6,18964.978345961743,10
1672.0,2.112466519143274e6,18963.656422734748,10
1688.0,2.1124119767689677e6,18963.08158530854,10
1699.0,2.1117048203783124e6,18961.379071601135,10
1704.0,2.1105489590079198e6,18962.27956678364,10
1709.0,2.1102431290400717e6,18963.884423829928,10
1728.0,2.110155148219796e6,18963.884287544526,10
1735.0,2.1100538397633852e6,18964.045077021532,10
1750.0,2.1091439090353544e6,19002.03452081468,10
1753.0,2.109040191122263e6,19002.66491197708,10
1758.0,2.108561587121936e6,19003.332446185268,10
1760.0,2.108459051169725e6,18995.989635861897,10
1775.0,2.108319762535878e6,18996.483121121426,10
1789.0,2.108290911949231e6,18994.575313669713,10
1817.0,2.1079910390521153e6,18994.20173210413,10
1818.0,2.1079591602864154e6,18994.260871990013,10
1852.0,2.1078716032860437e6,18995.269738749812,10
1857.0,2.107843379918958e6,19004.321746454003,10
1864.0,2.106419930763909e6,19022.616616722127,10
1877.0,2.106141990837409e6,19005.58488167014,10
1879.0,2.106075445777076e6,19006.298500328692,10
1882.0,2.1059455004934594e6,19006.813814129375,10
1894.0,2.1057137703041234e6,18982.47376350938,10
1909.0,2.105657207682693e6,18983.829315696647,10
1924.0,2.105558247396045e6,18976.76314620722,10
1944.0,2.1054702300415775e6,18976.76336853457,10
1955.0,2.105110996828278e6,18964.120495712916,10
1959.0,2.104427170182493e6,18961.844027767605,10
1965.0,2.104038324385202e6,18970.625439873944,10
1976.0,2.1034374565749005e6,18969.822530036552,10
1983.0,2.1033757126979465e6,18975.941803027472,10
1986.0,2.103240061813752e6,18976.923281530373,10
1988.0,2.102601823154907e6,18984.784391986435,10
1993.0,2.1022009610156757e6,18987.671450869897,10
1997.0,2.102050095150928e6,18990.04116670887,10
2001.0,2.101314602473006e6,18989.6427471567,10
2009.0,2.100529115298259e6,19003.987360746498,10
2010.0,2.1005291079816213e6,19003.98750234556,10
2021.0,2.0997505928015346e6,19008.782959997916,10
2033.0,2.0995679922304777e6,19011.800966160707,10
2034.0,2.0993301281873817e6,19013.838075500058,10
2049.0,2.099063545454854e6,19011.143521999667,10
2056.0,2.098700287835297e6,19003.31591548629,10
2059.0,2.0986937354065655e6,19003.412332066102,10
2065.0,2.098091409662779e6,18992.14885213355,10
2066.0,2.0974794963496015e6,18990.455216691684,10
2068.0,2.0966982750724226e6,18978.18091956659,10
2070.0,2.0966376720130793e6,18977.880104394095,10
2081.0,2.0958227006490803e6,18998.102847945796,10
2082.0,2.0957347691902586e6,18998.101905157564,10
2090.0,2.0956315889042735e6,18998.982939339417,10
2093.0,2.0951715581962795e6,18999.974478852462,10
2116.0,2.0950835617049164e6,18999.974464202904,10
2119.0,2.0950159825621024e6,18999.427820154426,10
2128.0,2.0949996068914004e6,18998.29063671581,10
2131.0,2.09499957219778e6,18998.29111852982,10
2133.0,2.0948774946253472e6,18998.725741247414,10
2137.0,2.0946670996104882e6,18999.03468981128,10
2169.0,2.09319037453046e6,19009.81136438141,10
2174.0,2.0931227748406187e6,19009.56063375799,10
2182.0,2.093032855618395e6,19005.65502680165,10
2184.0,2.093014494123254e6,19005.852561547083,10
2201.0,2.0924806253742338e6,19011.45939054042,10
2205.0,2.0919912902582497e6,19004.770885927777,10
2210.0,2.0916620446733795e6,19004.461789893227,10
2211.0,2.0914811586790741e6,19004.511064291793,10
2221.0,2.0904873193781427e6,18991.901524999157,10
2250.0,2.090316906982135e6,18990.464396215866,10
2255.0,2.0900728520199775e6,18987.656897942587,10
2271.0,2.0899629623027674e6,18986.972746919822,10
2293.0,2.0898982050440633e6,18985.07025378637,10
2300.0,2.08980537037329e6,18985.21564634704,10
2306.0,2.089737325511089e6,18993.262899424124,10
2308.0,2.089568642194984e6,18994.617948527495,10
2317.0,2.0893871810674884e6,18994.644354296306,10
2322.0,2.089247393429897e6,18995.334635244904,10
2325.0,2.0879130865463763e6,19028.31166860375,10
2332.0,2.0878921176733784e6,18988.62082092933,10
2347.0,2.0863835464637256e6,19011.40353469394,10
2350.0,2.0861589623490758e6,19009.603988182644,10
2351.0,2.0859193038534387e6,19013.417130341702,10
2352.0,2.085611100037186e6,19013.516527444404,10
2371.0,2.084619449176497e6,19012.83084117853,10
2379.0,2.083956807850384e6,19006.690621697282,10
2394.0,2.083898967863115e6,19006.538614239827,10
2395.0,2.0838974603471817e6,19006.53837083364,10
2404.0,2.0837186153538332e6,19006.5705426992,10
2419.0,2.0833842719468982e6,18997.713193829935,10
2422.0,2.0832961090522588e6,18997.71652474377,10
2428.0,2.0824211031832069e6,18997.681764141755,10
2434.0,2.082404505183834e6,18997.13246820098,10
2439.0,2.0823022654663802e6,18997.91823883886,10
2445.0,2.0822410462504276e6,18997.534793725255,10
2458.0,2.0821881090665727e6,18998.69284633852,10
2474.0,2.0821044954917624e6,18998.64499728836,10
2478.0,2.0818448421854116e6,18999.633109098337,10
2482.0,2.081743413754511e6,18999.694560499403,10
2483.0,2.0808536085863344e6,18996.906753527397,10
2488.0,2.0801665377375088e6,18984.05974595974,10
2492.0,2.0800805227300539e6,18984.038041739037,10
2497.0,2.0795601540553682e6,18977.3317233845,10
2500.0,2.0795440124156848e6,18976.71476245898,10
2505.0,2.0795440051421442e6,18976.71483112312,10
2520.0,2.0787524775368765e6,18976.75733696843,10
2526.0,2.0785642820076384e6,18972.660474437656,10
2546.0,2.078381221008458e6,18973.864429291032,10
2550.0,2.0783188583159565e6,18972.880721980837,10
2559.0,2.0783008378747986e6,18973.226935675397,10
2560.0,2.0782594832311086e6,18970.999773751497,10
2564.0,2.0781737530162209e6,18970.951714347364,10
2581.0,2.0781467998075485e6,18969.490803101467,10
2594.0,2.0781165927338183e6,18968.815538787247,10
2601.0,2.078006192344213e6,18953.980025240468,10
2603.0,2.077869304013885e6,18953.659816853364,10
2617.0,2.077869282499234e6,18953.6600770384,10
2621.0,2.0777965424425255e6,18953.49678142863,10
2622.0,2.0777359580823637e6,18953.19581790043,10
2627.0,2.0774361530368533e6,18952.791235326597,10
2630.0,2.0773427305139531e6,18950.28617132725,10
2637.0,2.0771308646193102e6,18952.440667371637,10
2642.0,2.076999943729172e6,18940.71631572836,10
2653.0,2.0768676522112482e6,18938.972693630247,10
2657.0,2.0766915953700128e6,18938.973492146542,10
2661.0,2.0765288576743521e6,18938.858227534027,10
2672.0,2.0765123557773463e6,18939.081709762766,10
2673.0,2.0765123534248709e6,18939.081787719533,10
2675.0,2.0764659648757488e6,18939.654214633178,10
2682.0,2.0763957399333566e6,18939.410054752203,10
2708.0,2.076301963976515e6,18939.56482237977,10
2710.0,2.0762093299703158e6,18938.2736093318,10
2715.0,2.0755239341997865e6,18938.15324119855,10
2729.0,2.075248438847357e6,18940.749809983303,10
2733.0,2.0751442555252207e6,18940.95766289609,10
2752.0,2.0749556899647955e6,18934.872609810613,10
2757.0,2.0748461308073625e6,18932.010062770034,10
2759.0,2.0737300931165605e6,18944.448355156976,10
2765.0,2.0737212586549004e6,18944.538649533504,10
2768.0,2.073603115207652e6,18943.98092242723,10
2770.0,2.07359310697573e6,18947.166704512743,10
2775.0,2.0734675166632116e6,18945.70141330499,10
2777.0,2.0731517514955043e6,18945.33450555713,10
2786.0,2.0730883146034188e6,18945.082028821012,10
2787.0,2.0727763201511793e6,18948.927445308676,10
2805.0,2.0720242865931485e6,18952.37688471894,10
2808.0,2.071754384549447e6,18951.510585494485,10
2827.0,2.071668683462683e6,18951.4619452015,10
2829.0,2.0715557822183755e6,18952.48962955324,10
2837.0,2.0714677686581346e6,18952.48977217336,10
2851.0,2.0714129159601624e6,18950.84821932488,10
2869.0,2.0713886613187208e6,18949.735454522473,10
2870.0,2.071290994876479e6,18950.442287829086,10
2899.0,2.0712728184856721e6,18949.55012311105,10
2900.0,2.0711038291679253e6,18950.259867629637,10
2904.0,2.0709911782469782e6,18951.394260404813,10
2906.0,2.0706333827567205e6,18954.004208724313,10
2910.0,2.070469932572546e6,18955.523427769185,10
2921.0,2.0701681996994603e6,18957.60780293665,10
2924.0,2.070061526224869e6,18958.69478195815,10
2941.0,2.0700111960545457e6,18959.189970177682,10
2942.0,2.0699926842667174e6,18959.81761281129,10
2948.0,2.069980919169829e6,18959.53781379642,10
2951.0,2.0698859535400837e6,18960.93848083562,10
2958.0,2.0697591686395395e6,18960.487955602057,10
2962.0,2.0695936277308234e6,18963.223498557836,10
2977.0,2.0695605874596047e6,18964.044708207475,10
2982.0,2.0695280967935654e6,18964.61955584898,10
3007.0,2.0690044145846497e6,18951.207884251282,10
3009.0,2.0688032283940366e6,18963.887754113464,10
3020.0,2.068715229939754e6,18963.887752047325,10
3022.0,2.0682519862500038e6,18970.609569799122,10
3024.0,2.0681210202724233e6,18982.74371514369,10
3041.0,2.0680356567722573e6,18982.698253499115,10
3052.0,2.0680126530868474e6,18982.020407513923,10
3058.0,2.068009995863675e6,18982.065998432427,10
3080.0,2.0680031006410047e6,18982.13072719392,10
3084.0,2.067605769221342e6,18986.859777987756,10
3091.0,2.0675954313577816e6,18987.083852942298,10
3093.0,2.0675953854609043e6,18987.084260920525,10
3097.0,2.0675042524866182e6,18983.667827996953,10
3103.0,2.066778026915957e6,18981.726716878962,10
3114.0,2.0664580666454583e6,18984.687655659924,10
3122.0,2.066275802149602e6,18984.74036615947,10
3141.0,2.066058050604765e6,18986.094096310466,10
3149.0,2.0659869049510944e6,18985.223382759545,10
3163.0,2.0655624509062674e6,18983.244415630288,10
3188.0,2.0653750129017874e6,18983.28304919764,10
3196.0,2.0653332880484648e6,18983.673636059146,10
3215.0,2.065173880036074e6,18983.54114766978,10
3236.0,2.0651634173758454e6,18983.44566014928,10
3252.0,2.0650776031680803e6,18983.851929187185,10
3263.0,2.0646738670350737e6,18981.802474968255,10
3268.0,2.0645858518569272e6,18981.80269521262,10
3282.0,2.0644978765974373e6,18981.802444336405,10
3338.0,2.064409913792137e6,18981.801807552358,10
3341.0,2.0643424768169564e6,18980.51399589792,10
3344.0,2.0641217661876776e6,18988.173487773383,10
3359.0,2.0635018901106329e6,18993.004518699454,10
3360.0,2.0633983477657891e6,18993.7402922273,10
3376.0,2.0633654946063503e6,18993.969865047467,10
3379.0,2.0632775883316486e6,18993.968475363465,10
3385.0,2.063272177919446e6,18992.604605346234,10
3389.0,2.063096082466017e6,18994.640410272666,10
3391.0,2.0624174628255938e6,18993.453419604233,10
3428.0,2.0623254374548204e6,18994.15847373204,10
3460.0,2.0622938680325232e6,18993.611289864977,10
3473.0,2.0621091916336745e6,18993.815459854835,10
3478.0,2.062106613527804e6,18992.928440002375,10
3483.0,2.0620186405315637e6,18992.928054431228,10
3496.0,2.0619903296395552e6,18992.309132716,10
3507.0,2.0619733099967353e6,18992.36726660158,10
3542.0,2.061929925827204e6,18991.434706927736,10
3551.0,2.0618420597262136e6,18991.436210613636,10
3561.0,2.0617486916662804e6,18990.653695097317,10
3562.0,2.0616737636879298e6,18988.331220561467,10
3564.0,2.0613804353153643e6,18986.427228480938,10
3577.0,2.061375588547162e6,18985.692494665946,10
3591.0,2.0612745017852443e6,18986.701963976033,10
3607.0,2.0612175738283135e6,18985.06879208072,10
3613.0,2.0611739268007446e6,18984.41157935331,10
3617.0,2.060972427707751e6,18983.22543706152,10
3621.0,2.060968554329266e6,18983.273730934037,10
3632.0,2.0609465357241388e6,18982.358300154305,10
3634.0,2.060572286049494e6,18983.56519977704,10
3636.0,2.0604739042504411e6,18982.275236611626,10
3640.0,2.0603857157461338e6,18982.27233068838,10
3657.0,2.0603525696246433e6,18983.913906775826,10
3663.0,2.0602418800875589e6,18984.298009812966,10
3670.0,2.0601632319611781e6,18984.201208711933,10
3674.0,2.0600888206595338e6,18984.77757339103,10
3675.0,2.0599966486221128e6,18984.821374723953,10
3678.0,2.0597655218329232e6,18983.957507227882,10
3696.0,2.0593394723009742e6,18983.830584849762,10
3703.0,2.059205338066924e6,18983.385317910226,10
3731.0,2.0586157163977548e6,18981.72679847288,10
3742.0,2.058570352251477e6,18981.453466383624,10
3765.0,2.058421017363216e6,18982.161542541748,10
3787.0,2.058338241258134e6,18982.247715522586,10
3796.0,2.0582559290337942e6,18982.19197487295,10
3813.0,2.0582559226380014e6,18982.1920524782,10
3816.0,2.0582023183632754e6,18981.883105842197,10
3829.0,2.0581637894600003e6,18983.90077326795,10
3855.0,2.058075816926099e6,18983.900308829667,10
3867.0,2.058061575276367e6,18982.589596095415,10
3868.0,2.0579907216894086e6,18981.637646227802,10
3891.0,2.0579110005717326e6,18980.649953686418,10
3893.0,2.0579102758834201e6,18978.978048541943,10
3947.0,2.0579102504978713e6,18978.97829794202,10
3948.0,2.057655167841018e6,18978.904305457098,10
3953.0,2.0575248699731573e6,18980.87889864822,10
3954.0,2.0571306507127236e6,18981.48389480946,10
3957.0,2.0571281230230932e6,18981.25599213418,10
3972.0,2.056933998320036e6,18983.494161115075,10
3975.0,2.056842178268094e6,18985.79949116201,10
3986.0,2.056729108920152e6,18987.43087665935,10
3995.0,2.0566390578337603e6,18987.475713149663,10
4015.0,2.0565828907963918e6,18987.212349984493,10
4022.0,2.055859795758926e6,18984.786347674708,10
4035.0,2.0557916341397543e6,18983.40172372695,10
4038.0,2.055787421824983e6,18983.450929587732,10
4041.0,2.0557007930201753e6,18983.46099316146,10
4044.0,2.0556453782541198e6,18983.476624283787,10
4048.0,2.0556183632750958e6,18984.470483628877,10
4056.0,2.0555505323079336e6,18984.268926591416,10
4078.0,2.0553908183001834e6,18984.832970193656,10
4087.0,2.0553810968734424e6,18984.93155900683,10
4090.0,2.055370830166299e6,18985.04572318035,10
4102.0,2.0553407163303972e6,18986.124731017335,10
4115.0,2.0553301418113825e6,18985.801895006865,10
4135.0,2.0553262660419033e6,18984.91363936736,10
4145.0,2.055217694400069e6,18986.201526891873,10
4152.0,2.0545138512390975e6,18986.199701816884,10
4160.0,2.0543215972970608e6,18983.365889716755,10
4172.0,2.0541665345754598e6,18983.924745330725,10
4173.0,2.0539477967384947e6,18984.070484687592,10
4176.0,2.053942263856763e6,18984.47100391234,10
4192.0,2.0537877336454608e6,18984.29140064825,10
4195.0,2.0537243189256326e6,18984.038532220184,10
4196.0,2.0537037679999538e6,18983.683435220584,10
4222.0,2.0535993944631002e6,18983.999520924113,10
4244.0,2.052832304203973e6,18983.75133770595,10
4246.0,2.0528221443036112e6,18983.852195183088,10
4250.0,2.0526997598205495e6,18984.161049306815,10
4265.0,2.0526665107296072e6,18984.511679482333,10
4271.0,2.05265389097967e6,18985.275932603385,10
4291.0,2.0525808196668527e6,18984.67146832705,10
4292.0,2.052567366182649e6,18984.54372683127,10
4298.0,2.052566397804904e6,18990.89304006301,10
4303.0,2.052407002345395e6,18989.846031327717,10
4311.0,2.052104703703108e6,18987.957388723713,10
4327.0,2.0519379286356382e6,18986.66082613299,10
4354.0,2.0518419783383433e6,18984.71760300667,10
4374.0,2.0516959468934454e6,18987.85662010105,10
4381.0,2.0516783425648727e6,18988.049693760775,10
4388.0,2.0514248425548724e6,18987.930355861,10
4393.0,2.0513764713931563e6,18987.38615642713,10
4398.0,2.05121130359158e6,18988.756769661326,10
4411.0,2.051164612787484e6,18990.451244943903,10
4433.0,2.0511191310860578e6,18990.072628404574,10
4447.0,2.0508698987012561e6,18991.363915586404,10
4463.0,2.0507797945432863e6,18991.503662493116,10
4494.0,2.050658895845877e6,18994.24007881831,10
4499.0,2.0505326162231315e6,18994.861478930306,10
4508.0,2.0504626325961514e6,18999.304811714956,10
4537.0,2.050460269363125e6,18999.557505392542,10
4560.0,2.0504395633271546e6,19009.8506716255,10
4607.0,2.0504121463769395e6,19010.151736885764,10
4612.0,2.0504099929658845e6,19009.434566705924,10
4649.0,2.050245595586155e6,19010.74084966682,10
4656.0,2.0501332955895558e6,19011.41873546803,10
4671.0,2.0501332735138256e6,19011.41898765634,10
4678.0,2.0501200529741892e6,19011.40761692991,10
4686.0,2.0501025044437044e6,19010.332046891166,10
4698.0,2.0499523095625665e6,19011.173517848183,10
4727.0,2.049926692239228e6,19010.18979142345,10
4749.0,2.0497513248709799e6,18999.69843477061,10
4760.0,2.0496771323484057e6,18999.568114343972,10
4769.0,2.0496159511337578e6,18999.328203964677,10
4771.0,2.0496144707902048e6,18999.36306857867,10
4784.0,2.0495592958540309e6,19000.00297653567,10
4794.0,2.0493840604735017e6,18999.992560963794,10
4801.0,2.0493164702418433e6,18999.69362799748,10
4814.0,2.0492730984721507e6,18999.334309392507,10
4821.0,2.0491892169310586e6,19000.307821860428,10
4824.0,2.0490569742802351e6,19015.256827294197,10
4854.0,2.0489339397226926e6,19012.30176850094,10
4912.0,2.0488888709024463e6,19011.386022308536,10
4919.0,2.0487847287116647e6,19015.027018823464,10
4927.0,2.04857160109371e6,19017.07786749166,10
4932.0,2.0485447290828999e6,19017.478725880872,10
4937.0,2.0484099218357005e6,19018.151087040307,10
4944.0,2.048353911205364e6,19018.741952160348,10
4946.0,2.0483190578621316e6,19019.123550322638,10
4962.0,2.0482353570237453e6,19019.07334465787,10
4983.0,2.0481676164524984e6,19018.871113079014,10
5003.0,2.0480824739695974e6,19017.936536471334,10
5004.0,2.0480286630741856e6,19017.635656032486,10
5008.0,2.048028653296081e6,19017.635766922493,10
5015.0,2.0478750530836242e6,19018.04156769001,10
5038.0,2.0475968028329748e6,19023.49161543673,10
5048.0,2.0474917958507757e6,19023.643555793053,10
5052.0,2.0473347636080713e6,19024.11190915734,10
5065.0,2.0471908445277314e6,19024.72705272516,10
5071.0,2.047163147665266e6,19027.40010851671,10
5110.0,2.0471558228744604e6,19026.662838270342,10
5134.0,2.0471309011366107e6,19026.39132938682,10
5137.0,2.0470507730359896e6,19027.083332610106,10
5158.0,2.0469955157048225e6,19027.551822008183,10
5160.0,2.0469402225483307e6,19025.893494691118,10
5174.0,2.0462234821798087e6,19024.726710753333,10
5185.0,2.0461959555113942e6,19024.98856005086,10
5186.0,2.0461922975847826e6,19024.080055740844,10
5188.0,2.0461879890373438e6,19025.657611271483,10
5190.0,2.0461416378105711e6,19026.07343350146,10
5194.0,2.046053660099492e6,19026.073171091244,10
5201.0,2.0457184944575075e6,19029.97620125475,10
5245.0,2.0454438163399696e6,19032.046366600545,10
5249.0,2.045347458269719e6,19032.940084498532,10
5257.0,2.0453354877827633e6,19033.719189495325,10
5260.0,2.0453114140190247e6,19033.858844748058,10
5263.0,2.0453113630985685e6,19033.85941091191,10
5274.0,2.0452457273440347e6,19033.65908398493,10
5280.0,2.045202682392598e6,19033.97356685227,10
5285.0,2.0450728586947706e6,19034.325133146984,10
5344.0,2.0449350239598728e6,19030.55646746375,10
5350.0,2.0447607593021542e6,19028.708818855514,10
5367.0,2.0444667481083176e6,19030.868474390543,10
5370.0,2.0444457030187615e6,19030.015881465697,10
5383.0,2.0444061599980507e6,19031.306790350594,10
5399.0,2.0443832142001255e6,19029.75895789927,10
5426.0,2.0443097461730144e6,19029.15498904255,10
5454.0,2.044242226147856e6,19027.59949060692,10
5482.0,2.0442345475733217e6,19028.16724978547,10
5494.0,2.0440889175368692e6,19029.64394102841,10
5510.0,2.044022373927885e6,19030.691749600104,10
5530.0,2.0440212666618794e6,19029.90777158931,10
5555.0,2.043733995558309e6,19030.713094825885,10
5556.0,2.0436273522741322e6,19029.87957604499,10
5567.0,2.0433214324251853e6,19030.269142211007,10
5590.0,2.043309237617441e6,19028.80094793348,10
5600.0,2.0429805809207242e6,19034.079097068818,10
5665.0,2.0428578832093943e6,19034.04418669704,10
5686.0,2.0427036962421064e6,19033.80930529565,10
5694.0,2.042692570776932e6,19033.997290538762,10
5697.0,2.0426576514497143e6,19033.534800865396,10
5698.0,2.0425676665048678e6,19032.7946159706,10
5713.0,2.0423469302291875e6,19033.25140188338,10
5728.0,2.0422589087151736e6,19033.251729467374,10
5742.0,2.042242754568437e6,19030.652813160057,10
5760.0,2.0420868544962928e6,19031.97802352737,10
5765.0,2.041763612972667e6,19031.534671841222,10
5771.0,2.0416354710084698e6,19034.65277185048,10
5784.0,2.0415821234420296e6,19033.036911873576,10
5788.0,2.0414940812426563e6,19033.037341992305,10
5795.0,2.0413322960463595e6,19033.95387346358,10
5800.0,2.0412278235558677e6,19034.016382614234,10
5805.0,2.040397611110974e6,19031.8069361136,10
5811.0,2.0399080304990287e6,19030.073082362236,10
5821.0,2.039880745698013e6,19030.0495848423,10
5879.0,2.0398689293891403e6,19029.22628747824,10
5888.0,2.0398433171267584e6,19029.964430604956,10
5918.0,2.0396614103835698e6,19029.13454942829,10
5920.0,2.0396545866008226e6,19029.19840629439,10
5924.0,2.0396067855698492e6,19020.543992526007,10
5952.0,2.039583964924518e6,19020.742396219215,10
5969.0,2.0389258466617833e6,19025.04376626791,10
5978.0,2.0385528478607745e6,19030.264440698847,10
5998.0,2.038466294450609e6,19029.493574842923,10
6014.0,2.0384373084539757e6,19030.33112900572,10
6069.0,2.038416434551834e6,19031.35134058888,10
6072.0,2.0383956184552573e6,19031.071702107427,10
6093.0,2.038235119475396e6,19031.944191904076,10
6094.0,2.0365179674493198e6,19050.949617374765,10
6110.0,2.036458568856346e6,19050.82707261294,10
6117.0,2.0364525221495603e6,19044.403009556176,10
6160.0,2.0363104225696393e6,19046.93349162888,10
6175.0,2.0360465233211908e6,19048.84743406448,10
6192.0,2.0358989193706443e6,19049.61620655553,10
6213.0,2.035837719248298e6,19049.944137561222,10
6225.0,2.0357509438210956e6,19049.304023948112,10
6226.0,2.0357483120288453e6,19048.620932577447,10
6251.0,2.0357158380854013e6,19049.74309496669,10
6258.0,2.0356815902510707e6,19050.14431797817,10
6360.0,2.034795850055492e6,19052.266187415633,10
6403.0,2.0347950587695423e6,19052.288058768536,10
6427.0,2.0346175703637763e6,19040.989292085942,10
6440.0,2.0345872935664088e6,19040.989016009287,10
6451.0,2.0345731283355341e6,19042.46668979073,10
6472.0,2.0344922920626428e6,19042.388860029234,10
6478.0,2.0344717172000867e6,19035.659118284006,10
6504.0,2.034425861445586e6,19034.23613246416,10
6535.0,2.0344244868855316e6,19034.253894386446,10
6546.0,2.033185499282935e6,19060.867816229096,10
6548.0,2.032744079492942e6,19059.4088108964,10
6550.0,2.0326568549489186e6,19059.384648345676,10
6554.0,2.0326566294995446e6,19059.35682507203,10
6587.0,2.0326548147184725e6,19059.354161057065,10
6621.0,2.0322816270644763e6,19051.721003711744,10
6690.0,2.032178401596486e6,19051.883904753886,10
6698.0,2.031919567153446e6,19054.265293935103,10
6722.0,2.031903273086666e6,19034.575522021292,10
6742.0,2.0307401534983676e6,19047.47398847121,10
6761.0,2.030596139887868e6,19052.611545214088,10
6769.0,2.0291588233071552e6,19081.617360653494,10
6770.0,2.0290409326399774e6,19084.284021898187,10
6784.0,2.0289532435076095e6,19084.27190984531,10
6817.0,2.0282377361256473e6,19112.11380748333,10
6825.0,2.0281822267304037e6,19115.955484072583,10
6876.0,2.0279077516912532e6,19132.040788979608,10
6899.0,2.0278490629643674e6,19132.209138083388,10
6927.0,2.0276417851090585e6,19143.23458844914,10
6961.0,2.027592407894024e6,19145.030245392634,10
6998.0,2.0275515851037323e6,19144.471137964127,10
7003.0,2.0267774113757398e6,19159.62326438846,10
7016.0,2.0267259529588758e6,19163.25960040959,10
7021.0,2.0264844770083043e6,19168.441901075123,10
7060.0,2.0264844735288848e6,19168.44194059583,10
7069.0,2.026449828459035e6,19165.32979030697,10
7084.0,2.0262564276396565e6,19156.650876772765,10
7090.0,2.0261680429121014e6,19156.66380850874,10
7101.0,2.0259040392624345e6,19156.663850714103,10
7228.0,2.0257201194441945e6,19159.51145185289,10
7232.0,2.0256867954964805e6,19159.097474433784,10
7281.0,2.025681531200443e6,19159.0286748944,10
7359.0,2.0255273500300492e6,19159.665645822774,10
7385.0,2.025404900127162e6,19158.02894664687,10
7434.0,2.0253295249096616e6,19150.476500869445,10
7443.0,2.0253181255118004e6,19150.602037420605,10
7444.0,2.025136255840166e6,19150.499046854013,10
7483.0,2.0249128818825327e6,19151.995306936926,10
7536.0,2.024643471036148e6,19154.10116393859,10
7569.0,2.024596026392425e6,19153.19344773326,10
7595.0,2.0245175598935508e6,19153.112119186793,10
7604.0,2.0244015827072617e6,19154.34161506027,10
7616.0,2.0243277756138619e6,19155.258095922487,10
7725.0,2.0234188933720388e6,19172.52385731092,10
7731.0,2.0227251627439323e6,19161.137660542707,10
7740.0,2.0226832442944888e6,19160.543750855904,10
7789.0,2.0226832395231545e6,19160.54379901753,10
7831.0,2.0226020140173703e6,19160.48137758348,10
7864.0,2.0225876044857658e6,19160.629868274722,10
7912.0,2.0223705611521576e6,19160.10580999622,10
7974.0,2.0219125967712798e6,19160.468386202097,10
8032.0,2.0216843870707904e6,19168.734003048907,10
8093.0,2.0213609872995038e6,19170.98333133605,10
8210.0,2.0212605973282293e6,19176.260449419708,10
8228.0,2.0212330660965566e6,19177.153945412745,10
8231.0,2.0200585826316825e6,19180.10330452492,10
8253.0,2.0199272890592236e6,19179.176918480294,10
8255.0,2.019859604513734e6,19183.052661159738,10
8347.0,2.0196248796026893e6,19185.463802199432,10
8428.0,2.0194658212894544e6,19186.16786815755,10
8481.0,2.0192926265180658e6,19189.199998754077,10
8576.0,2.019196724078128e6,19191.528077915824,10
8604.0,2.0191932087737701e6,19191.571389069515,10
8614.0,2.0191666717671952e6,19191.68130802719,10
8641.0,2.0189011786794167e6,19194.621823145302,10
8645.0,2.0188590596303456e6,19195.773454228747,10
8671.0,2.0187508558840386e6,19194.42109251517,10
8685.0,2.01872020399028e6,19193.89474180167,10
8761.0,2.018511849724607e6,19194.682854345352,10
8778.0,2.0185059061068823e6,19193.93646822616,10
8793.0,2.0184432499156576e6,19192.434683419495,10
8880.0,2.0184294059002798e6,19193.82231378931,10
9011.0,2.0183434824559062e6,19174.578130916154,10
9037.0,2.018298136835847e6,19173.35072653095,10
9046.0,2.0180994232028066e6,19174.3767809574,10
9090.0,2.0180568937538464e6,19173.064057056148,10
9123.0,2.0173848274828636e6,19178.277763310547,10
9391.0,2.017106850411776e6,19182.167476645573,10
9582.0,2.0170961789193687e6,19184.24830143845,10
9617.0,2.0168313354835603e6,19184.257212244884,10
9662.0,2.0167199206213336e6,19174.246813394704,10
9699.0,2.0167118653309036e6,19173.09356943808,10
9794.0,2.0163765432207957e6,19174.34422375178,10
9884.0,2.0162787365978286e6,19175.021920180672,10
10064.0,2.0161874004520085e6,19176.4937328803,10
10081.0,2.0161424440018362e6,19176.586319093112,10
10108.0,2.016028270325475e6,19178.159950459416,10
10116.0,2.0159927786254182e6,19177.016757669953,10
10149.0,2.015795214919461e6,19184.94232141201,10
10154.0,2.0157600999760304e6,19187.533436871327,10
10169.0,2.0157017357194205e6,19187.316898181478,10
10187.0,2.0155636499827113e6,19187.174249496897,10
10221.0,2.015549981325737e6,19187.301480377002,10
10323.0,2.0155290194300786e6,19187.540749319545,10
10401.0,2.0152935472239968e6,19197.138171685805,10
10434.0,2.0152470006935827e6,19196.254101783037,10
10699.0,2.0151792631504317e6,19200.68431074963,10
10713.0,2.015039520322678e6,19199.437309484296,10
10743.0,2.0149043052069899e6,19200.029573300315,10
10773.0,2.0147949299298897e6,19200.96935238171,10


==> traj_sub80p0_initdefault_rep1.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,1,0.0,2.995618492074084e6,4568.702821530679
1,1,29.354,2.5621655060236147e6,11488.602495278918
2,1,57.537,2.3313892340075425e6,15364.76606662709
3,1,85.342,2.220926125933962e6,17723.641610358438
4,1,113.668,2.1777426671404247e6,18586.68045794115
7,1,196.285,2.174774533617153e6,18609.259796807462
9,1,230.211,2.162282358663258e6,18832.52154108673
13,1,263.808,2.158762372326537e6,18832.521844973322
15,1,284.857,2.1461382109487504e6,18805.723451211958
19,1,334.415,2.1443163665272016e6,18806.53008367977
24,1,371.104,2.1425621379851634e6,18806.741805573525
25,1,376.586,2.139979894277977e6,18811.022435305316
26,1,381.782,2.1381932743603727e6,18811.349086586546
27,1,403.726,2.133887636597316e6,18830.057277592146
28,1,414.399,2.133268868446137e6,18833.825448054875
43,1,607.851,2.131652151401243e6,18842.42374427768
44,1,613.798,2.1306459404495656e6,18843.990135714477
45,1,618.335,2.129828011467606e6,18858.00030697736
51,1,687.793,2.129323206172337e6,18740.28438234702
54,1,708.268,2.128408351510389e6,18716.74505115171
75,1,884.659,2.1268812424679874e6,18425.378092045466
76,1,890.194,2.1252370895353393e6,18430.960876374233
86,1,977.82,2.123344648230479e6,18291.464899510705
107,1,1241.917,2.120985671182618e6,18298.57775077223
180,1,1857.404,2.1207654165433794e6,18383.347217774135
185,1,1882.079,2.119465963707211e6,18388.50035578095
201,1,1985.941,2.118109454865269e6,18398.315140809944
205,1,2009.013,2.110254583117798e6,18541.76127670793
206,1,2021.171,2.1024694313169373e6,18589.71585323147
232,1,2306.463,2.101788982694922e6,18670.18838400238
234,1,2325.294,2.088445913859718e6,18999.958717590827
237,1,2347.126,2.0750750185105975e6,19202.110416443957
244,1,2394.089,2.0744966186379031e6,19200.59034186938
249,1,2444.568,2.0738844264783808e6,19196.75589073331
263,1,2545.962,2.072053816486581e6,19208.79543926709
281,1,2681.506,2.071351567062661e6,19206.35384045734
293,1,2759.263,2.0601911901546428e6,19330.736764326768
295,1,2770.195,2.0600911078354244e6,19362.594585181916
301,1,2804.816,2.0525707722551194e6,19397.088979284494
320,1,2904.247,2.05144426304565e6,19408.432907036262
329,1,2947.854,2.0513266120767694e6,19405.634916887575
341,1,3006.619,2.0485462668564678e6,19312.534600556926
355,1,3093.487,2.0485458078876948e6,19312.538680339196
373,1,3195.812,2.0481285593544664e6,19316.444548954278
388,1,3267.907,2.0472484075730024e6,19316.44675139794
391,1,3281.855,2.0463686549781044e6,19316.444242635782
407,1,3378.502,2.0454895922310892e6,19316.43034579578
417,1,3427.657,2.044569338523358e6,19323.48088707384
431,1,3496.265,2.0442862296032738e6,19317.29166992156
455,1,3633.556,2.0437170636885916e6,19305.272183146666
464,1,3677.79,2.041405795796696e6,19296.633508185965
469,1,3703.052,2.0400644534561925e6,19292.18083879063
477,1,3741.849,2.0396108119934164e6,19289.447517898087
490,1,3812.899,2.0396107480354863e6,19289.448293950623
501,1,3868.403,2.038902212165902e6,19279.928795274503
522,1,3974.668,2.037984011646482e6,19302.982095743864
535,1,4038.458,2.037941888498771e6,19303.474154351665
537,1,4048.024,2.0376717387085315e6,19313.41274780254
558,1,4171.775,2.0361211114925183e6,19319.00130394224
582,1,4298.147,2.0361114277150696e6,19382.494436259625
646,1,4655.587,2.0349884277490757e6,19389.273294271712
704,1,4962.47,2.0341514193652116e6,19388.771237623998
713,1,5007.616,2.0341513215841623e6,19388.772346524078
719,1,5037.533,2.0313688190776664e6,19443.272823991272
749,1,5185.792,2.0313322398115462e6,19434.1877808911
750,1,5190.463,2.030868727543819e6,19438.34600319088
844,1,5696.761,2.0305195342716398e6,19433.721106457233


==> traj_sub80p0_initdefault_rep10.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,10,0.0,2.995618312371022e6,4568.707892239725
1,10,29.181,2.5640551337414742e6,11476.593719175813
2,10,56.396,2.311592275402234e6,15614.110717601292
3,10,87.08,2.210619417374157e6,17863.545774710114
4,10,117.638,2.178673399242851e6,18459.11850410508
6,10,175.165,2.1645477002335787e6,18745.052511585804
9,10,255.359,2.1614896937754676e6,18782.210218708475
12,10,329.445,2.15884824735217e6,18782.105070976017
17,10,459.211,2.1588195548782693e6,18782.58215996882
25,10,643.382,2.1579348835424203e6,18782.687224187735
32,10,815.041,2.157755382977338e6,18793.700119079305
33,10,840.575,2.156706760638383e6,18795.45957084727
36,10,910.25,2.1549911124318196e6,18795.081128531634
37,10,933.925,2.153186541694157e6,18795.461885819182
40,10,1003.16,2.149029711178202e6,18673.220370441122
41,10,1025.063,2.1441145395387225e6,18683.295724655956
48,10,1181.784,2.1431708672697553e6,18683.76987109482
49,10,1202.562,2.140629213385904e6,18682.96420360671
50,10,1224.902,2.1375788349370128e6,18700.45816233629
52,10,1269.583,2.1339569741460653e6,18701.98084810382
53,10,1290.877,2.1331413955765953e6,18701.51530303914
55,10,1334.65,2.1295111023624297e6,18710.591173039582
61,10,1454.675,2.1279364600417437e6,18735.29168717467
63,10,1475.861,2.1243722169344136e6,18735.946868044164
66,10,1491.063,2.1239657222626214e6,18691.97191526565
71,10,1560.88,2.118152725426183e6,18708.720776008417
97,10,1757.943,2.1133666854229076e6,18715.396118090306
122,10,2055.875,2.109734109227338e6,18637.12005295657
123,10,2066.092,2.103614976095563e6,18620.18369853795
146,10,2331.503,2.10340528736558e6,18223.27522179374
185,10,2600.871,2.1023012834695233e6,18074.92008632596
190,10,2637.23,2.1001826245230976e6,18096.465046769867
191,10,2641.774,2.098873415621714e6,17979.22153033709
516,10,4783.872,2.098321666259975e6,17985.620609907124
521,10,4814.129,2.097887948563051e6,17982.0274238574
530,10,4853.729,2.0966576029876238e6,17952.476835924805
548,10,4931.803,2.0963888828795266e6,17956.485419816963
551,10,4944.055,2.0958287765761605e6,17962.394071017363
589,10,5110.307,2.0957555286681037e6,17955.0213685537
607,10,5187.546,2.0957124431937195e6,17970.79692386009
652,10,5383.313,2.0953170129866116e6,17983.706012709077
662,10,5426.196,2.0945823327154987e6,17977.66632414186
675,10,5481.56,2.0945055469701558e6,17983.343915927373
678,10,5493.751,2.0930492466056314e6,17998.11082835675
693,10,5556.003,2.0919828137638639e6,17989.77564054781
798,10,5997.617,2.091117279662209e6,17982.066981988562
818,10,6094.085,2.073945759401449e6,18172.121236695442
823,10,6116.6,2.0738852923335908e6,18107.880606127794
833,10,6160.335,2.0724642965343802e6,18133.185426854816
901,10,6472.449,2.0716559338054701e6,18132.40712923986
917,10,6547.601,2.0672417359055383e6,18117.81707591294
951,10,6698.259,2.0646533914751383e6,18141.630967725105
961,10,6742.261,2.053022195592154e6,18270.61563222429
965,10,6761.314,2.0515820594871563e6,18321.99119965304
967,10,6769.992,2.0504031528153773e6,18348.65781209995
970,10,6784.251,2.0495262614917e6,18348.536691571167
977,10,6824.951,2.0489711675392666e6,18386.953457463733
1025,10,7060.007,2.0489711327450676e6,18386.95385267082
1032,10,7090.412,2.0480872854695162e6,18387.083170030586
1074,10,7280.91,2.0480346425091415e6,18386.395174636757
1097,10,7384.999,2.0468101434802674e6,18370.028182877744
1110,10,7443.169,2.0466961495016557e6,18371.28354838932
1267,10,8346.84,2.044348900391208e6,18395.39495878626
1295,10,8480.667,2.0426169526773202e6,18425.716264751514
1550,10,10148.884,2.0406413156177488e6,18504.971902172114
1551,10,10154.165,2.0402901661834405e6,18530.88305676526
1572,10,10323.475,2.0400805472268567e6,18533.275746190684
1653,10,10773.079,2.0389867944558566e6,18542.673537004663


==> traj_sub80p0_initdefault_rep2.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,2,0.0,2.995617544596771e6,4568.718734422007
1,2,29.924,2.582824324019298e6,11175.060592230344
2,2,59.629,2.3358016912555797e6,15345.855262459072
3,2,89.757,2.200704170327713e6,17704.258254080356
4,2,119.117,2.1702766600727616e6,18460.69342081883
5,2,143.635,2.1434005426304443e6,18763.411311132288
19,2,352.575,2.142003678412919e6,18552.03294014772
21,2,388.082,2.1362194888379797e6,18629.91373394946
27,2,482.521,2.129594576410048e6,18590.961615335866
34,2,550.872,2.1266415902029313e6,18586.21459358353
36,2,569.458,2.125707342678489e6,18576.84209268488
40,2,619.053,2.124045292147095e6,18576.083350917284
43,2,640.712,2.1149438933066623e6,18413.537581402958
46,2,662.479,2.112281493237555e6,18425.79526654389
49,2,706.336,2.110686237640596e6,18321.145645755067
52,2,734.271,2.10841190614716e6,18240.47467908084
59,2,795.295,2.1053550020603444e6,18184.64194389597
94,2,1181.767,2.10270794310983e6,17856.099857879984
174,2,1789.471,2.1024194372433564e6,17837.021783362874
185,2,1878.715,2.101753986640022e6,17844.157969948403
195,2,1982.926,2.1011365478704814e6,17905.350699857616
200,2,2033.355,2.0993105421599112e6,17935.530761485516
213,2,2169.053,2.0853378489782747e6,18043.925679242573
230,2,2350.86,2.0829412640219058e6,18082.057100833157
242,2,2482.577,2.0817316547989124e6,18071.358548532364
246,2,2525.834,2.0798496995065263e6,18030.38992322464
249,2,2559.716,2.079436153069629e6,18008.11830398564
265,2,2728.608,2.076681199545332e6,18034.08399183315
281,2,2899.402,2.0764994356372633e6,18025.162344652814
285,2,2941.111,2.075996133934029e6,18030.11422684812
295,2,3051.888,2.0757660970799273e6,18023.335766996184
301,2,3114.042,2.072566494374941e6,18052.945154805842
349,2,3613.128,2.0721300240992513e6,18046.37302753175
351,2,3633.735,2.0689566932674856e6,18070.46151053401
412,2,4246.192,2.0688550942638675e6,18071.470085305406
415,2,4271.421,2.0687288967644975e6,18079.112616515937
417,2,4292.157,2.0685943619224597e6,18077.835201558093
466,2,4801.182,2.067918459605874e6,18074.84587189495
468,2,4821.402,2.0670796441949494e6,18084.580996574143
479,2,4927.43,2.064948368015402e6,18105.089483256023
487,2,5002.991,2.0640969431863914e6,18095.74371717923
559,2,5693.587,2.063985688534649e6,18097.623569610336
578,2,5879.379,2.0638675254459186e6,18089.390595969726
645,2,6503.646,2.0634089679009153e6,18075.160737771293
649,2,6545.742,2.0510190918749496e6,18341.299956197756
654,2,6586.989,2.0510009440642328e6,18341.27331604811
680,2,6768.679,2.036627778257104e6,18631.331470442186
689,2,6816.935,2.0294727044374838e6,18909.750446822403
694,2,6876.327,2.026727954045977e6,19070.60349589262
699,2,6926.97,2.0246551754928846e6,19180.857999550142
707,2,7002.531,2.0169134382129593e6,19332.37926379347
709,2,7021.299,2.0144986787072448e6,19384.202270448768
741,2,7483.464,2.0122649391309107e6,19399.164871277877
745,2,7535.893,2.0095708306670662e6,19420.223441294496
749,2,7569.125,2.0090963842298326e6,19411.146279241224
752,2,7594.999,2.0083117192410936e6,19410.33299377654
785,2,7974.47,2.0037320754323152e6,19413.958755835323
807,2,8231.327,1.991987240783578e6,19443.45234695706
809,2,8252.845,1.9906743050589864e6,19434.188486510822
843,2,8575.547,1.9897152806596076e6,19457.469278128272
849,2,8645.389,1.989294090168894e6,19468.98558896275
852,2,8670.803,1.9882120527058255e6,19455.46197182697
862,2,8760.539,1.9861285100490998e6,19463.343097263816
886,2,9037.296,1.9856750538485069e6,19451.069053411768
895,2,9122.877,1.9789543911386777e6,19503.206115955752
923,2,9391.21,1.9761746204278024e6,19542.10324930602
943,2,9582.262,1.9760679055037303e6,19562.911497234774
947,2,9616.56,1.9734194711456473e6,19563.00060529914
956,2,9699.135,1.9733389182413458e6,19551.46816573287
977,2,9884.442,1.9723608520116773e6,19558.245130021816
997,2,10064.092,1.9714474905534755e6,19572.96325701807
1003,2,10115.83,1.9710925735529093e6,19561.5313291234
1008,2,10168.935,1.9705089309868105e6,19559.365942224948
1010,2,10186.691,1.9691280736197187e6,19557.939455379103
1014,2,10221.495,1.9689913870499744e6,19559.21176418018
1062,2,10699.205,1.9683140116184657e6,19603.51385384614


==> traj_sub80p0_initdefault_rep3.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,3,0.0,2.9956183202065113e6,4568.707430083938
1,3,28.99,2.549025498391209e6,11585.948955539243
2,3,63.434,2.264461002619855e6,17274.705181954236
3,3,95.714,2.2104924268106413e6,18369.55619336588
5,3,140.296,2.1920980837488193e6,19334.98668141551
7,3,188.103,2.1831934763582605e6,19617.037580502285
8,3,200.627,2.180406188806145e6,19598.644243989816
9,3,222.641,2.1625388761307932e6,19879.730943150025
10,3,227.71,2.1598103534107553e6,19880.636100467287
12,3,247.284,2.1580503090131436e6,19880.636548784118
17,3,303.337,2.155022495256761e6,19902.422424445907
18,3,308.51,2.1522022683689888e6,19903.777415402765
21,3,366.137,2.1495589704084285e6,20223.250094853305
24,3,400.423,2.14691896998233e6,20223.250195813067
32,3,467.839,2.145099138830498e6,20223.89563639452
33,3,472.574,2.1424590997775383e6,20223.89689787943
35,3,497.561,2.139689729323873e6,20225.123693118134
37,3,524.953,2.139689688630478e6,20225.12377576242
38,3,544.743,2.1388727708754498e6,20259.43094834169
41,3,599.255,2.1371128381221485e6,20259.42938383157
44,3,661.449,2.1363739669840466e6,20305.99327529138
45,3,669.628,2.1348931142812567e6,20299.944857532708
46,3,678.015,2.126880935323553e6,20199.794770047898
52,3,755.174,2.1260001606415245e6,20199.803324241733
58,3,814.736,2.12599852200715e6,20199.859952637235
59,3,822.696,2.1237333110730615e6,20210.82381005589
61,3,837.504,2.1180183325223504e6,20095.963619302587
64,3,874.572,2.11438989641541e6,20095.597445706702
66,3,909.502,2.11399391547564e6,19955.987493836397
72,3,961.735,2.1121564541613124e6,19956.53161528248
97,3,1182.568,2.110625110911629e6,20008.864831533043
98,3,1186.997,2.106939657020296e6,19866.692461703693
109,3,1259.365,2.105500011718171e6,19863.730874718476
111,3,1273.834,2.105305058661476e6,19836.145218960082
117,3,1305.543,2.103391571013702e6,19738.54053467062
127,3,1357.148,2.1015972605931414e6,19720.175085128492
134,3,1420.31,2.1007798973876913e6,19719.531727824484
141,3,1465.633,2.099978067409231e6,19718.980422216235
145,3,1489.763,2.099972208081634e6,19521.75899263717
152,3,1526.617,2.0999446969475504e6,19996.489820059152
168,3,1661.024,2.097152091957829e6,20150.488152979102
170,3,1687.824,2.0966066682147672e6,20144.73977871706
199,3,2067.946,2.0887944554429804e6,20021.996807466057
207,3,2174.375,2.0881184585445665e6,20019.48950123186
211,3,2204.584,2.083225107384727e6,19952.604455105462
212,3,2210.147,2.0799326515360228e6,19949.51349475992
214,3,2220.746,2.070064524048836e6,19830.513748594443
247,3,2379.41,2.0636503643169026e6,19804.861318456293
250,3,2395.112,2.0636352891575706e6,19804.858884394445
255,3,2419.075,2.0602918550882174e6,19716.285395701827
272,3,2500.175,2.0601304386913863e6,19710.11578644665
273,3,2504.677,2.060130365955978e6,19710.116473088055
282,3,2550.266,2.060130333338586e6,19710.11680961847
285,3,2563.804,2.0592730311897062e6,19709.636215577146
287,3,2593.97,2.0589709604524083e6,19702.883572434945
289,3,2603.447,2.0576020771491285e6,19699.681488563907
292,3,2617.472,2.0576018620026186e6,19699.68409041424
293,3,2621.97,2.0569960184009997e6,19696.67445513222
294,3,2626.692,2.05653952325396e6,19694.004345163103
301,3,2660.556,2.0549121462973515e6,19692.85169903796
304,3,2675.195,2.0544482608061281e6,19698.575968174406
313,3,2733.102,2.0534064275847622e6,19700.6544973023
317,3,2752.149,2.0515207719805115e6,19639.803966447515
318,3,2756.71,2.0504251804061825e6,19611.17849604172
324,3,2785.763,2.0497908114853252e6,19608.653728680554
329,3,2807.626,2.0470917910483088e6,19599.990736436022
342,3,2868.576,2.0468492446338898e6,19588.86308841196
353,3,2920.896,2.0438319159030346e6,19609.706840086623
365,3,2976.973,2.043501513190851e6,19617.918936583017
395,3,3121.645,2.0416788682322851e6,19618.446041578456
437,3,3337.807,2.040799240179281e6,19618.439673738016
447,3,3384.64,2.040745136057251e6,19604.8009735657
448,3,3389.121,2.0389841815229622e6,19625.159022830012
483,3,3562.094,2.0382349017394558e6,19601.934277471522
495,3,3617.437,2.0362199108095192e6,19590.07285455361
505,3,3663.448,2.0351130154386745e6,19593.91388492501
512,3,3695.995,2.0326628681961799e6,19592.164025610135
571,3,3994.841,2.03176235733226e6,19592.612390513266
584,3,4055.855,2.03108404766064e6,19590.596820138635
604,3,4151.515,2.0240456160509214e6,19590.57856938871
609,3,4176.159,2.023990287233606e6,19594.583761636186
613,3,4195.106,2.0233561400353261e6,19592.055077355566
623,3,4243.923,2.015685237444054e6,19589.573245173928
637,3,4310.584,2.0155960825272067e6,19589.718271055237
663,3,4432.762,2.0151412655129419e6,19585.932105661945
679,3,4507.64,2.014441429243145e6,19630.36543350845
714,3,4671.465,2.0144412084858443e6,19630.367955391514
786,3,5004.206,2.0139030995317292e6,19627.35915100304
799,3,5064.803,2.0139029732319242e6,19627.359937512745
819,3,5160.43,2.0136486351643517e6,19615.49026638572
822,3,5174.02,2.0064812314791274e6,19603.8224270079
838,3,5249.479,2.0055176507766226e6,19612.75960598777
975,3,5951.637,2.0052894443233083e6,19614.74364291982
1007,3,6109.884,2.0046954583935682e6,19613.518195301633
1038,3,6258.151,2.004352980050262e6,19617.53042541649
1192,3,7100.726,2.0017129435535953e6,19617.53084747013
1215,3,7232.329,2.0013797040764557e6,19613.39107327908
1242,3,7359.266,1.9998378923725209e6,19619.760782562775
1519,3,9045.584,1.9978507560421156e6,19630.021326827296


==> traj_sub80p0_initdefault_rep4.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,4,0.0,2.995618278069859e6,4568.705267796738
1,4,27.943,2.632139945821169e6,10459.12341761213
2,4,58.825,2.2747401230545184e6,17259.055786626923
3,4,85.386,2.2425185998505363e6,17935.546213816564
4,4,111.969,2.1947131836784696e6,19022.21537911781
20,4,427.538,2.1924828114123633e6,18706.103392099587
22,4,454.082,2.189114132216734e6,18713.605184467935
27,4,558.05,2.1879168344431715e6,18865.31713122864
30,4,612.651,2.176134389534023e6,18838.566098375893
31,4,626.093,2.174374511599892e6,18838.56420840407
32,4,640.616,2.170804533315175e6,18860.679916022706
33,4,661.712,2.1706608884452395e6,18866.007833692616
35,4,696.016,2.1680204854608807e6,18866.012928478995
36,4,718.004,2.166260646261185e6,18866.011301158782
38,4,767.084,2.165380515189177e6,18866.013728001883
40,4,809.421,2.1617724671995533e6,18866.908970707882
43,4,866.041,2.1610265228668717e6,18875.788618684805
46,4,927.568,2.1599478043526076e6,18877.264527377094
47,4,939.398,2.157451415690801e6,18871.935959410544
48,4,952.129,2.1556914514812734e6,18871.935725166775
50,4,989.685,2.1539316246988326e6,18871.93357086777
51,4,1002.664,2.153842214467023e6,18864.29103814144
53,4,1025.288,2.152082722761252e6,18864.283171015693
55,4,1068.347,2.1509022200805596e6,19087.027035555202
58,4,1098.911,2.1493724081604993e6,19214.20638727162
59,4,1108.828,2.1484924894658555e6,19214.20501467951
60,4,1113.75,2.147612391329407e6,19214.206314345174
62,4,1124.389,2.146732327283755e6,19214.207263509732
63,4,1142.646,2.1456474373555398e6,19200.846553621774
65,4,1151.83,2.1433939898801846e6,19203.879712831567
68,4,1192.668,2.1292765489362627e6,19409.838101683923
84,4,1328.844,2.1273606925750007e6,19068.385886842218
91,4,1409.486,2.124273873326466e6,19563.645665661876
94,4,1441.198,2.1225138112235437e6,19563.647120136426
106,4,1553.198,2.111071688808013e6,19490.462629996757
112,4,1617.585,2.10843175571216e6,19490.460605624972
125,4,1727.62,2.1075519475094043e6,19490.459242770958
140,4,1877.205,2.104772548244403e6,19320.141892251093
150,4,1943.77,2.1038923746997295e6,19320.14411552464
161,4,2009.698,2.1038923015333507e6,19320.14553151528
169,4,2049.125,2.103149976131833e6,19301.923624238974
171,4,2058.708,2.1030844518445134e6,19302.88779003707
173,4,2070.105,2.1024784212510805e6,19299.87963831215
182,4,2116.273,2.1015984563374487e6,19299.87949181656
185,4,2131.079,2.1015981094012437e6,19299.884309956662
199,4,2211.26,2.099789249458191e6,19300.377053942342
201,4,2221.028,2.099718983936066e6,19293.28140718141
211,4,2270.903,2.098620086763963e6,19286.43989695379
227,4,2352.209,2.097250616797273e6,19291.461303888038
239,4,2427.572,2.0885005581067568e6,19291.113697867888
253,4,2497.437,2.0838366871960415e6,19227.462723817956
274,4,2657.277,2.0820761187836882e6,19227.470708980913
277,4,2673.142,2.0820760952589358e6,19227.47148854859
295,4,2765.456,2.081987750642333e6,19228.374432313864
321,4,2900.274,2.0802978574648649e6,19235.47187749971
324,4,2924.006,2.0800405904465264e6,19248.01982214504
328,4,2961.662,2.0783851813593637e6,19275.3752517028
335,4,3007.422,2.0759287044905054e6,19234.35885205645
338,4,3022.397,2.0712962675930054e6,19301.577029574415
349,4,3096.543,2.0703849378501452e6,19267.412700338675
356,4,3187.5,2.0685105578053477e6,19267.799036012177
372,4,3391.2,2.0617503985654875e6,19255.480353295912
379,4,3478.099,2.0617246175067828e6,19246.61015477129
386,4,3563.877,2.058791333781127e6,19227.570233966002
387,4,3576.876,2.0587428660991015e6,19220.22289581605
394,4,3670.457,2.0579563848352926e6,19219.254884805734
399,4,3731.045,2.0520601681435998e6,19202.669690432267
424,4,4041.342,2.05119388009552e6,19202.770326169535
428,4,4089.502,2.0510912130240868e6,19203.911967904714
435,4,4172.856,2.0489038346544362e6,19205.369361473397
445,4,4290.58,2.0481731215262632e6,19199.324718710064
452,4,4373.893,2.046712807077282e6,19230.714889653864
454,4,4398.0,2.045061129061514e6,19244.42102199584
482,4,4727.193,2.0448049558281281e6,19234.583757748533
516,4,5136.895,2.044003674821925e6,19241.50378998134
520,4,5184.839,2.0437284081377834e6,19244.122282956574
551,4,5555.195,2.0408556971020775e6,19252.17551532235
554,4,5590.448,2.0407337490246329e6,19237.49357254705
581,4,5919.548,2.0406655111971635e6,19238.13214120804
607,4,6226.331,2.0406391932746596e6,19231.30122750136
609,4,6250.532,2.04031445384022e6,19242.522851393795
618,4,6360.314,2.0314570518844333e6,19263.741545768407
645,4,6689.736,2.0304247972045315e6,19265.370556189828
663,4,6899.051,2.0298379099356765e6,19267.054047227623
668,4,6960.536,2.0293441377853304e6,19285.010616662574
677,4,7068.606,2.0289976870868294e6,19253.88911377395
708,4,7444.045,2.0271789903704857e6,19252.859208108046
721,4,7603.595,2.0260192185075954e6,19265.15416684282
722,4,7616.113,2.0252811475735963e6,19274.318975464994
732,4,7739.641,2.0248619630791587e6,19268.379878596992
736,4,7789.491,2.0248619153658156e6,19268.380360213218
742,4,7863.596,2.024717820049773e6,19269.86526712565
746,4,7912.461,2.022547386713691e6,19264.624684340633
840,4,9011.271,2.0216881522699557e6,19072.18285560906
908,4,9662.44,2.020574003647687e6,18972.07886710726


==> traj_sub80p0_initdefault_rep5.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,5,0.0,2.995618163359504e6,4568.708891538481
1,5,30.155,2.5830566559764e6,11162.145658342637
2,5,57.84,2.292767714368991e6,15995.396791158926
3,5,89.429,2.21110515715882e6,18720.036370531758
43,5,623.121,2.209173071995746e6,19324.859611710977
47,5,668.201,2.2056530559227676e6,19324.859780851682
51,5,713.32,2.202990098328843e6,19325.283595306475
52,5,718.342,2.201230114090215e6,19325.283429444895
54,5,728.395,2.1968301057087537e6,19325.283531285848
56,5,737.893,2.194243758193491e6,19334.95436647012
58,5,762.439,2.1923076342319422e6,19349.608178540308
59,5,767.042,2.184772414804903e6,19208.997314857483
60,5,772.015,2.183892426302367e6,19208.9969542142
61,5,776.668,2.1806981633538716e6,19217.127812865816
62,5,781.356,2.180233277912574e6,19118.01903174635
64,5,791.427,2.1797108279432757e6,18931.184830039292
65,5,797.903,2.1757978456282057e6,19237.390465774937
72,5,829.577,2.170539540691917e6,19136.50780974925
74,5,844.236,2.1558082481329567e6,19452.479753917123
86,5,931.921,2.150412962117045e6,19416.670890845122
94,5,983.85,2.1477858316515787e6,19416.56816271326
107,5,1135.665,2.1393651565933833e6,19304.337311756975
115,5,1201.023,2.135461050224671e6,19192.043016724747
146,5,1342.246,2.1351361210036464e6,18954.76858495281
225,5,1734.781,2.1341230364395427e6,18956.37647972285
228,5,1749.604,2.12502372915923e6,19336.27091765432
268,5,2378.622,2.1248114756300338e6,19300.521152980044
278,5,2458.222,2.1242821037914827e6,19312.101679112664
286,5,2519.53,2.1163668277388113e6,19312.5267375657
292,5,2558.966,2.116186623327229e6,19315.988874511295
300,5,2621.087,2.115459222760145e6,19314.35591841362
302,5,2629.745,2.114524997531144e6,19289.30527842014
307,5,2652.731,2.113202082351906e6,19271.869057439
320,5,2710.435,2.1122757422899147e6,19258.956926959272
321,5,2714.651,2.105421784584622e6,19257.753245626784
333,5,2768.164,2.1042403501121374e6,19252.175974564034
335,5,2776.854,2.101082698435068e6,19248.506897085437
344,5,2826.748,2.1002256875674296e6,19248.020494155597
353,5,2869.832,2.0992490231450116e6,19255.088827221713
362,5,2910.479,2.0976145213032663e6,19270.281017670404
365,5,2923.617,2.096805053575694e6,19268.602863240107
387,5,3019.863,2.0959250690328663e6,19268.602842578748
392,5,3040.568,2.095071434031207e6,19268.148226132987
396,5,3058.152,2.0950448617994837e6,19268.604135318084
401,5,3080.38,2.0949759095727815e6,19269.251422932964
403,5,3090.782,2.0948725309371774e6,19271.492172478393
406,5,3103.308,2.087610275230566e6,19252.081061298482
411,5,3140.517,2.0854327597821984e6,19265.618362808436
413,5,3149.467,2.0847213032454913e6,19256.911227299228
416,5,3162.748,2.0804767627972197e6,19237.121556006627
424,5,3215.237,2.0788826826733118e6,19235.796672113
432,5,3252.29,2.0780245405956586e6,19239.859362492047
451,5,3341.016,2.0773501708438518e6,19226.981245947616
455,5,3359.912,2.076314747395415e6,19234.3389812261
462,5,3391.395,2.076288710231041e6,19234.78775725806
477,5,3459.647,2.0759730160080686e6,19229.315918587406
480,5,3473.043,2.0741262520195807e6,19231.35761848603
482,5,3483.379,2.0732465220571794e6,19231.35376277453
495,5,3541.934,2.0728126803618665e6,19222.0281660361
497,5,3550.791,2.071934019351963e6,19222.04320289508
512,5,3620.998,2.0718952855671134e6,19222.526141620296
515,5,3635.987,2.0709114675765852e6,19209.626509966165
516,5,3640.361,2.07002958253351e6,19209.59745073372
528,5,3696.187,2.068219234456515e6,19210.07808626736
547,5,3786.579,2.067391473405695e6,19210.939816075774
555,5,3829.291,2.0670061843729448e6,19231.116490333312
568,5,3891.208,2.0662089731961843e6,19221.23956491946
580,5,3948.168,2.0636581466276501e6,19220.499640070233
588,5,3985.921,2.0625274531482304e6,19236.813495043618
594,5,4015.007,2.0619657827745443e6,19234.17986339191
598,5,4034.748,2.0612841665828265e6,19220.33362391436
600,5,4043.771,2.0607300189222707e6,19220.489935137663
607,5,4077.758,2.0591328788447692e6,19226.13037116009
609,5,4087.006,2.059035664577357e6,19227.11625929182
619,5,4134.638,2.058996906882568e6,19218.233702896778
621,5,4145.094,2.057911190464227e6,19231.11257814191
637,5,4222.242,2.056867455095693e6,19234.273435177223
643,5,4249.964,2.0556436102650762e6,19237.361976414464
646,5,4265.131,2.0553111193556506e6,19240.868278169655
659,5,4326.853,2.0536433686809505e6,19227.902652262463
670,5,4381.485,2.053467325395226e6,19229.833388859715
745,5,4749.108,2.051713651712745e6,19124.919822331325
890,5,5510.27,2.0510482156228996e6,19135.397908048315
926,5,5685.984,2.0495063459500214e6,19133.049094034453
932,5,5713.002,2.0472989831932182e6,19137.616953162185
944,5,5765.459,2.0440665679569612e6,19133.183436300704
1084,5,6439.643,2.043763799983287e6,19133.18067553418
1103,5,6535.246,2.043750054382741e6,19133.358294757007
1107,5,6553.511,2.0437477998889983e6,19133.080062020563
1204,5,6998.344,2.0433395719860832e6,19127.488987735487
1208,5,7016.085,2.0428249878174462e6,19163.852347946795
1298,5,7433.606,2.0420712356424402e6,19088.32789017258
1422,5,8031.641,2.0397891386375434e6,19170.98405864063


==> traj_sub80p0_initdefault_rep6.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,6,0.0,2.995618539960728e6,4568.702378599729
1,6,29.087,2.5830008663247284e6,11146.100156425866
2,6,63.302,2.2469386895615417e6,17202.521304405625
3,6,91.726,2.2129696202981756e6,18455.24705072144
4,6,114.495,2.1888173567059003e6,19084.1074420252
7,6,193.281,2.1765876545936046e6,19185.538599039366
8,6,220.183,2.1553763178134523e6,19534.88651570523
10,6,263.907,2.1536162718340475e6,19534.88692692138
11,6,286.852,2.153615142254604e6,19534.916130530175
14,6,355.525,2.1509747601946406e6,19534.92318144868
15,6,377.195,2.1474532278901916e6,19534.923954986294
22,6,529.428,2.1456909804508877e6,19534.990034858412
24,6,570.249,2.1430565089845094e6,19534.893653043022
25,6,590.826,2.140304181689687e6,19535.91748066156
26,6,610.136,2.1381343337612897e6,19547.179346691857
27,6,630.16,2.1366541716611977e6,19541.12356210858
28,6,648.744,2.131050730251614e6,19443.927818458407
31,6,711.484,2.131050567603981e6,19443.929696104988
32,6,731.124,2.131050567353294e6,19443.929881246895
36,6,813.402,2.130170567353294e6,19443.929881246895
39,6,868.636,2.1292904708667197e6,19443.931077933354
41,6,908.532,2.1267322303067744e6,19452.2732063998
42,6,926.455,2.1243891720435815e6,19449.36326872809
43,6,945.535,2.119193831749345e6,19397.808743594152
45,6,982.541,2.1175594193378403e6,19364.358750288324
47,6,1019.189,2.1149631465331446e6,19212.79626145652
54,6,1129.42,2.1115397841191366e6,19141.43261175326
77,6,1281.691,2.1101421215162533e6,19019.249168937153
79,6,1301.47,2.1063052270421507e6,18889.913896732487
103,6,1412.686,2.1061614503898025e6,18882.550806510826
120,6,1514.976,2.0984478319329005e6,18852.288637393733
122,6,1524.294,2.0983203804668467e6,18854.06445287663
126,6,1543.522,2.097746845574762e6,18865.77947654741
130,6,1565.743,2.0967043859931105e6,18871.81138254566
135,6,1588.807,2.09019093560853e6,18791.778716255234
150,6,1667.336,2.0901369193812893e6,18792.481986092178
157,6,1699.408,2.0830653554747356e6,18775.456849018123
158,6,1703.878,2.071506741770805e6,18784.46180084319
183,6,1817.864,2.0711879541138064e6,18785.053199702026
189,6,1852.454,2.070312384110087e6,18795.141867300008
190,6,1857.141,2.0702504050784754e6,18800.892477340036
201,6,1908.556,2.0696847788641728e6,18814.44799921268
221,6,2001.439,2.0623298520849543e6,18810.463803690956
231,6,2048.504,2.0604063501611992e6,18801.740175963365
237,6,2081.31,2.0522566365212055e6,19003.967611480373
239,6,2090.465,2.0512248336613541e6,19012.77795329892
266,6,2299.65,2.0502964869536248e6,19014.231878905583
275,6,2350.075,2.0480506458071233e6,18996.236413792583
287,6,2434.054,2.04788466581339e6,18990.743454384818
296,6,2478.104,2.0461697905379261e6,19000.615135444867
297,6,2482.407,2.045155506228921e6,19001.229649455567
308,6,2550.391,2.0445319119212956e6,18991.392239823184
315,6,2580.992,2.0442623798345737e6,18976.78312736419
341,6,2708.21,2.0433246202661572e6,18978.330803639878
358,6,2786.8,2.0402046757437624e6,19016.78496851655
367,6,2829.216,2.0390756633006877e6,19027.061812033968
393,6,2950.547,2.0381260070032354e6,19041.068482425933
399,6,2982.369,2.0378011003428428e6,19046.816958841006
448,6,3235.862,2.0376964737405586e6,19045.86208363599
454,6,3263.185,2.0370440408362728e6,19040.550688798725
507,6,3507.323,2.0368738444080744e6,19041.13202765456
524,6,3590.816,2.0358629767888999e6,19051.226720755447
542,6,3674.43,2.035118863772462e6,19056.99036754643
608,6,3972.007,2.0331776167418896e6,19079.37205735534
619,6,4022.349,2.0259466663672356e6,19055.112034257494
639,6,4115.184,2.0258409211770855e6,19051.8836741528
657,6,4196.461,2.025635411920296e6,19048.332704156754
693,6,4353.747,2.0246759089473481e6,19028.900472893554
702,6,4393.49,2.0241921973301887e6,19023.458478554836
714,6,4447.365,2.021699873482171e6,19036.37135037312
817,6,4918.579,2.0206584515743575e6,19072.781315522447
823,6,4945.846,2.0203099181420347e6,19076.597297145356
838,6,5015.27,2.0187739160174686e6,19080.655304820517
869,6,5157.564,2.0182213427057927e6,19085.340198801336
877,6,5194.053,2.017341565595001e6,19085.337574699206
888,6,5245.274,2.0145947844196204e6,19106.03922815715
891,6,5259.626,2.0143540467822342e6,19107.43578068447
896,6,5285.324,2.0130558098039606e6,19110.951443631577
910,6,5366.787,2.0101156978655988e6,19132.547998981863
1052,6,6069.384,2.0099069588441835e6,19142.750114813476
1086,6,6225.297,2.0090392045721572e6,19136.348978682377
1357,6,8093.211,2.0058052068592939e6,19158.842261553793
1381,6,8209.66,2.004801307146547e6,19211.6134423904
1385,6,8228.126,2.0045259948298202e6,19220.548402320765
1430,6,8428.001,2.0029354116974731e6,19227.589061901966
1472,6,8613.726,2.0026700416317245e6,19228.68825147868
1478,6,8640.849,2.0000151107539411e6,19258.093402659815
1488,6,8685.039,1.9997085918163531e6,19252.82989552481
1512,6,8792.682,1.999082029904106e6,19237.8120474582
1575,6,9090.343,1.998656735414505e6,19224.68480844567
1698,6,9794.393,1.9953035143134259e6,19237.191351582667
1760,6,10081.057,1.994853949811705e6,19238.117213710822
1766,6,10107.924,1.9937122130480898e6,19253.853527373874
1829,6,10400.694,1.9913574909872713e6,19349.827751036446
1897,6,10712.827,1.9899600627097334e6,19337.357738383063
1904,6,10743.066,1.9886079115528527e6,19343.280376543258


==> traj_sub80p0_initdefault_rep7.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,7,0.0,2.9956187644679938e6,4568.6970535460505
1,7,37.257,2.451212863110813e6,13910.394416074938
2,7,71.617,2.2058720063934056e6,18063.943729710045
3,7,102.367,2.1989034920988926e6,19158.710236176517
4,7,131.914,2.1971654169233628e6,19405.88778532792
7,7,214.145,2.196669651230691e6,19829.381432438735
10,7,270.749,2.1956247816219344e6,19746.892016507307
13,7,336.981,2.194253852731792e6,19650.513928372216
17,7,392.952,2.1933740327848056e6,19650.512172451527
20,7,450.615,2.188428428199282e6,19513.959098136405
21,7,460.496,2.186765039333236e6,19521.25980279349
22,7,469.816,2.182277983976298e6,19536.95942092528
26,7,552.69,2.1799178162033972e6,19530.902365637525
28,7,586.791,2.1694987788210157e6,19517.33366344217
30,7,622.29,2.167863642185336e6,19532.559733272108
38,7,749.727,2.160625802480376e6,19541.305470874697
46,7,889.922,2.1604502380693406e6,19585.44790417123
47,7,903.673,2.1579493311740775e6,19583.691001082756
48,7,928.05,2.1518770592306047e6,19419.834256268183
50,7,975.558,2.1509940359548405e6,19419.814855969184
51,7,1000.844,2.144595805361844e6,19366.284749039583
54,7,1073.091,2.1436611808645474e6,19367.18032868196
55,7,1095.692,2.1408778660290614e6,19368.96816347709
56,7,1118.603,2.134944265224546e6,19336.437194435097
58,7,1164.02,2.1340685003499845e6,19336.38487566699
59,7,1186.704,2.130554075738308e6,19336.27588395331
65,7,1322.229,2.1290036911427714e6,19352.53040606914
66,7,1344.729,2.127356876051952e6,19347.629794789675
71,7,1457.908,2.1272935187054067e6,19348.585638959095
76,7,1572.511,2.1272600322451787e6,19348.77594818246
80,7,1650.903,2.1247247550357995e6,19345.042067174527
81,7,1672.235,2.123090171764008e6,19331.822834904528
85,7,1752.738,2.122052992633098e6,19338.12674652854
86,7,1774.882,2.1216104774375316e6,19342.040274209754
88,7,1817.425,2.1186117484663753e6,19338.304458553917
90,7,1864.241,2.104377256915889e6,19521.253161235123
94,7,1923.633,2.103387654049409e6,19450.59146634087
97,7,1954.593,2.0997953219164168e6,19324.162738124305
98,7,1964.612,2.0959068639435032e6,19411.976859187707
100,7,1975.863,2.0898981858404903e6,19403.94776081379
158,7,2352.29,2.0893446630204984e6,19399.756587552987
171,7,2438.874,2.088322265845963e6,19407.614293931812
177,7,2487.714,2.0814515573577075e6,19279.14421825523
256,7,2942.132,2.0812664394794218e6,19285.42064459132
258,7,2958.388,2.0799985904739785e6,19280.915392255716
264,7,3009.275,2.0779867285678482e6,19407.71409087753
265,7,3024.172,2.0766770687920405e6,19529.05554432317
270,7,3083.53,2.0727037545954157e6,19576.346052261564
282,7,3263.425,2.069318826169636e6,19561.16290490952
288,7,3359.021,2.0631200653991876e6,19609.473214170237
315,7,3764.506,2.061626716516579e6,19616.55397575145
322,7,3866.826,2.0614843000192589e6,19603.446848408905
324,7,3892.687,2.0614770531361355e6,19586.727796964184
329,7,3954.493,2.0575348605318004e6,19592.77775857654
339,7,4102.2,2.0572337221727823e6,19603.56783694639
346,7,4191.515,2.055688420059758e6,19601.771804305507
355,7,4303.073,2.0540944654646667e6,19591.30171695261
368,7,4462.85,2.05319342388497e6,19592.69918601974
370,7,4493.513,2.0519844369108772e6,19620.06334927169
371,7,4498.746,2.0507216406834195e6,19626.27735039163
378,7,4537.295,2.050698008353155e6,19628.804287167488
381,7,4560.376,2.0504909479934492e6,19731.735949497055
395,7,4685.58,2.0503154626886002e6,19720.98024910961
410,7,4824.305,2.0489930361803703e6,19870.47030344735
430,7,5051.966,2.0474227137533263e6,19875.153837090234
442,7,5159.778,2.047124120255984e6,19870.440235046583
448,7,5200.759,2.043772463836141e6,19909.47053668162
455,7,5257.349,2.043652758966586e6,19917.26158664957
456,7,5262.878,2.0436522497620205e6,19917.26724828811
458,7,5274.321,2.0429958922166827e6,19915.263979018284
474,7,5369.892,2.042785441321119e6,19906.7380497698
479,7,5398.819,2.0425559833418669e6,19891.259725256557
521,7,5728.177,2.041675768201728e6,19891.26300109651
523,7,5741.542,2.041514226734364e6,19865.27383802337
526,7,5759.595,2.039955226012921e6,19878.525941696495
528,7,5770.96,2.0386738063709466e6,19909.706941789067
530,7,5788.176,2.037793384377215e6,19909.711242976402
531,7,5794.793,2.0361755324142477e6,19918.876557689095
532,7,5799.973,2.0351308075093292e6,19919.501649195685
533,7,5805.304,2.0268286830603923e6,19897.407184189342
534,7,5810.739,2.0219328769409389e6,19880.0686466757
554,7,5918.49,2.0201138095090534e6,19871.769834909046
555,7,5923.694,2.0196357991993185e6,19785.22569722522
572,7,6014.071,2.019345939232982e6,19793.601238853178
599,7,6175.14,2.0167069467485014e6,19812.74066320913
602,7,6192.42,2.0152309072430327e6,19820.42838811962
606,7,6213.003,2.0146189060195722e6,19823.70769817658
644,7,6426.811,2.0128440219619116e6,19710.720031350626
651,7,6478.169,2.0126382733363467e6,19643.42261389835
676,7,6621.231,2.008906396796384e6,19567.091040445142
756,7,7083.549,2.0069723886026e6,19480.301905103104


==> traj_sub80p0_initdefault_rep8.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,8,0.0,2.9956178938546027e6,4568.714340605632
1,8,29.33,2.5797404507179186e6,11282.969096625373
2,8,63.683,2.2925413843353027e6,16986.200197410046
4,8,119.558,2.2534425642182156e6,18849.30665751933
5,8,144.241,2.252568181842916e6,18849.397634034667
7,8,194.442,2.252355154306811e6,18854.070927282493
11,8,289.552,2.240193948370183e6,19667.765977836854
13,8,326.895,2.2286438553657737e6,19633.996025105538
16,8,390.465,2.2199477054720717e6,19633.323119326127
17,8,396.367,2.2190677110228073e6,19633.32271380787
20,8,437.497,2.2153293293040767e6,19635.008041755806
21,8,443.143,2.212689310976496e6,19635.008180836307
22,8,449.928,2.2109292494584024e6,19635.00894843069
24,8,478.937,2.2103293696960015e6,19626.448486353496
29,8,554.333,2.2097697607634766e6,19623.48876246169
30,8,559.808,2.2057686338089816e6,19642.57235651131
32,8,571.305,2.204008734132437e6,19642.570792584705
33,8,576.505,2.2004886588301305e6,19642.571935892454
35,8,591.747,2.2004885751865446e6,19642.572876954364
37,8,608.557,2.2004566510442933e6,19648.811293829534
41,8,637.461,2.1995766022303575e6,19648.81181232671
42,8,649.869,2.199502471064266e6,19652.55784228216
43,8,655.023,2.1980967766363914e6,19642.75140279092
45,8,674.696,2.195688617509244e6,19640.42940772734
47,8,710.256,2.195213878470377e6,19984.371579310522
48,8,716.411,2.1952133198862122e6,19984.388166188673
51,8,747.422,2.1908719358064923e6,19948.34487097055
56,8,839.637,2.1899918371054465e6,19948.34753445305
58,8,854.654,2.1846555742684077e6,19883.00446138977
62,8,875.877,2.183775631781515e6,19883.00368849372
70,8,951.526,2.1831033064786056e6,19697.159050923823
71,8,969.641,2.171932071788892e6,19658.348014796597
78,8,1047.645,2.171376671729719e6,19655.550189236073
79,8,1052.453,2.16966854402267e6,19694.209641555328
80,8,1058.258,2.1632720501678083e6,19623.11487002447
82,8,1072.148,2.156579286566662e6,19618.494772714777
84,8,1096.533,2.1469296640681117e6,19585.812865192605
85,8,1105.803,2.1405518326209616e6,19694.534259417822
95,8,1211.71,2.1395814388598124e6,19701.45255950491
126,8,1481.676,2.1395235637076115e6,19702.099264172397
136,8,1559.511,2.125494446805638e6,19701.55917561964
147,8,1634.143,2.1152745141506656e6,19783.054035196477
149,8,1644.253,2.1142757768635126e6,19804.888671064335
152,8,1670.111,2.1132241529595023e6,19806.559567399407
163,8,1759.741,2.1121987934373934e6,19733.13146416569
185,8,1894.373,2.1098814915440334e6,19489.73095796573
197,8,1959.201,2.103043225086181e6,19466.966278512624
210,8,2033.772,2.1006645846552216e6,19487.337371906127
214,8,2065.436,2.0946413272173582e6,19374.702572580572
220,8,2092.599,2.0900410201374167e6,19384.617967710994
230,8,2137.441,2.0879370699888216e6,19387.70745334967
236,8,2169.178,2.0871425123701813e6,19387.079281293896
239,8,2182.388,2.0862433201479441e6,19348.023211730517
243,8,2200.797,2.080904632657745e6,19404.091501663905
254,8,2255.237,2.0784640830361738e6,19376.016518931105
264,8,2307.596,2.0767772498751292e6,19389.567009964812
266,8,2316.652,2.0749626386001715e6,19389.83106765293
284,8,2403.667,2.0731741886666873e6,19390.152786308485
288,8,2422.14,2.072292559720294e6,19390.186095446854
299,8,2473.968,2.0714564239721913e6,19389.70760494525
300,8,2478.478,2.0705747661841454e6,19389.717041985
301,8,2483.059,2.0628863237253767e6,19372.537524565716
303,8,2492.365,2.0620261736508212e6,19372.320482358697
304,8,2496.958,2.0614863578146782e6,19368.908272863246
331,8,2626.969,2.0589448025066142e6,19367.532557094066
337,8,2671.659,2.058779783536557e6,19369.76737938144
358,8,2775.044,2.0575238804113688e6,19355.114467303887
371,8,2836.966,2.0566437448089619e6,19355.115893505073
374,8,2851.347,2.0560952178292405e6,19338.700365020242
385,8,2906.238,2.052517262926661e6,19364.799848215265
467,8,3375.792,2.0521887313322723e6,19367.095576416945
501,8,3560.825,2.051255050732941e6,19359.270421253757
511,8,3607.463,2.050685771163632e6,19342.938702300613
516,8,3631.876,2.0504655851123594e6,19333.78439450326
521,8,3656.687,2.0501341238974566e6,19350.20015537768
525,8,3675.337,2.0492124035232437e6,19350.638168706882
550,8,3795.718,2.0483892812798442e6,19350.08076221047
554,8,3815.68,2.047853238532585e6,19346.99129585043
562,8,3854.759,2.0469735131935745e6,19346.986651467592
581,8,3946.792,2.0469732593380848e6,19346.989145468364
582,8,3952.953,2.0456702806594805e6,19366.73507737961
583,8,3957.456,2.0456450037631742e6,19364.456050626864
625,8,4159.593,2.0437224643428097e6,19336.117929625576
655,8,4310.7,2.040788632836788e6,19317.086477704237
671,8,4388.123,2.0382536327367863e6,19315.893098706467
676,8,4410.976,2.0377867246958297e6,19332.83785153224
718,8,4606.906,2.0375125551936782e6,19335.848504134876
719,8,4611.506,2.0374910210831268e6,19328.676802336493
727,8,4649.25,2.0358470472858343e6,19341.73963194547
733,8,4678.065,2.0357148418894692e6,19341.6259246812
750,8,4759.512,2.034972916663729e6,19340.32272041481
752,8,4768.932,2.034361104517248e6,19337.923616621858
787,8,4936.892,2.0330130320452536e6,19344.64722821622
797,8,4983.233,2.032335626332783e6,19342.624912427655
811,8,5047.682,2.0312855565107907e6,19344.14431599087
815,8,5065.431,2.029846492007198e6,19350.294965159406
830,8,5133.792,2.0295972746286998e6,19347.57987632419
878,8,5349.788,2.0278546280515129e6,19329.103390241857
901,8,5454.479,2.0271794277999306e6,19313.548405885565
917,8,5529.963,2.0271683551398756e6,19305.70862577758
925,8,5567.231,2.0241091566504065e6,19309.60428743779
972,8,5784.107,2.023575680986004e6,19293.44568766874
980,8,5821.482,2.0233028329758493e6,19293.210712469372
1012,8,5969.477,2.016721650348506e6,19336.224412956355
1034,8,6072.248,2.0165134893827396e6,19333.42802814183
1157,8,6721.73,2.0163505487149404e6,19136.53030900372
1338,8,7725.098,2.007261726296707e6,19309.187922888057
1339,8,7730.58,2.0003244200156452e6,19195.325955205928


==> traj_sub80p0_initdefault_rep9.csv <==
iteration,rep,elapsed_time,objective_best,pt_demand_best
0,9,0.0,2.9956187553181257e6,4568.697245741633
1,9,30.274,2.582030299381652e6,11246.052348319505
2,9,59.273,2.2913605125715043e6,15563.779103672114
3,9,88.349,2.195639942232592e6,17641.398482740675
4,9,118.37,2.173640448765054e6,18194.451971695416
8,9,208.491,2.172415493801077e6,18300.749624880835
13,9,285.654,2.1631796579648093e6,18354.91967039113
16,9,319.513,2.161190860976107e6,18389.02340715577
21,9,371.052,2.1605681113238456e6,18410.416420101872
24,9,400.767,2.159597352296725e6,18411.828149222503
27,9,452.092,2.1578634800708387e6,18411.515557106504
29,9,468.127,2.150592956934383e6,18456.411264271985
31,9,489.722,2.148232806054907e6,18450.35413388831
35,9,527.352,2.1482327311050585e6,18450.355044797634
37,9,555.718,2.146491418401843e6,18556.4635527565
38,9,561.208,2.1451271448760517e6,18561.854106864295
39,9,568.071,2.142659567513612e6,18574.02354169581
48,9,660.518,2.141360104426304e6,18578.17659458079
52,9,691.807,2.139354239683532e6,18580.241539419676
54,9,710.31,2.1360887030791845e6,18544.06922817047
55,9,721.946,2.1340296432843143e6,18585.28970856791
58,9,761.871,2.133945027209347e6,18562.866419258487
67,9,843.666,2.1269251897974485e6,18591.035912213418
71,9,862.583,2.116288683204848e6,18493.226586701836
84,9,964.401,2.116046787426727e6,18612.158647699056
145,9,1546.665,2.115924202506818e6,18576.15073255345
158,9,1645.308,2.115647638935675e6,18246.584110733806
170,9,1708.814,2.1125893392571947e6,18262.632681196676
181,9,1774.836,2.1116389681142904e6,18263.654006110748
223,9,1988.209,2.105256581525838e6,18342.265110671382
224,9,1992.721,2.101247960133523e6,18371.135699505976
225,9,1997.305,2.099739301486046e6,18394.832857895726
242,9,2082.302,2.09885998689783e6,18394.82343001345
249,9,2118.921,2.0981841954696896e6,18389.356989528667
251,9,2128.439,2.0980204387626704e6,18377.98515514252
252,9,2133.147,2.0967996630383455e6,18382.33138231842
262,9,2183.807,2.0966160480869347e6,18384.306729772732
275,9,2249.913,2.0949119241268535e6,18369.935441939862
284,9,2293.028,2.0942643515398107e6,18350.910510605325
290,9,2322.27,2.092866475163897e6,18357.813320091278
295,9,2347.201,2.0911516584164903e6,18383.488758884298
296,9,2352.145,2.0899926130406423e6,18383.65249623786
300,9,2370.808,2.0800761044337554e6,18376.79563357912
467,9,3343.828,2.077868998140968e6,18453.390552333767
588,9,4697.679,2.07636704932959e6,18461.805261903915
597,9,4771.377,2.076352245894062e6,18462.153908043834
600,9,4794.393,2.0745998920887692e6,18462.04975232505
614,9,4911.553,2.0741492038863057e6,18452.892290400996
633,9,5071.167,2.073872235261648e6,18479.622848316467
658,9,5279.866,2.0734417857472817e6,18482.767676989904
665,9,5343.639,2.0720634383983063e6,18445.08102015754
679,9,5599.601,2.0687768714311377e6,18497.8625115109
687,9,5665.014,2.0675498943178388e6,18497.51340779313
691,9,5698.374,2.0666500448693754e6,18490.111558845172
714,9,5888.09,2.0663939222455558e6,18497.492990112325
725,9,5978.123,2.0626639342354648e6,18549.69973442171
739,9,6093.179,2.061058944436853e6,18558.42463238818
776,9,6402.898,2.0610510315773573e6,18558.643345917193
782,9,6451.265,2.0609093792686097e6,18573.42008373162
793,9,6549.602,2.060037133828377e6,18573.17845822437
874,9,7227.746,2.0581979356459766e6,18601.654469612236
947,9,7831.058,2.057385680588133e6,18601.030255271737
998,9,8255.258,2.0567088351332392e6,18639.78768206617
1070,9,8603.56,2.0566736820896605e6,18640.2207936031
1105,9,8778.0,2.0566142459124094e6,18632.75693241115
1126,9,8879.953,2.0564758057586332e6,18646.63323610928
1384,9,10434.23,2.056010340454491e6,18637.792537081605


==> trips_hourly_odense.csv <==
hour,weighted_trips
0,4.944406185014284
1,0.0
2,0.0
3,0.0
4,64.27728040518569
5,405.4413071711713
6,1669.561155139823
7,4654.334355493445
8,1890.411298070461
9,1796.4675805551897
10,1325.100857583828
11,1773.3936850251232
12,1859.0967255653707
13,2981.476929563613
14,3594.583296505384
15,3578.101942555337
16,2318.926500771699
17,1295.4344204737424
18,1020.1958095079472
19,599.9212837817331
20,543.8846803515712
21,540.5884095615617
22,207.66505977059992
23,118.66574844034281

